Semiclassical and quantum nonlinear spectra of a strongly coupled single $\Lambda$-type three-level atom-cavity QED system

We present detailed numerical simulations of semiclassical and quantum spectra of a cavity quantum electrodynamics system consisting of a single three-level atom in $\Lambda$-configuration with one of its transitions strongly interacting with a quantized cavity mode while the other is driven by a coherent classical field. After deriving the equations of motion for the expected values of the system operators from the master equation, we compute numerically the semiclassical and quantum spectra of the system under various levels of external driving field strengths. In the semiclassical approach we neglect the quantum correlations between cavity and atomic operators, while we make no such assumption in the fully quantum approach. We show that, under sufficiently weak driving field conditions, the semiclassical and fully quantum mechanical approaches result in identical spectra. However at higher driving field intensities, the two approaches yield starkly different results: The fully quantum mechanical approach results in multiphoton spectrum with well-defined structure while the semiclassical results in a bistable spectrum. Our results also reveal that the Raman transition mediated by the dark state of the system has a complex structure that depends on the manner in which the system is probed.

==> central_peak__int.csv <==
-0.2996998499,4.2713999999999995e-06
-0.29939969980000003,4.326000000000001e-06
-0.29909954980000003,4.3817e-06
-0.29879939969999997,4.4386e-06
-0.2984992496,4.4966e-06
-0.2981990995,4.5559e-06
-0.2978989495,4.6165e-06
-0.2975987994,4.6783e-06
-0.2972986493,4.741499999999999e-06
-0.29699849920000004,4.8061000000000005e-06
-0.29669834920000004,4.8720999999999995e-06
-0.2963981991,4.9395e-06
-0.296098049,5.0085e-06
-0.2957978989,5.079e-06
-0.2954977489,5.1512e-06
-0.2951975988,5.2249e-06
-0.2948974487,5.300399999999999e-06
-0.2945972986,5.3776e-06
-0.2942971486,5.4567e-06
-0.2939969985,5.5375e-06
-0.2936968484,5.6204e-06
-0.2933966983,5.7052e-06
-0.2930965483,5.792000000000001e-06
-0.29279639820000003,5.881e-06
-0.29249624809999997,5.9722e-06
-0.292196098,6.065599999999999e-06
-0.291895948,6.1614e-06
-0.2915957979,6.2596e-06
-0.2912956478,6.3603e-06
-0.2909954977,6.4636e-06
-0.2906953477,6.5695e-06
-0.29039519760000004,6.6783e-06
-0.2900950475,6.7899e-06
-0.2897948974,6.9045000000000006e-06
-0.2894947474,7.0221e-06
-0.2891945973,7.142999999999999e-06
-0.2888944472,7.2672000000000005e-06
-0.2885942971,7.3948e-06
-0.2882941471,7.5260000000000004e-06
-0.287993997,7.6608e-06
-0.2876938469,7.7995e-06
-0.2873936968,7.9422e-06
-0.2870935468,8.0891e-06
-0.28679339670000004,8.2402e-06
-0.28649324660000003,8.3958e-06
-0.28619309649999997,8.556100000000001e-06
-0.28589294649999997,8.7212e-06
-0.2855927964,8.8913e-06
-0.2852926463,9.0668e-06
-0.2849924962,9.2476e-06
-0.2846923462,9.4342e-06
-0.2843921961,9.626699999999999e-06
-0.28409204600000004,9.8255e-06
-0.2837918959,1.00307e-05
-0.2834917459,1.0242599999999999e-05
-0.2831915958,1.0461600000000002e-05
-0.2828914457,1.0688e-05
-0.2825912956,1.0922e-05
-0.28229114559999996,1.11642e-05
-0.2819909955,1.1414700000000001e-05
-0.2816908454,1.16741e-05
-0.2813906953,1.19427e-05
-0.2810905453,1.2220999999999999e-05
-0.2807903952,1.2509500000000001e-05
-0.28049024510000004,1.28086e-05
-0.280190095,1.31189e-05
-0.279889945,1.3440999999999999e-05
-0.27958979489999997,1.37754e-05
-0.2792896448,1.41228e-05
-0.2789894947,1.4483800000000002e-05
-0.2786893447,1.48593e-05
-0.2783891946,1.52499e-05
-0.2780890445,1.56565e-05
-0.2777888944,1.60799e-05
-0.2774887444,1.65212e-05
-0.2771885943,1.69813e-05
-0.27688844420000003,1.7461199999999998e-05
-0.2765882941,1.79622e-05
-0.2762881441,1.84855e-05
-0.27598799399999996,1.90324e-05
-0.2756878439,1.96043e-05
-0.2753876938,2.02028e-05
-0.2750875438,2.08296e-05
-0.2747873937,2.14863e-05
-0.2744872436,2.2175e-05
-0.27418709350000003,2.28977e-05
-0.27388694350000004,2.36567e-05
-0.2735867934,2.4454299999999997e-05
-0.27328664329999997,2.52933e-05
-0.2729864932,2.6176500000000003e-05
-0.2726863432,2.7107e-05
-0.2723861931,2.8088200000000003e-05
-0.272086043,2.91237e-05
-0.2717858929,3.0217600000000004e-05
-0.2714857429,3.1374299999999995e-05
-0.2711855928,3.2598499999999996e-05
-0.2708854427,3.38956e-05
-0.2705852926,3.52711e-05
-0.27028514260000003,3.67315e-05
-0.2699849925,3.82837e-05
-0.26968484239999996,3.99352e-05
-0.2693846923,4.16946e-05
-0.2690845423,4.3571099999999994e-05
-0.2687843922,4.5575e-05
-0.2684842421,4.7717700000000006e-05
-0.268184092,5.00117e-05
-0.267883942,5.2471000000000006e-05
-0.26758379190000003,5.51113e-05
-0.26728364179999997,5.79499e-05
-0.2669834917,6.10062e-05
-0.2666833417,6.43017e-05
-0.2663831916,6.78607e-05
-0.2660830415,7.17102e-05
-0.2657828914,7.58805e-05
-0.2654827414,8.04057e-05
-0.2651825913,8.5324e-05
-0.2648824412,9.06782e-05
-0.2645822911,9.651649999999999e-05
-0.2642821411,0.0001028928
-0.263981991,0.0001098675
-0.2636818409,0.0001175082
-0.26338169079999996,0.00012589020000000002
-0.26308154079999996,0.0001350967
-0.2627813907,0.0001452196
-0.2624812406,0.00015635870000000002
-0.2621810905,0.00016862139999999998
-0.2618809405,0.00018212080000000003
-0.2615807904,0.0001969723
-0.26128064030000003,0.0002132888
-0.26098049019999997,0.000231172
-0.26068034019999997,0.0002507012
-0.2603801901,0.0002719154
-0.26008004,0.0002947914
-0.2597798899,0.0003192136
-0.2594797399,0.00034493980000000005
-0.2591795898,0.0003715623
-0.2588794397,0.0003984737
-0.2585792896,0.00042484589999999996
-0.2582791396,0.0004496361
-0.2579789895,0.00047163699999999996
-0.2576788394,0.0004895781
-0.2573786893,0.0005022764
-0.2570785393,0.0005088105
-0.2567783892,0.0005086781
-0.2564782391,0.0005018888
-0.256178089,0.000488962
-0.255877939,0.00047083160000000005
-0.2555777889,0.0004486873
-0.2552776388,0.0004238003
-0.25497748870000003,0.0003973744
-0.25467733870000003,0.0003704454
-0.25437718859999997,0.00034383419999999996
-0.2540770385,0.0003181406
-0.2537768884,0.0002937656
-0.2534767384,0.0002709462
-0.2531765883,0.0002497938
-0.2528764382,0.0002303287
-0.2525762881,0.0002125095
-0.2522761381,0.00019625580000000003
-0.251975988,0.00018146470000000002
-0.2516758379,0.0001680231
-0.2513756878,0.0001558152
-0.2510755378,0.00014472780000000001
-0.2507753877,0.0001346537
-0.2504752376,0.00012549299999999999
-0.2501750875,0.0001171542
-0.2498749375,0.0001095542
-0.24957478739999997,0.0001026179
-0.24927463730000002,9.627790000000001e-05
-0.24897448719999998,9.04741e-05
-0.24867433719999998,8.51525e-05
-0.2483741871,8.02653e-05
-0.248074037,7.576970000000001e-05
-0.24777388690000002,7.16277e-05
-0.24747373690000002,6.780539999999999e-05
-0.24717358679999998,6.42725e-05
-0.2468734367,6.1002200000000004e-05
-0.2465732866,5.79702e-05
-0.2462731366,5.51551e-05
-0.2459729865,5.25376e-05
-0.2456728364,5.01003e-05
-0.24537268629999998,4.7827899999999997e-05
-0.24507253629999998,4.57063e-05
-0.2447723862,4.3723e-05
-0.2444722361,4.1866599999999997e-05
-0.244172086,4.0126900000000004e-05
-0.243871936,3.8494699999999996e-05
-0.2435717859,3.6961599999999995e-05
-0.24327163579999997,3.55199e-05
-0.2429714857,3.41629e-05
-0.2426713357,3.28841e-05
-0.24237118559999998,3.16779e-05
-0.2420710355,3.05391e-05
-0.2417708854,2.94629e-05
-0.2414707354,2.84449e-05
-0.24117058530000002,2.74812e-05
-0.24087043519999998,2.6568e-05
-0.2405702851,2.5702e-05
-0.2402701351,2.4880100000000003e-05
-0.239969985,2.40995e-05
-0.2396698349,2.33576e-05
-0.2393696848,2.26519e-05
-0.2390695348,2.1980100000000003e-05
-0.23876938469999998,2.1340300000000003e-05
-0.2384692346,2.07305e-05
-0.2381690845,2.01489e-05
-0.2378689345,1.9593900000000002e-05
-0.2375687844,1.9063900000000002e-05
-0.2372686343,1.85576e-05
-0.23696848420000002,1.80736e-05
-0.23666833420000002,1.76107e-05
-0.2363681841,1.7167699999999998e-05
-0.23606803399999998,1.67436e-05
-0.2357678839,1.63374e-05
-0.2354677339,1.59482e-05
-0.2351675838,1.55749e-05
-0.23486743370000002,1.5217e-05
-0.23456728359999998,1.4873499999999999e-05
-0.23426713359999998,1.4543900000000001e-05
-0.2339669835,1.42273e-05
-0.2336668334,1.3923199999999999e-05
-0.2333666833,1.3630899999999999e-05
-0.2330665333,1.335e-05
-0.2327663832,1.30799e-05
-0.23246623309999997,1.28201e-05
-0.232166083,1.25702e-05
-0.231865933,1.23296e-05
-0.2315657829,1.2098e-05
-0.2312656328,1.18751e-05
-0.2309654827,1.16604e-05
-0.2306653327,1.1453599999999998e-05
-0.23036518260000002,1.12543e-05
-0.2300650325,1.10623e-05
-0.22976488239999998,1.08773e-05
-0.22946473239999998,1.06989e-05
-0.2291645823,1.0527000000000001e-05
-0.2288644322,1.0361300000000002e-05
-0.22856428210000002,1.02015e-05
-0.22826413210000002,1.00474e-05
-0.22796398199999998,9.898799999999999e-06
-0.2276638319,9.7556e-06
-0.2273636818,9.6175e-06
-0.2270635318,9.4843e-06
-0.22676338170000002,9.3559e-06
-0.2264632316,9.232100000000001e-06
-0.22616308149999997,9.1127e-06
-0.22586293149999997,8.9977e-06
-0.2255627814,8.886900000000001e-06
-0.2252626313,8.7801e-06
-0.2249624812,8.6772e-06
-0.2246623312,8.5781e-06
-0.2243621811,8.4827e-06
-0.22406203100000002,8.3909e-06
-0.2237618809,8.302599999999999e-06
-0.2234617309,8.2177e-06
-0.22316158079999998,8.1361e-06
-0.2228614307,8.057699999999999e-06
-0.2225612806,7.9824e-06
-0.2222611306,7.9102e-06
-0.22196098050000002,7.841e-06
-0.22166083039999998,7.7747e-06
-0.2213606803,7.7113e-06
-0.2210605303,7.6506e-06
-0.2207603802,7.5927e-06
-0.22046023010000002,7.5375e-06
-0.22016008,7.485e-06
-0.21985993,7.435e-06
-0.21955977989999997,7.3875e-06
-0.2192596298,7.3426e-06
-0.2189594797,7.3002e-06
-0.2186593297,7.2601999999999995e-06
-0.2183591796,7.2226e-06
-0.2180590295,7.1873e-06
-0.21775887940000002,7.154500000000001e-06
-0.21745872940000002,7.1239e-06
-0.2171585793,7.0957000000000005e-06
-0.2168584292,7.0698000000000005e-06
-0.2165582791,7.0462e-06
-0.2162581291,7.0248e-06
-0.215957979,7.0057000000000005e-06
-0.21565782890000001,6.9889e-06
-0.21535767879999998,6.9742999999999994e-06
-0.21505752879999998,6.9619e-06
-0.2147573787,6.9519e-06
-0.2144572286,6.944e-06
-0.21415707850000001,6.9385000000000006e-06
-0.21385692850000002,6.9352e-06
-0.2135567784,6.9342e-06
-0.21325662829999997,6.935599999999999e-06
-0.2129564782,6.9391999999999996e-06
-0.2126563282,6.9452e-06
-0.2123561781,6.9536e-06
-0.212056028,6.964400000000001e-06
-0.2117558779,6.9777e-06
-0.2114557279,6.993400000000001e-06
-0.21115557780000002,7.011699999999999e-06
-0.2108554277,7.0325e-06
-0.2105552776,7.0559000000000005e-06
-0.2102551276,7.082e-06
-0.2099549775,7.110800000000001e-06
-0.2096548274,7.1423e-06
-0.2093546773,7.1768e-06
-0.20905452730000001,7.2141e-06
-0.20875437719999998,7.254500000000001e-06
-0.2084542271,7.2979e-06
-0.208154077,7.344500000000001e-06
-0.207853927,7.3943e-06
-0.20755377690000001,7.4475e-06
-0.2072536268,7.504199999999999e-06
-0.20695347670000003,7.5645e-06
-0.20665332670000003,7.6284000000000005e-06
-0.2063531766,7.6963e-06
-0.20605302649999999,7.7681e-06
-0.2057528764,7.844e-06
-0.2054527264,7.9242e-06
-0.2051525763,8.0089e-06
-0.20485242620000002,8.0983e-06
-0.20455227609999999,8.1925e-06
-0.2042521261,8.291799999999999e-06
-0.203951976,8.3963e-06
-0.2036518259,8.5064e-06
-0.2033516758,8.6223e-06
-0.2030515258,8.7443e-06
-0.2027513757,8.8726e-06
-0.20245122559999998,9.0076e-06
-0.2021510755,9.1497e-06
-0.2018509255,9.2991e-06
-0.2015507754,9.4563e-06
-0.2012506253,9.6218e-06
-0.2009504752,9.7959e-06
-0.2006503252,9.9792e-06
-0.20035017510000003,1.01722e-05
-0.200050025,1.03755e-05
-0.19974987489999999,1.05897e-05
-0.19944972489999999,1.08155e-05
-0.1991495748,1.1053599999999999e-05
-0.1988494247,1.13048e-05
-0.19854927460000002,1.15699e-05
-0.19824912460000002,1.185e-05
-0.19794897449999999,1.2145899999999998e-05
-0.1976488244,1.24589e-05
-0.1973486743,1.27901e-05
-0.1970485243,1.31408e-05
-0.19674837420000002,1.35125e-05
-0.1964482241,1.39068e-05
-0.19614807399999998,1.43254e-05
-0.19584792399999998,1.47702e-05
-0.1955477739,1.5243399999999999e-05
-0.1952476238,1.57472e-05
-0.1949474737,1.6284200000000002e-05
-0.1946473237,1.68573e-05
-0.1943471736,1.74696e-05
-0.19404702350000003,1.81247e-05
-0.1937468734,1.88264e-05
-0.1934467234,1.95791e-05
-0.19314657329999999,2.03877e-05
-0.1928464232,2.12578e-05
-0.1925462731,2.21954e-05
-0.1922461231,2.32075e-05
-0.19194597300000002,2.43021e-05
-0.19164582289999998,2.5488e-05
-0.1913456728,2.67755e-05
-0.1910455228,2.8175900000000002e-05
-0.1907453727,2.97027e-05
-0.19044522260000002,3.1371e-05
-0.1901450725,3.31983e-05
-0.1898449225,3.52049e-05
-0.18954477239999998,3.7414e-05
-0.1892446223,3.98531e-05
-0.1889444722,4.2553900000000006e-05
-0.1886443222,4.5553800000000004e-05
-0.1883441721,4.8896499999999995e-05
-0.188044022,5.2634e-05
-0.18774387190000003,5.6827700000000005e-05
-0.18744372190000003,6.15505e-05
-0.1871435718,6.68896e-05
-0.1868434217,7.29492e-05
-0.1865432716,7.98544e-05
-0.1862431216,8.77552e-05
-0.1859429715,9.68317e-05
-0.18564282140000002,0.0001072994
-0.18534267129999998,0.00011941469999999999
-0.18504252129999998,0.0001334795
-0.1847423712,0.0001498419
-0.1844422211,0.00016889069999999999
-0.18414207100000002,0.0001910342
-0.18384192100000002,0.00021665419999999998
-0.1835417709,0.0002460148
-0.18324162079999998,0.0002791059
-0.1829414707,0.000315403
-0.1826413207,0.0003535543
-0.1823411706,0.00039108599999999996
-0.1820410205,0.00042433389999999997
-0.1817408704,0.00044889800000000004
-0.18144072039999998,0.00046076419999999997
-0.18114057030000003,0.00045774650000000004
-0.1808404202,0.000440416
-0.1805402701,0.0004118494
-0.1802401201,0.0003763868
-0.17993997,0.0003382354
-0.1796398199,0.0003006054
-0.17933966980000002,0.0002654966
-0.1790395198,0.0002338911
-0.17873936969999998,0.0002060728
-0.1784392196,0.0001819176
-0.1781390695,0.0001610986
-0.1778389195,0.0001432148
-0.17753876940000002,0.0001278608
-0.17723861929999998,0.0001146622
-0.17693846920000003,0.0001032886
-0.1766383192,9.34564e-05
-0.1763381691,8.49259e-05
-0.176038019,7.74962e-05
-0.1757378689,7.09997e-05
-0.1754377189,6.5297e-05
-0.17513756879999998,6.02718e-05
-0.1748374187,5.58271e-05
-0.1745372686,5.18818e-05
-0.1742371186,4.8367799999999995e-05
-0.1739369685,4.522770000000001e-05
-0.1736368184,4.2413299999999996e-05
-0.17333666829999997,3.98835e-05
-0.17303651829999997,3.76034e-05
-0.1727363682,3.55432e-05
-0.17243621809999998,3.36773e-05
-0.172136068,3.1983800000000004e-05
-0.171835918,3.0443699999999998e-05
-0.1715357679,2.90406e-05
-0.17123561780000002,2.7760300000000003e-05
-0.17093546769999998,2.6590300000000002e-05
-0.17063531769999998,2.55198e-05
-0.1703351676,2.45394e-05
-0.1700350175,2.3640700000000002e-05
-0.1697348674,2.28163e-05
-0.1694347174,2.20599e-05
-0.1691345673,2.13657e-05
-0.16883441719999998,2.07287e-05
-0.1685342671,2.01444e-05
-0.1682341171,1.96089e-05
-0.167933967,1.91187e-05
-0.16763381689999998,1.86707e-05
-0.1673336668,1.82621e-05
-0.1670335168,1.78905e-05
-0.1667333667,1.75539e-05
-0.1664332166,1.72502e-05
-0.1661330665,1.6978e-05
-0.1658329165,1.67356e-05
-0.1655327664,1.6522000000000002e-05
-0.1652326163,1.6335999999999997e-05
-0.1649324662,1.61769e-05
-0.1646323162,1.60438e-05
-0.16433216609999998,1.5936400000000002e-05
-0.164032016,1.58541e-05
-0.1637318659,1.57967e-05
-0.1634317159,1.57642e-05
-0.1631315658,1.57567e-05
-0.1628314157,1.5774200000000002e-05
-0.1625312656,1.58172e-05
-0.1622311156,1.58863e-05
-0.1619309655,1.59821e-05
-0.1616308154,1.61056e-05
-0.16133066529999998,1.62577e-05
-0.16103051529999998,1.64399e-05
-0.1607303652,1.66537e-05
-0.1604302151,1.69008e-05
-0.160130065,1.71835e-05
-0.159829915,1.7504e-05
-0.1595297649,1.78652e-05
-0.1592296148,1.82704e-05
-0.1589294647,1.87233e-05
-0.1586293147,1.9228e-05
-0.15832916460000002,1.97896e-05
-0.15802901449999998,2.04136e-05
-0.1577288644,2.11066e-05
-0.1574287144,2.18762e-05
-0.1571285643,2.2731e-05
-0.1568284142,2.36814e-05
-0.1565282641,2.4739e-05
-0.1562281141,2.5917899999999998e-05
-0.155927964,2.7234299999999998e-05
-0.1556278139,2.8707600000000003e-05
-0.15532766380000002,3.03606e-05
-0.15502751380000002,3.22204e-05
-0.15472736369999998,3.43198e-05
-0.1544272136,3.66978e-05
-0.1541270635,3.94021e-05
-0.1538269135,4.24901e-05
-0.1535267634,4.6032700000000004e-05
-0.1532266133,5.01166e-05
-0.1529264632,5.48496e-05
-0.1526263132,6.03652e-05
-0.1523261631,6.68307e-05
-0.15202601300000002,7.44557e-05
-0.15172586289999998,8.35033e-05
-0.15142571289999998,9.4303e-05
-0.1511255628,0.0001072649
-0.1508254127,0.00012289
-0.1505252626,0.0001417705
-0.1502251126,0.0001645609
-0.1499249625,0.00019188400000000002
-0.1496248124,0.0002241133
-0.1493246623,0.0002609493
-0.1490245123,0.00030074560000000004
-0.14872436220000002,0.0003397481
-0.1484242121,0.00037188360000000003
-0.148124062,0.00039011019999999995
-0.147823912,0.00038954230000000004
-0.1475237619,0.0003703446
-0.1472236118,0.0003376289
-0.1469234617,0.0002984593
-0.1466233117,0.00025879639999999997
-0.1463231616,0.0002222574
-0.1460230115,0.0001903876
-0.14572286140000001,0.0001634285
-0.14542271140000002,0.00014098030000000002
-0.1451225613,0.0001224116
-0.1448224112,0.0001070686
-0.1445222611,9.436290000000001e-05
-0.1442221111,8.37983e-05
-0.143921961,7.49697e-05
-0.1436218109,6.75519e-05
-0.1433216608,6.12855e-05
-0.1430215108,5.59641e-05
-0.1427213607,5.14234e-05
-0.14242121060000001,4.7532e-05
-0.1421210605,4.41844e-05
-0.1418209105,4.1295600000000005e-05
-0.1415207604,3.8797e-05
-0.1412206103,3.66327e-05
-0.1409204602,3.47568e-05
-0.1406203102,3.31321e-05
-0.1403201601,3.17279e-05
-0.14002001,3.0519000000000004e-05
-0.1397198599,2.94847e-05
-0.1394197099,2.86082e-05
-0.13911955980000001,2.7875900000000002e-05
-0.1388194097,2.72768e-05
-0.1385192596,2.68025e-05
-0.1382191096,2.64465e-05
-0.1379189595,2.62045e-05
-0.1376188094,2.6073899999999998e-05
-0.1373186593,2.60541e-05
-0.1370185093,2.61459e-05
-0.1367183592,2.6352300000000002e-05
-0.1364182091,2.66782e-05
-0.136118059,2.71305e-05
-0.13581790900000001,2.77187e-05
-0.1355177589,2.8455e-05
-0.1352176088,2.9355100000000003e-05
-0.1349174587,3.04386e-05
-0.1346173087,3.1729899999999996e-05
-0.1343171586,3.32594e-05
-0.1340170085,3.5065e-05
-0.1337168584,3.7194200000000004e-05
-0.1334167084,3.97061e-05
-0.1331165583,4.26756e-05
-0.1328164082,4.61973e-05
-0.1325162581,5.03922e-05
-0.1322161081,5.5415100000000004e-05
-0.131915958,6.14659e-05
-0.1316158079,6.880369999999999e-05
-0.13131565779999999,7.77645e-05
-0.1310155078,8.87827e-05
-0.1307153577,0.00010241280000000001
-0.1304152076,0.0001193416
-0.1301150575,0.00014036649999999998
-0.1298149075,0.0001662821
-0.1295147574,0.0001975673
-0.1292146073,0.00023370959999999998
-0.1289144572,0.0002720906
-0.1286143072,0.0003068999
-0.12831415710000002,0.00032965150000000004
-0.12801400699999999,0.0003329518
-0.1277138569,0.0003156079
-0.1274137069,0.00028358130000000003
-0.1271135568,0.000245585
-0.1268134067,0.0002084436
-0.1265132566,0.0001756711
-0.1262131066,0.0001482871
-0.1259129565,0.0001260194
-0.1256128064,0.00010812010000000001
-0.12531265630000002,9.37724e-05
-0.12501250630000002,8.225020000000001e-05
-0.12471235619999999,7.295979999999999e-05
-0.12441220609999999,6.54337e-05
-0.124112056,5.93108e-05
-0.123811906,5.43137e-05
-0.12351175589999999,5.02303e-05
-0.1232116058,4.68979e-05
-0.1229114557,4.4192e-05
-0.1226113057,4.2017399999999995e-05
-0.1223111556,4.03023e-05
-0.1220110055,3.8992600000000003e-05
-0.12171085539999998,3.80496e-05
-0.12141070539999999,3.7446999999999996e-05
-0.12111055529999999,3.717e-05
-0.1208104052,3.72138e-05
-0.12051025509999999,3.75842e-05
-0.12021010509999999,3.82975e-05
-0.119909955,3.93823e-05
-0.1196098049,4.08812e-05
-0.1193096548,4.285399999999999e-05
-0.1190095048,4.53821e-05
-0.1187093547,4.85754e-05
-0.11840920460000001,5.25804e-05
-0.11810905449999999,5.7593500000000003e-05
-0.11780890449999999,6.387689999999999e-05
-0.1175087544,7.17816e-05
-0.11720860429999999,8.177420000000001e-05
-0.1169084542,9.44659e-05
-0.1166083042,0.0001106274
-0.1163081541,0.00013115040000000002
-0.116008004,0.00015685649999999998
-0.1157078539,0.0001879621
-0.1154077039,0.00022295939999999998
-0.11510755380000001,0.0002570467
-0.11480740369999999,0.000281643
-0.1145072536,0.0002878275
-0.1142071036,0.0002729878
-0.11390695349999999,0.0002432003
-0.1136068034,0.00020799669999999997
-0.1133066533,0.00017448139999999999
-0.1130065033,0.0001458631
-0.1127063532,0.0001227271
-0.1124062031,0.00010449629999999999
-0.11210605300000001,9.02789e-05
-0.11180590300000001,7.92268e-05
-0.11150575289999999,7.06436e-05
-0.1112056028,6.39923e-05
-0.11090545269999999,5.8872e-05
-0.11060530269999999,5.4988900000000005e-05
-0.1103051526,5.2131999999999995e-05
-0.1100050025,5.0154399999999995e-05
-0.1097048524,4.89603e-05
-0.1094047024,4.84966e-05
-0.1091045523,4.8748699999999996e-05
-0.10880440220000001,4.97395e-05
-0.1085042521,5.15322e-05
-0.1082041021,5.42375e-05
-0.107903952,5.8024300000000006e-05
-0.10760380189999999,6.313770000000001e-05
-0.1073036518,6.99232e-05
-0.1070035018,7.88579e-05
-0.1067033517,9.0583e-05
-0.1064032016,0.00010591600000000001
-0.1061030515,0.000125781
-0.1058029015,0.00015090280000000001
-0.10550275140000001,0.00018098259999999998
-0.1052026013,0.0002131157
-0.1049024512,0.0002402218
-0.1046023012,0.00025254849999999996
-0.10430215109999999,0.0002444285
-0.104002001,0.0002197441
-0.1037018509,0.00018810310000000002
-0.1034017009,0.0001574678
-0.1031015508,0.000131534
-0.1028014007,0.0001109918
-0.10250125060000001,9.52412e-05
-0.10220110060000001,8.33706e-05
-0.1019009505,7.45451e-05
-0.1016008004,6.81096e-05
-0.10130065029999999,6.358810000000001e-05
-0.10100050029999999,6.06554e-05
-0.1007003502,5.91087e-05
-0.1004002001,5.8848e-05
-0.10010005,5.9866000000000006e-05
-0.0997998999,6.224819999999999e-05
-0.0994997499,6.61833e-05
-0.09919959980000001,7.198359999999999e-05
-0.0988994497,8.01149e-05
-0.09859929960000001,9.12261e-05
-0.09829914960000001,0.00010614799999999999
-0.09799899949999999,0.0001257724
-0.0976988494,0.00015060049999999998
-0.0973986993,0.0001796135
-0.0970985493,0.0002084116
-0.0967983992,0.00022836299999999998
-0.0964982491,0.0002306539
-0.09619809900000001,0.0002141195
-0.09589794900000001,0.0001864779
-0.0955977989,0.0001570036
-0.09529764880000001,0.0001311008
-0.09499749869999999,0.00011038370000000001
-0.09469734869999999,9.456639999999999e-05
-0.0943971986,8.27895e-05
-0.0940970485,7.41941e-05
-0.0937968984,6.8094e-05
-0.0934967484,6.39939e-05
-0.0931965983,6.15631e-05
-0.09289644820000001,6.0606499999999996e-05
-0.0925962981,6.10438e-05
-0.0922961481,6.28996e-05
-0.09199599800000001,6.63059e-05
-0.09169584789999999,7.15149e-05
-0.0913956978,7.89222e-05
-0.0910955478,8.90942e-05
-0.0907953977,0.0001027798
-0.0904952476,0.0001208477
-0.0901950975,0.00014400450000000002
-0.0898949475,0.0001720152
-0.08959479740000001,0.0002021789
-0.0892946473,0.00022776450000000002
-0.08899449720000001,0.0002393862
-0.08869434720000001,0.0002315473
-0.0883941971,0.00020798220000000002
-0.088094047,0.0001779131
-0.0877938969,0.0001489039
-0.08749374689999999,0.00012440229999999999
-0.0871935968,0.0001050057
-0.0868934467,9.01104e-05
-0.08659329660000001,7.88353e-05
-0.0862931466,7.03793e-05
-0.0859929965,6.41128e-05
-0.08569284640000001,5.9572200000000005e-05
-0.08539269630000001,5.64304e-05
-0.0850925463,5.44671e-05
-0.0847923962,5.35459e-05
-0.08449224609999999,5.35996e-05
-0.084192096,5.46227e-05
-0.083891946,5.6669700000000004e-05
-0.0835917959,5.98606e-05
-0.0832916458,6.43917e-05
-0.0829914957,7.05543e-05
-0.0826913457,7.87593e-05
-0.0823911956,8.9564e-05
-0.0820910455,0.0001036861
-0.0817908954,0.00012196030000000001
-0.0814907454,0.0001451313
-0.0811905953,0.000173273
-0.0808904452,0.0002045939
-0.0805902951,0.00023389650000000002
-0.0802901451,0.0002526043
-0.079989995,0.000253125
-0.0796898449,0.0002351953
-0.07938969480000001,0.0002061293
-0.07908954480000001,0.0001746071
-0.0787893947,0.0001460494
-0.0784892446,0.0001224016
-0.0781890945,0.00010365540000000001
-0.0778889445,8.90792e-05
-0.07758879440000001,7.78287e-05
-0.0772886443,6.916829999999999e-05
-0.0769884942,6.251939999999999e-05
-0.0766883442,5.74476e-05
-0.0763881941,5.36348e-05
-0.07608804400000001,5.08525e-05
-0.0757878939,4.8940600000000004e-05
-0.0754877439,4.77922e-05
-0.0751875938,4.73433e-05
-0.0748874437,4.75668e-05
-0.07458729360000001,4.8469399999999994e-05
-0.07428714360000001,5.00926e-05
-0.0739869935,5.25154e-05
-0.0736868434,5.5861499999999994e-05
-0.0733866933,6.0310600000000005e-05
-0.0730865433,6.61134e-05
-0.07278639320000001,7.36132e-05
-0.0724862431,8.327040000000001e-05
-0.07218609299999999,9.568610000000001e-05
-0.071885943,0.00011160309999999999
-0.0715857929,0.00013183459999999999
-0.07128564280000001,0.0001570048
-0.0709854927,0.0001869025
-0.0706853427,0.0002192789
-0.0703851926,0.0002485292
-0.0700850425,0.000266192
-0.0697848924,0.0002654148
-0.06948474240000001,0.0002465152
-0.0691845923,0.0002166906
-0.06888444219999999,0.0001842851
-0.0685842921,0.000154622
-0.0682841421,0.0001297414
-0.06798399200000001,0.00010975520000000001
-0.0676838419,9.40075e-05
-0.06738369179999999,8.16829e-05
-0.0670835418,7.204539999999999e-05
-0.0667833917,6.45012e-05
-0.0664832416,5.85943e-05
-0.0661830915,5.39826e-05
-0.0658829415,5.04124e-05
-0.06558279139999999,4.7697799999999996e-05
-0.0652826413,4.57042e-05
-0.0649824912,4.43366e-05
-0.06468234120000001,4.35316e-05
-0.0643821911,4.32525e-05
-0.06408204099999999,4.34852e-05
-0.0637818909,4.42382e-05
-0.0634817409,4.554229999999999e-05
-0.0631815908,4.74534e-05
-0.0628814407,5.0057e-05
-0.06258129059999999,5.34746e-05
-0.06228114059999999,5.78742e-05
-0.0619809905,6.34838e-05
-0.0616808404,7.060979999999999e-05
-0.061380690300000006,7.965939999999999e-05
-0.0610805403,9.11643e-05
-0.06078039019999999,0.0001057932
-0.0604802401,0.0001243236
-0.06018009,0.0001474971
-0.05987994,0.00017561779999999998
-0.0595797899,0.000207696
-0.059279639800000006,0.0002401602
-0.0589794897,0.000266091
-0.0586793397,0.00027719720000000004
-0.0583791896,0.0002691185
-0.0580790395,0.0002450868
-0.057778889400000005,0.0002131543
-0.057478739400000006,0.0001806897
-0.0571785893,0.0001517905
-0.0568784392,0.0001277721
-0.0565782891,0.000108471
-0.0562781391,9.31824e-05
-0.055977989000000006,8.11223e-05
-0.0556778389,7.160140000000001e-05
-0.0553776888,6.40657e-05
-0.0550775388,5.80882e-05
-0.0547773887,5.3345600000000006e-05
-0.054477238600000005,4.95952e-05
-0.0541770885,4.6656099999999995e-05
-0.0538769385,4.43938e-05
-0.0535767884,4.27101e-05
-0.0532766383,4.15346e-05
-0.052976488200000005,4.08193e-05
-0.052676338200000006,4.05356e-05
-0.0523761881,4.06713e-05
-0.052076038,4.12304e-05
-0.0517758879,4.2233e-05
-0.0514757379,4.37167e-05
-0.051175587800000005,4.5739700000000005e-05
-0.0508754377,4.8384700000000004e-05
-0.0505752876,5.17659e-05
-0.0502751376,5.60378e-05
-0.0499749875,6.14072e-05
-0.049674837400000005,6.81506e-05
-0.049374687300000004,7.66336e-05
-0.049074537300000005,8.73344e-05
-0.0487743872,0.00010086129999999999
-0.0484742371,0.0001179451
-0.048174087000000004,0.0001393566
-0.047873937000000005,0.0001656441
-0.047573786900000005,0.0001965225
-0.0472736368,0.0002297924
-0.0469734867,0.0002601892
-0.0466733367,0.0002797668
-0.046373186600000005,0.0002816465
-0.046073036500000004,0.0002651132
-0.0457728864,0.000236212
-0.0454727364,0.0002030584
-0.0451725863,0.0001715189
-0.044872436200000004,0.00014429459999999999
-0.044572286100000004,0.0001219418
-0.044272136100000005,0.00010401889999999999
-0.043971986,8.97787e-05
-0.0436718359,7.84801e-05
-0.043371685800000004,6.9495e-05
-0.0430715358,6.23245e-05
-0.042771385700000004,5.65841e-05
-0.0424712356,5.1981800000000004e-05
-0.0421710855,4.82968e-05
-0.0418709355,4.5362700000000005e-05
-0.0415707854,4.30544e-05
-0.0412706353,4.12785e-05
-0.040970485200000004,3.99666e-05
-0.0406703352,3.9069699999999996e-05
-0.0403701851,3.85554e-05
-0.040070035,3.8405500000000004e-05
-0.039769884900000003,3.8615e-05
-0.039469734900000004,3.91917e-05
-0.0391695848,4.01571e-05
-0.038869434700000004,4.1548e-05
-0.038569284599999996,4.34192e-05
-0.0382691346,4.5846899999999996e-05
-0.037968984500000004,4.89339e-05
-0.0376688344,5.28169e-05
-0.0373686843,5.76754e-05
-0.037068534300000004,6.37451e-05
-0.0367683842,7.133520000000001e-05
-0.036468234100000003,8.08491e-05
-0.036168083999999996,9.280629999999999e-05
-0.035867934,0.00010785280000000001
-0.035567783900000004,0.0001267338
-0.035267633799999996,0.0001501632
-0.0349674837,0.0001784668
-0.034667333700000004,0.0002108331
-0.0343671836,0.0002441582
-0.0340670335,0.0002722045
-0.033766883399999996,0.0002869265
-0.0334667334,0.0002829844
-0.033166583300000003,0.00026189599999999996
-0.032866433199999996,0.0002307738
-0.0325662831,0.000197295
-0.032266133100000004,0.00016638959999999998
-0.031965982999999996,0.0001400677
-0.0316658329,0.00011855229999999999
-0.031365682799999996,0.00010129440000000001
-0.031065532799999997,8.75407e-05
-0.0307653827,7.65784e-05
-0.0304652326,6.781220000000001e-05
-0.0301650825,6.07724e-05
-0.0298649325,5.5097700000000006e-05
-0.029564782400000003,5.05141e-05
-0.0292646323,4.68149e-05
-0.028964482200000002,4.3845200000000005e-05
-0.028664332200000003,4.1489099999999996e-05
-0.0283641821,3.9659699999999996e-05
-0.028064032000000003,3.82922e-05
-0.0277638819,3.73374e-05
-0.0274637319,3.67592e-05
-0.027163581800000003,3.65326e-05
-0.0268634317,3.66433e-05
-0.026563281600000002,3.70882e-05
-0.026263131600000003,3.78758e-05
-0.0259629815,3.90277e-05
-0.025662831400000002,4.05793e-05
-0.0253626813,4.2582299999999994e-05
-0.0250625313,4.51079e-05
-0.024762381200000003,4.82515e-05
-0.0244622311,5.21391e-05
-0.024162081000000002,5.6937e-05
-0.023861931,6.2863e-05
-0.0235617809,7.02027e-05
-0.023261630800000002,7.93278e-05
-0.0229614807,9.071559999999999e-05
-0.0226613307,0.0001049592
-0.0223611806,0.0001227473
-0.0220610305,0.0001447603
-0.0217608804,0.0001713798
-0.0214607304,0.00020206209999999998
-0.0211605803,0.0002343148
-0.0208604302,0.0002627655
-0.0205602801,0.00027986419999999996
-0.0202601301,0.0002796116
-0.01995998,0.0002620071
-0.0196598299,0.0002330984
-0.0193596798,0.0002005314
-0.0190595298,0.0001697272
-0.0187593797,0.0001431505
-0.018459229599999998,0.00012128
-0.018159079499999998,0.00010367309999999999
-0.0178589295,8.96084e-05
-0.0175587794,7.83762e-05
-0.017258629299999998,6.93758e-05
-0.016958479199999998,6.212979999999999e-05
-0.0166583292,5.62695e-05
-0.0163581791,5.15129e-05
-0.016058028999999998,4.76454e-05
-0.015757878899999998,4.4503000000000004e-05
-0.015457728899999999,4.19607e-05
-0.015157578799999998,3.9923000000000004e-05
-0.014857428700000001,3.83169e-05
-0.014557278600000001,3.70874e-05
-0.0142571286,3.61938e-05
-0.013956978500000002,3.56072e-05
-0.013656828400000001,3.53094e-05
-0.0133566783,3.52922e-05
-0.0130565283,3.55581e-05
-0.012756378200000001,3.61215e-05
-0.012456228100000001,3.7011599999999996e-05
-0.012156078,3.82748e-05
-0.011855928,3.99775e-05
-0.0115557779,4.22073e-05
-0.011255627800000001,4.5074099999999996e-05
-0.0109554777,4.8711099999999995e-05
-0.0106553277,5.32812e-05
-0.0103551776,5.89887e-05
-0.0100550275,6.60982e-05
-0.0097548774,7.49556e-05
-0.0094547274,8.60108e-05
-0.0091545773,9.98309e-05
-0.008854427199999999,0.00011708469999999999
-0.0085542771,0.0001384509
-0.0082541271,0.00016435419999999998
-0.007953977,0.0001943827
-0.0076538269,0.0002263063
-0.0073536768,0.00025509400000000003
-0.0070535268,0.0002733575
-0.006753376700000001,0.000274749
-0.0064532266000000005,0.0002585233
-0.0061530765,0.000230195
-0.0058529265,0.00019741740000000003
-0.0055527764,0.0001659359
-0.0052526263,0.00013854700000000001
-0.0049524762,0.00011594860000000001
-0.0046523262,9.781190000000001e-05
-0.0043521761,8.34616e-05
-0.004052025999999999,7.21913e-05
-0.0037518759000000003,6.33726e-05
-0.0034517259000000004,5.64775e-05
-0.0031515758,5.1073100000000004e-05
-0.0028514257,4.68145e-05
-0.0025512756,4.3436099999999996e-05
-0.0022511256,4.07412e-05
-0.0019509755,3.85888e-05
-0.0016508254,3.68801e-05
-0.0013506753,3.55471e-05
-0.0010505253,3.45437e-05
-0.0007503752,3.3838000000000004e-05
-0.00045022510000000004,3.34024e-05
-0.000150075,3.32021e-05
0.000150075,3.32021e-05
0.00045022510000000004,3.34024e-05
0.0007503752,3.3838000000000004e-05
0.0010505253,3.45437e-05
0.0013506753,3.55471e-05
0.0016508254,3.68801e-05
0.0019509755,3.85888e-05
0.0022511256,4.07412e-05
0.0025512756,4.3436099999999996e-05
0.0028514257,4.68145e-05
0.0031515758,5.1073100000000004e-05
0.0034517259000000004,5.64775e-05
0.0037518759000000003,6.33726e-05
0.004052025999999999,7.21913e-05
0.0043521761,8.34616e-05
0.0046523262,9.781190000000001e-05
0.0049524762,0.00011594860000000001
0.0052526263,0.00013854700000000001
0.0055527764,0.0001659359
0.0058529265,0.00019741740000000003
0.0061530765,0.000230195
0.0064532266000000005,0.0002585233
0.006753376700000001,0.000274749
0.0070535268,0.0002733575
0.0073536768,0.00025509400000000003
0.0076538269,0.0002263063
0.007953977,0.0001943827
0.0082541271,0.00016435419999999998
0.0085542771,0.0001384509
0.008854427199999999,0.00011708469999999999
0.0091545773,9.98309e-05
0.0094547274,8.60108e-05
0.0097548774,7.49556e-05
0.0100550275,6.60982e-05
0.0103551776,5.89887e-05
0.0106553277,5.32812e-05
0.0109554777,4.8711099999999995e-05
0.011255627800000001,4.5074099999999996e-05
0.0115557779,4.22073e-05
0.011855928,3.99775e-05
0.012156078,3.82748e-05
0.012456228100000001,3.7011599999999996e-05
0.012756378200000001,3.61215e-05
0.0130565283,3.55581e-05
0.0133566783,3.52922e-05
0.013656828400000001,3.53094e-05
0.013956978500000002,3.56072e-05
0.0142571286,3.61938e-05
0.014557278600000001,3.70874e-05
0.014857428700000001,3.83169e-05
0.015157578799999998,3.9923000000000004e-05
0.015457728899999999,4.19607e-05
0.015757878899999998,4.4503000000000004e-05
0.016058028999999998,4.76454e-05
0.0163581791,5.15129e-05
0.0166583292,5.62695e-05
0.016958479199999998,6.212979999999999e-05
0.017258629299999998,6.93758e-05
0.0175587794,7.83762e-05
0.0178589295,8.96084e-05
0.018159079499999998,0.00010367309999999999
0.018459229599999998,0.00012128
0.0187593797,0.0001431505
0.0190595298,0.0001697272
0.0193596798,0.0002005314
0.0196598299,0.0002330984
0.01995998,0.0002620071
0.0202601301,0.0002796116
0.0205602801,0.00027986419999999996
0.0208604302,0.0002627655
0.0211605803,0.0002343148
0.0214607304,0.00020206209999999998
0.0217608804,0.0001713798
0.0220610305,0.0001447603
0.0223611806,0.0001227473
0.0226613307,0.0001049592
0.0229614807,9.071559999999999e-05
0.023261630800000002,7.93278e-05
0.0235617809,7.02027e-05
0.023861931,6.2863e-05
0.024162081000000002,5.6937e-05
0.0244622311,5.21391e-05
0.024762381200000003,4.82515e-05
0.0250625313,4.51079e-05
0.0253626813,4.2582299999999994e-05
0.025662831400000002,4.05793e-05
0.0259629815,3.90277e-05
0.026263131600000003,3.78758e-05
0.026563281600000002,3.70882e-05
0.0268634317,3.66433e-05
0.027163581800000003,3.65326e-05
0.0274637319,3.67592e-05
0.0277638819,3.73374e-05
0.028064032000000003,3.82922e-05
0.0283641821,3.9659699999999996e-05
0.028664332200000003,4.1489099999999996e-05
0.028964482200000002,4.3845200000000005e-05
0.0292646323,4.68149e-05
0.029564782400000003,5.05141e-05
0.0298649325,5.5097700000000006e-05
0.0301650825,6.07724e-05
0.0304652326,6.781220000000001e-05
0.0307653827,7.65784e-05
0.031065532799999997,8.75407e-05
0.031365682799999996,0.00010129440000000001
0.0316658329,0.00011855229999999999
0.031965982999999996,0.0001400677
0.032266133100000004,0.00016638959999999998
0.0325662831,0.000197295
0.032866433199999996,0.0002307738
0.033166583300000003,0.00026189599999999996
0.0334667334,0.0002829844
0.033766883399999996,0.0002869265
0.0340670335,0.0002722045
0.0343671836,0.0002441582
0.034667333700000004,0.0002108331
0.0349674837,0.0001784668
0.035267633799999996,0.0001501632
0.035567783900000004,0.0001267338
0.035867934,0.00010785280000000001
0.036168083999999996,9.280629999999999e-05
0.036468234100000003,8.08491e-05
0.0367683842,7.133520000000001e-05
0.037068534300000004,6.37451e-05
0.0373686843,5.76754e-05
0.0376688344,5.28169e-05
0.037968984500000004,4.89339e-05
0.0382691346,4.5846899999999996e-05
0.038569284599999996,4.34192e-05
0.038869434700000004,4.1548e-05
0.0391695848,4.01571e-05
0.039469734900000004,3.91917e-05
0.039769884900000003,3.8615e-05
0.040070035,3.8405500000000004e-05
0.0403701851,3.85554e-05
0.0406703352,3.9069699999999996e-05
0.040970485200000004,3.99666e-05
0.0412706353,4.12785e-05
0.0415707854,4.30544e-05
0.0418709355,4.5362700000000005e-05
0.0421710855,4.82968e-05
0.0424712356,5.1981800000000004e-05
0.042771385700000004,5.65841e-05
0.0430715358,6.23245e-05
0.043371685800000004,6.9495e-05
0.0436718359,7.84801e-05
0.043971986,8.97787e-05
0.044272136100000005,0.00010401889999999999
0.044572286100000004,0.0001219418
0.044872436200000004,0.00014429459999999999
0.0451725863,0.0001715189
0.0454727364,0.0002030584
0.0457728864,0.000236212
0.046073036500000004,0.0002651132
0.046373186600000005,0.0002816465
0.0466733367,0.0002797668
0.0469734867,0.0002601892
0.0472736368,0.0002297924
0.047573786900000005,0.0001965225
0.047873937000000005,0.0001656441
0.048174087000000004,0.0001393566
0.0484742371,0.0001179451
0.0487743872,0.00010086129999999999
0.049074537300000005,8.73344e-05
0.049374687300000004,7.66336e-05
0.049674837400000005,6.81506e-05
0.0499749875,6.14072e-05
0.0502751376,5.60378e-05
0.0505752876,5.17659e-05
0.0508754377,4.8384700000000004e-05
0.051175587800000005,4.5739700000000005e-05
0.0514757379,4.37167e-05
0.0517758879,4.2233e-05
0.052076038,4.12304e-05
0.0523761881,4.06713e-05
0.052676338200000006,4.05356e-05
0.052976488200000005,4.08193e-05
0.0532766383,4.15346e-05
0.0535767884,4.27101e-05
0.0538769385,4.43938e-05
0.0541770885,4.6656099999999995e-05
0.054477238600000005,4.95952e-05
0.0547773887,5.3345600000000006e-05
0.0550775388,5.80882e-05
0.0553776888,6.40657e-05
0.0556778389,7.160140000000001e-05
0.055977989000000006,8.11223e-05
0.0562781391,9.31824e-05
0.0565782891,0.000108471
0.0568784392,0.0001277721
0.0571785893,0.0001517905
0.057478739400000006,0.0001806897
0.057778889400000005,0.0002131543
0.0580790395,0.0002450868
0.0583791896,0.0002691185
0.0586793397,0.00027719720000000004
0.0589794897,0.000266091
0.059279639800000006,0.0002401602
0.0595797899,0.000207696
0.05987994,0.00017561779999999998
0.06018009,0.0001474971
0.0604802401,0.0001243236
0.06078039019999999,0.0001057932
0.0610805403,9.11643e-05
0.061380690300000006,7.965939999999999e-05
0.0616808404,7.060979999999999e-05
0.0619809905,6.34838e-05
0.06228114059999999,5.78742e-05
0.06258129059999999,5.34746e-05
0.0628814407,5.0057e-05
0.0631815908,4.74534e-05
0.0634817409,4.554229999999999e-05
0.0637818909,4.42382e-05
0.06408204099999999,4.34852e-05
0.0643821911,4.32525e-05
0.06468234120000001,4.35316e-05
0.0649824912,4.43366e-05
0.0652826413,4.57042e-05
0.06558279139999999,4.7697799999999996e-05
0.0658829415,5.04124e-05
0.0661830915,5.39826e-05
0.0664832416,5.85943e-05
0.0667833917,6.45012e-05
0.0670835418,7.204539999999999e-05
0.06738369179999999,8.16829e-05
0.0676838419,9.40075e-05
0.06798399200000001,0.00010975520000000001
0.0682841421,0.0001297414
0.0685842921,0.000154622
0.06888444219999999,0.0001842851
0.0691845923,0.0002166906
0.06948474240000001,0.0002465152
0.0697848924,0.0002654148
0.0700850425,0.000266192
0.0703851926,0.0002485292
0.0706853427,0.0002192789
0.0709854927,0.0001869025
0.07128564280000001,0.0001570048
0.0715857929,0.00013183459999999999
0.071885943,0.00011160309999999999
0.07218609299999999,9.568610000000001e-05
0.0724862431,8.327040000000001e-05
0.07278639320000001,7.36132e-05
0.0730865433,6.61134e-05
0.0733866933,6.0310600000000005e-05
0.0736868434,5.5861499999999994e-05
0.0739869935,5.25154e-05
0.07428714360000001,5.00926e-05
0.07458729360000001,4.8469399999999994e-05
0.0748874437,4.75668e-05
0.0751875938,4.73433e-05
0.0754877439,4.77922e-05
0.0757878939,4.8940600000000004e-05
0.07608804400000001,5.08525e-05
0.0763881941,5.36348e-05
0.0766883442,5.74476e-05
0.0769884942,6.251939999999999e-05
0.0772886443,6.916829999999999e-05
0.07758879440000001,7.78287e-05
0.0778889445,8.90792e-05
0.0781890945,0.00010365540000000001
0.0784892446,0.0001224016
0.0787893947,0.0001460494
0.07908954480000001,0.0001746071
0.07938969480000001,0.0002061293
0.0796898449,0.0002351953
0.079989995,0.000253125
0.0802901451,0.0002526043
0.0805902951,0.00023389650000000002
0.0808904452,0.0002045939
0.0811905953,0.000173273
0.0814907454,0.0001451313
0.0817908954,0.00012196030000000001
0.0820910455,0.0001036861
0.0823911956,8.9564e-05
0.0826913457,7.87593e-05
0.0829914957,7.05543e-05
0.0832916458,6.43917e-05
0.0835917959,5.98606e-05
0.083891946,5.6669700000000004e-05
0.084192096,5.46227e-05
0.08449224609999999,5.35996e-05
0.0847923962,5.35459e-05
0.0850925463,5.44671e-05
0.08539269630000001,5.64304e-05
0.08569284640000001,5.9572200000000005e-05
0.0859929965,6.41128e-05
0.0862931466,7.03793e-05
0.08659329660000001,7.88353e-05
0.0868934467,9.01104e-05
0.0871935968,0.0001050057
0.08749374689999999,0.00012440229999999999
0.0877938969,0.0001489039
0.088094047,0.0001779131
0.0883941971,0.00020798220000000002
0.08869434720000001,0.0002315473
0.08899449720000001,0.0002393862
0.0892946473,0.00022776450000000002
0.08959479740000001,0.0002021789
0.0898949475,0.0001720152
0.0901950975,0.00014400450000000002
0.0904952476,0.0001208477
0.0907953977,0.0001027798
0.0910955478,8.90942e-05
0.0913956978,7.89222e-05
0.09169584789999999,7.15149e-05
0.09199599800000001,6.63059e-05
0.0922961481,6.28996e-05
0.0925962981,6.10438e-05
0.09289644820000001,6.0606499999999996e-05
0.0931965983,6.15631e-05
0.0934967484,6.39939e-05
0.0937968984,6.8094e-05
0.0940970485,7.41941e-05
0.0943971986,8.27895e-05
0.09469734869999999,9.456639999999999e-05
0.09499749869999999,0.00011038370000000001
0.09529764880000001,0.0001311008
0.0955977989,0.0001570036
0.09589794900000001,0.0001864779
0.09619809900000001,0.0002141195
0.0964982491,0.0002306539
0.0967983992,0.00022836299999999998
0.0970985493,0.0002084116
0.0973986993,0.0001796135
0.0976988494,0.00015060049999999998
0.09799899949999999,0.0001257724
0.09829914960000001,0.00010614799999999999
0.09859929960000001,9.12261e-05
0.0988994497,8.01149e-05
0.09919959980000001,7.198359999999999e-05
0.0994997499,6.61833e-05
0.0997998999,6.224819999999999e-05
0.10010005,5.9866000000000006e-05
0.1004002001,5.8848e-05
0.1007003502,5.91087e-05
0.10100050029999999,6.06554e-05
0.10130065029999999,6.358810000000001e-05
0.1016008004,6.81096e-05
0.1019009505,7.45451e-05
0.10220110060000001,8.33706e-05
0.10250125060000001,9.52412e-05
0.1028014007,0.0001109918
0.1031015508,0.000131534
0.1034017009,0.0001574678
0.1037018509,0.00018810310000000002
0.104002001,0.0002197441
0.10430215109999999,0.0002444285
0.1046023012,0.00025254849999999996
0.1049024512,0.0002402218
0.1052026013,0.0002131157
0.10550275140000001,0.00018098259999999998
0.1058029015,0.00015090280000000001
0.1061030515,0.000125781
0.1064032016,0.00010591600000000001
0.1067033517,9.0583e-05
0.1070035018,7.88579e-05
0.1073036518,6.99232e-05
0.10760380189999999,6.313770000000001e-05
0.107903952,5.8024300000000006e-05
0.1082041021,5.42375e-05
0.1085042521,5.15322e-05
0.10880440220000001,4.97395e-05
0.1091045523,4.8748699999999996e-05
0.1094047024,4.84966e-05
0.1097048524,4.89603e-05
0.1100050025,5.0154399999999995e-05
0.1103051526,5.2131999999999995e-05
0.11060530269999999,5.4988900000000005e-05
0.11090545269999999,5.8872e-05
0.1112056028,6.39923e-05
0.11150575289999999,7.06436e-05
0.11180590300000001,7.92268e-05
0.11210605300000001,9.02789e-05
0.1124062031,0.00010449629999999999
0.1127063532,0.0001227271
0.1130065033,0.0001458631
0.1133066533,0.00017448139999999999
0.1136068034,0.00020799669999999997
0.11390695349999999,0.0002432003
0.1142071036,0.0002729878
0.1145072536,0.0002878275
0.11480740369999999,0.000281643
0.11510755380000001,0.0002570467
0.1154077039,0.00022295939999999998
0.1157078539,0.0001879621
0.116008004,0.00015685649999999998
0.1163081541,0.00013115040000000002
0.1166083042,0.0001106274
0.1169084542,9.44659e-05
0.11720860429999999,8.177420000000001e-05
0.1175087544,7.17816e-05
0.11780890449999999,6.387689999999999e-05
0.11810905449999999,5.7593500000000003e-05
0.11840920460000001,5.25804e-05
0.1187093547,4.85754e-05
0.1190095048,4.53821e-05
0.1193096548,4.285399999999999e-05
0.1196098049,4.08812e-05
0.119909955,3.93823e-05
0.12021010509999999,3.82975e-05
0.12051025509999999,3.75842e-05
0.1208104052,3.72138e-05
0.12111055529999999,3.717e-05
0.12141070539999999,3.7446999999999996e-05
0.12171085539999998,3.80496e-05
0.1220110055,3.8992600000000003e-05
0.1223111556,4.03023e-05
0.1226113057,4.2017399999999995e-05
0.1229114557,4.4192e-05
0.1232116058,4.68979e-05
0.12351175589999999,5.02303e-05
0.123811906,5.43137e-05
0.124112056,5.93108e-05
0.12441220609999999,6.54337e-05
0.12471235619999999,7.295979999999999e-05
0.12501250630000002,8.225020000000001e-05
0.12531265630000002,9.37724e-05
0.1256128064,0.00010812010000000001
0.1259129565,0.0001260194
0.1262131066,0.0001482871
0.1265132566,0.0001756711
0.1268134067,0.0002084436
0.1271135568,0.000245585
0.1274137069,0.00028358130000000003
0.1277138569,0.0003156079
0.12801400699999999,0.0003329518
0.12831415710000002,0.00032965150000000004
0.1286143072,0.0003068999
0.1289144572,0.0002720906
0.1292146073,0.00023370959999999998
0.1295147574,0.0001975673
0.1298149075,0.0001662821
0.1301150575,0.00014036649999999998
0.1304152076,0.0001193416
0.1307153577,0.00010241280000000001
0.1310155078,8.87827e-05
0.13131565779999999,7.77645e-05
0.1316158079,6.880369999999999e-05
0.131915958,6.14659e-05
0.1322161081,5.5415100000000004e-05
0.1325162581,5.03922e-05
0.1328164082,4.61973e-05
0.1331165583,4.26756e-05
0.1334167084,3.97061e-05
0.1337168584,3.7194200000000004e-05
0.1340170085,3.5065e-05
0.1343171586,3.32594e-05
0.1346173087,3.1729899999999996e-05
0.1349174587,3.04386e-05
0.1352176088,2.9355100000000003e-05
0.1355177589,2.8455e-05
0.13581790900000001,2.77187e-05
0.136118059,2.71305e-05
0.1364182091,2.66782e-05
0.1367183592,2.6352300000000002e-05
0.1370185093,2.61459e-05
0.1373186593,2.60541e-05
0.1376188094,2.6073899999999998e-05
0.1379189595,2.62045e-05
0.1382191096,2.64465e-05
0.1385192596,2.68025e-05
0.1388194097,2.72768e-05
0.13911955980000001,2.7875900000000002e-05
0.1394197099,2.86082e-05
0.1397198599,2.94847e-05
0.14002001,3.0519000000000004e-05
0.1403201601,3.17279e-05
0.1406203102,3.31321e-05
0.1409204602,3.47568e-05
0.1412206103,3.66327e-05
0.1415207604,3.8797e-05
0.1418209105,4.1295600000000005e-05
0.1421210605,4.41844e-05
0.14242121060000001,4.7532e-05
0.1427213607,5.14234e-05
0.1430215108,5.59641e-05
0.1433216608,6.12855e-05
0.1436218109,6.75519e-05
0.143921961,7.49697e-05
0.1442221111,8.37983e-05
0.1445222611,9.436290000000001e-05
0.1448224112,0.0001070686
0.1451225613,0.0001224116
0.14542271140000002,0.00014098030000000002
0.14572286140000001,0.0001634285
0.1460230115,0.0001903876
0.1463231616,0.0002222574
0.1466233117,0.00025879639999999997
0.1469234617,0.0002984593
0.1472236118,0.0003376289
0.1475237619,0.0003703446
0.147823912,0.00038954230000000004
0.148124062,0.00039011019999999995
0.1484242121,0.00037188360000000003
0.14872436220000002,0.0003397481
0.1490245123,0.00030074560000000004
0.1493246623,0.0002609493
0.1496248124,0.0002241133
0.1499249625,0.00019188400000000002
0.1502251126,0.0001645609
0.1505252626,0.0001417705
0.1508254127,0.00012289
0.1511255628,0.0001072649
0.15142571289999998,9.4303e-05
0.15172586289999998,8.35033e-05
0.15202601300000002,7.44557e-05
0.1523261631,6.68307e-05
0.1526263132,6.03652e-05
0.1529264632,5.48496e-05
0.1532266133,5.01166e-05
0.1535267634,4.6032700000000004e-05
0.1538269135,4.24901e-05
0.1541270635,3.94021e-05
0.1544272136,3.66978e-05
0.15472736369999998,3.43198e-05
0.15502751380000002,3.22204e-05
0.15532766380000002,3.03606e-05
0.1556278139,2.8707600000000003e-05
0.155927964,2.7234299999999998e-05
0.1562281141,2.5917899999999998e-05
0.1565282641,2.4739e-05
0.1568284142,2.36814e-05
0.1571285643,2.2731e-05
0.1574287144,2.18762e-05
0.1577288644,2.11066e-05
0.15802901449999998,2.04136e-05
0.15832916460000002,1.97896e-05
0.1586293147,1.9228e-05
0.1589294647,1.87233e-05
0.1592296148,1.82704e-05
0.1595297649,1.78652e-05
0.159829915,1.7504e-05
0.160130065,1.71835e-05
0.1604302151,1.69008e-05
0.1607303652,1.66537e-05
0.16103051529999998,1.64399e-05
0.16133066529999998,1.62577e-05
0.1616308154,1.61056e-05
0.1619309655,1.59821e-05
0.1622311156,1.58863e-05
0.1625312656,1.58172e-05
0.1628314157,1.5774200000000002e-05
0.1631315658,1.57567e-05
0.1634317159,1.57642e-05
0.1637318659,1.57967e-05
0.164032016,1.58541e-05
0.16433216609999998,1.5936400000000002e-05
0.1646323162,1.60438e-05
0.1649324662,1.61769e-05
0.1652326163,1.6335999999999997e-05
0.1655327664,1.6522000000000002e-05
0.1658329165,1.67356e-05
0.1661330665,1.6978e-05
0.1664332166,1.72502e-05
0.1667333667,1.75539e-05
0.1670335168,1.78905e-05
0.1673336668,1.82621e-05
0.16763381689999998,1.86707e-05
0.167933967,1.91187e-05
0.1682341171,1.96089e-05
0.1685342671,2.01444e-05
0.16883441719999998,2.07287e-05
0.1691345673,2.13657e-05
0.1694347174,2.20599e-05
0.1697348674,2.28163e-05
0.1700350175,2.3640700000000002e-05
0.1703351676,2.45394e-05
0.17063531769999998,2.55198e-05
0.17093546769999998,2.6590300000000002e-05
0.17123561780000002,2.7760300000000003e-05
0.1715357679,2.90406e-05
0.171835918,3.0443699999999998e-05
0.172136068,3.1983800000000004e-05
0.17243621809999998,3.36773e-05
0.1727363682,3.55432e-05
0.17303651829999997,3.76034e-05
0.17333666829999997,3.98835e-05
0.1736368184,4.2413299999999996e-05
0.1739369685,4.522770000000001e-05
0.1742371186,4.8367799999999995e-05
0.1745372686,5.18818e-05
0.1748374187,5.58271e-05
0.17513756879999998,6.02718e-05
0.1754377189,6.5297e-05
0.1757378689,7.09997e-05
0.176038019,7.74962e-05
0.1763381691,8.49259e-05
0.1766383192,9.34564e-05
0.17693846920000003,0.0001032886
0.17723861929999998,0.0001146622
0.17753876940000002,0.0001278608
0.1778389195,0.0001432148
0.1781390695,0.0001610986
0.1784392196,0.0001819176
0.17873936969999998,0.0002060728
0.1790395198,0.0002338911
0.17933966980000002,0.0002654966
0.1796398199,0.0003006054
0.17993997,0.0003382354
0.1802401201,0.0003763868
0.1805402701,0.0004118494
0.1808404202,0.000440416
0.18114057030000003,0.00045774650000000004
0.18144072039999998,0.00046076419999999997
0.1817408704,0.00044889800000000004
0.1820410205,0.00042433389999999997
0.1823411706,0.00039108599999999996
0.1826413207,0.0003535543
0.1829414707,0.000315403
0.18324162079999998,0.0002791059
0.1835417709,0.0002460148
0.18384192100000002,0.00021665419999999998
0.18414207100000002,0.0001910342
0.1844422211,0.00016889069999999999
0.1847423712,0.0001498419
0.18504252129999998,0.0001334795
0.18534267129999998,0.00011941469999999999
0.18564282140000002,0.0001072994
0.1859429715,9.68317e-05
0.1862431216,8.77552e-05
0.1865432716,7.98544e-05
0.1868434217,7.29492e-05
0.1871435718,6.68896e-05
0.18744372190000003,6.15505e-05
0.18774387190000003,5.6827700000000005e-05
0.188044022,5.2634e-05
0.1883441721,4.8896499999999995e-05
0.1886443222,4.5553800000000004e-05
0.1889444722,4.2553900000000006e-05
0.1892446223,3.98531e-05
0.18954477239999998,3.7414e-05
0.1898449225,3.52049e-05
0.1901450725,3.31983e-05
0.19044522260000002,3.1371e-05
0.1907453727,2.97027e-05
0.1910455228,2.8175900000000002e-05
0.1913456728,2.67755e-05
0.19164582289999998,2.5488e-05
0.19194597300000002,2.43021e-05
0.1922461231,2.32075e-05
0.1925462731,2.21954e-05
0.1928464232,2.12578e-05
0.19314657329999999,2.03877e-05
0.1934467234,1.95791e-05
0.1937468734,1.88264e-05
0.19404702350000003,1.81247e-05
0.1943471736,1.74696e-05
0.1946473237,1.68573e-05
0.1949474737,1.6284200000000002e-05
0.1952476238,1.57472e-05
0.1955477739,1.5243399999999999e-05
0.19584792399999998,1.47702e-05
0.19614807399999998,1.43254e-05
0.1964482241,1.39068e-05
0.19674837420000002,1.35125e-05
0.1970485243,1.31408e-05
0.1973486743,1.27901e-05
0.1976488244,1.24589e-05
0.19794897449999999,1.2145899999999998e-05
0.19824912460000002,1.185e-05
0.19854927460000002,1.15699e-05
0.1988494247,1.13048e-05
0.1991495748,1.1053599999999999e-05
0.19944972489999999,1.08155e-05
0.19974987489999999,1.05897e-05
0.200050025,1.03755e-05
0.20035017510000003,1.01722e-05
0.2006503252,9.9792e-06
0.2009504752,9.7959e-06
0.2012506253,9.6218e-06
0.2015507754,9.4563e-06
0.2018509255,9.2991e-06
0.2021510755,9.1497e-06
0.20245122559999998,9.0076e-06
0.2027513757,8.8726e-06
0.2030515258,8.7443e-06
0.2033516758,8.6223e-06
0.2036518259,8.5064e-06
0.203951976,8.3963e-06
0.2042521261,8.291799999999999e-06
0.20455227609999999,8.1925e-06
0.20485242620000002,8.0983e-06
0.2051525763,8.0089e-06
0.2054527264,7.9242e-06
0.2057528764,7.844e-06
0.20605302649999999,7.7681e-06
0.2063531766,7.6963e-06
0.20665332670000003,7.6284000000000005e-06
0.20695347670000003,7.5645e-06
0.2072536268,7.504199999999999e-06
0.20755377690000001,7.4475e-06
0.207853927,7.3943e-06
0.208154077,7.344500000000001e-06
0.2084542271,7.2979e-06
0.20875437719999998,7.254500000000001e-06
0.20905452730000001,7.2141e-06
0.2093546773,7.1768e-06
0.2096548274,7.1423e-06
0.2099549775,7.110800000000001e-06
0.2102551276,7.082e-06
0.2105552776,7.0559000000000005e-06
0.2108554277,7.0325e-06
0.21115557780000002,7.011699999999999e-06
0.2114557279,6.993400000000001e-06
0.2117558779,6.9777e-06
0.212056028,6.964400000000001e-06
0.2123561781,6.9536e-06
0.2126563282,6.9452e-06
0.2129564782,6.9391999999999996e-06
0.21325662829999997,6.935599999999999e-06
0.2135567784,6.9342e-06
0.21385692850000002,6.9352e-06
0.21415707850000001,6.9385000000000006e-06
0.2144572286,6.944e-06
0.2147573787,6.9519e-06
0.21505752879999998,6.9619e-06
0.21535767879999998,6.9742999999999994e-06
0.21565782890000001,6.9889e-06
0.215957979,7.0057000000000005e-06
0.2162581291,7.0248e-06
0.2165582791,7.0462e-06
0.2168584292,7.0698000000000005e-06
0.2171585793,7.0957000000000005e-06
0.21745872940000002,7.1239e-06
0.21775887940000002,7.154500000000001e-06
0.2180590295,7.1873e-06
0.2183591796,7.2226e-06
0.2186593297,7.2601999999999995e-06
0.2189594797,7.3002e-06
0.2192596298,7.3426e-06
0.21955977989999997,7.3875e-06
0.21985993,7.435e-06
0.22016008,7.485e-06
0.22046023010000002,7.5375e-06
0.2207603802,7.5927e-06
0.2210605303,7.6506e-06
0.2213606803,7.7113e-06
0.22166083039999998,7.7747e-06
0.22196098050000002,7.841e-06
0.2222611306,7.9102e-06
0.2225612806,7.9824e-06
0.2228614307,8.057699999999999e-06
0.22316158079999998,8.1361e-06
0.2234617309,8.2177e-06
0.2237618809,8.302599999999999e-06
0.22406203100000002,8.3909e-06
0.2243621811,8.4827e-06
0.2246623312,8.5781e-06
0.2249624812,8.6772e-06
0.2252626313,8.7801e-06
0.2255627814,8.886900000000001e-06
0.22586293149999997,8.9977e-06
0.22616308149999997,9.1127e-06
0.2264632316,9.232100000000001e-06
0.22676338170000002,9.3559e-06
0.2270635318,9.4843e-06
0.2273636818,9.6175e-06
0.2276638319,9.7556e-06
0.22796398199999998,9.898799999999999e-06
0.22826413210000002,1.00474e-05
0.22856428210000002,1.02015e-05
0.2288644322,1.0361300000000002e-05
0.2291645823,1.0527000000000001e-05
0.22946473239999998,1.06989e-05
0.22976488239999998,1.08773e-05
0.2300650325,1.10623e-05
0.23036518260000002,1.12543e-05
0.2306653327,1.1453599999999998e-05
0.2309654827,1.16604e-05
0.2312656328,1.18751e-05
0.2315657829,1.2098e-05
0.231865933,1.23296e-05
0.232166083,1.25702e-05
0.23246623309999997,1.28201e-05
0.2327663832,1.30799e-05
0.2330665333,1.335e-05
0.2333666833,1.3630899999999999e-05
0.2336668334,1.3923199999999999e-05
0.2339669835,1.42273e-05
0.23426713359999998,1.4543900000000001e-05
0.23456728359999998,1.4873499999999999e-05
0.23486743370000002,1.5217e-05
0.2351675838,1.55749e-05
0.2354677339,1.59482e-05
0.2357678839,1.63374e-05
0.23606803399999998,1.67436e-05
0.2363681841,1.7167699999999998e-05
0.23666833420000002,1.76107e-05
0.23696848420000002,1.80736e-05
0.2372686343,1.85576e-05
0.2375687844,1.9063900000000002e-05
0.2378689345,1.9593900000000002e-05
0.2381690845,2.01489e-05
0.2384692346,2.07305e-05
0.23876938469999998,2.1340300000000003e-05
0.2390695348,2.1980100000000003e-05
0.2393696848,2.26519e-05
0.2396698349,2.33576e-05
0.239969985,2.40995e-05
0.2402701351,2.4880100000000003e-05
0.2405702851,2.5702e-05
0.24087043519999998,2.6568e-05
0.24117058530000002,2.74812e-05
0.2414707354,2.84449e-05
0.2417708854,2.94629e-05
0.2420710355,3.05391e-05
0.24237118559999998,3.16779e-05
0.2426713357,3.28841e-05
0.2429714857,3.41629e-05
0.24327163579999997,3.55199e-05
0.2435717859,3.6961599999999995e-05
0.243871936,3.8494699999999996e-05
0.244172086,4.0126900000000004e-05
0.2444722361,4.1866599999999997e-05
0.2447723862,4.3723e-05
0.24507253629999998,4.57063e-05
0.24537268629999998,4.7827899999999997e-05
0.2456728364,5.01003e-05
0.2459729865,5.25376e-05
0.2462731366,5.51551e-05
0.2465732866,5.79702e-05
0.2468734367,6.1002200000000004e-05
0.24717358679999998,6.42725e-05
0.24747373690000002,6.780539999999999e-05
0.24777388690000002,7.16277e-05
0.248074037,7.576970000000001e-05
0.2483741871,8.02653e-05
0.24867433719999998,8.51525e-05
0.24897448719999998,9.04741e-05
0.24927463730000002,9.627790000000001e-05
0.24957478739999997,0.0001026179
0.2498749375,0.0001095542
0.2501750875,0.0001171542
0.2504752376,0.00012549299999999999
0.2507753877,0.0001346537
0.2510755378,0.00014472780000000001
0.2513756878,0.0001558152
0.2516758379,0.0001680231
0.251975988,0.00018146470000000002
0.2522761381,0.00019625580000000003
0.2525762881,0.0002125095
0.2528764382,0.0002303287
0.2531765883,0.0002497938
0.2534767384,0.0002709462
0.2537768884,0.0002937656
0.2540770385,0.0003181406
0.25437718859999997,0.00034383419999999996
0.25467733870000003,0.0003704454
0.25497748870000003,0.0003973744
0.2552776388,0.0004238003
0.2555777889,0.0004486873
0.255877939,0.00047083160000000005
0.256178089,0.000488962
0.2564782391,0.0005018888
0.2567783892,0.0005086781
0.2570785393,0.0005088105
0.2573786893,0.0005022764
0.2576788394,0.0004895781
0.2579789895,0.00047163699999999996
0.2582791396,0.0004496361
0.2585792896,0.00042484589999999996
0.2588794397,0.0003984737
0.2591795898,0.0003715623
0.2594797399,0.00034493980000000005
0.2597798899,0.0003192136
0.26008004,0.0002947914
0.2603801901,0.0002719154
0.26068034019999997,0.0002507012
0.26098049019999997,0.000231172
0.26128064030000003,0.0002132888
0.2615807904,0.0001969723
0.2618809405,0.00018212080000000003
0.2621810905,0.00016862139999999998
0.2624812406,0.00015635870000000002
0.2627813907,0.0001452196
0.26308154079999996,0.0001350967
0.26338169079999996,0.00012589020000000002
0.2636818409,0.0001175082
0.263981991,0.0001098675
0.2642821411,0.0001028928
0.2645822911,9.651649999999999e-05
0.2648824412,9.06782e-05
0.2651825913,8.5324e-05
0.2654827414,8.04057e-05
0.2657828914,7.58805e-05
0.2660830415,7.17102e-05
0.2663831916,6.78607e-05
0.2666833417,6.43017e-05
0.2669834917,6.10062e-05
0.26728364179999997,5.79499e-05
0.26758379190000003,5.51113e-05
0.267883942,5.2471000000000006e-05
0.268184092,5.00117e-05
0.2684842421,4.7717700000000006e-05
0.2687843922,4.5575e-05
0.2690845423,4.3571099999999994e-05
0.2693846923,4.16946e-05
0.26968484239999996,3.99352e-05
0.2699849925,3.82837e-05
0.27028514260000003,3.67315e-05
0.2705852926,3.52711e-05
0.2708854427,3.38956e-05
0.2711855928,3.2598499999999996e-05
0.2714857429,3.1374299999999995e-05
0.2717858929,3.0217600000000004e-05
0.272086043,2.91237e-05
0.2723861931,2.8088200000000003e-05
0.2726863432,2.7107e-05
0.2729864932,2.6176500000000003e-05
0.27328664329999997,2.52933e-05
0.2735867934,2.4454299999999997e-05
0.27388694350000004,2.36567e-05
0.27418709350000003,2.28977e-05
0.2744872436,2.2175e-05
0.2747873937,2.14863e-05
0.2750875438,2.08296e-05
0.2753876938,2.02028e-05
0.2756878439,1.96043e-05
0.27598799399999996,1.90324e-05
0.2762881441,1.84855e-05
0.2765882941,1.79622e-05
0.27688844420000003,1.7461199999999998e-05
0.2771885943,1.69813e-05
0.2774887444,1.65212e-05
0.2777888944,1.60799e-05
0.2780890445,1.56565e-05
0.2783891946,1.52499e-05
0.2786893447,1.48593e-05
0.2789894947,1.4483800000000002e-05
0.2792896448,1.41228e-05
0.27958979489999997,1.37754e-05
0.279889945,1.3440999999999999e-05
0.280190095,1.31189e-05
0.28049024510000004,1.28086e-05
0.2807903952,1.2509500000000001e-05
0.2810905453,1.2220999999999999e-05
0.2813906953,1.19427e-05
0.2816908454,1.16741e-05
0.2819909955,1.1414700000000001e-05
0.28229114559999996,1.11642e-05
0.2825912956,1.0922e-05
0.2828914457,1.0688e-05
0.2831915958,1.0461600000000002e-05
0.2834917459,1.0242599999999999e-05
0.2837918959,1.00307e-05
0.28409204600000004,9.8255e-06
0.2843921961,9.626699999999999e-06
0.2846923462,9.4342e-06
0.2849924962,9.2476e-06
0.2852926463,9.0668e-06
0.2855927964,8.8913e-06
0.28589294649999997,8.7212e-06
0.28619309649999997,8.556100000000001e-06
0.28649324660000003,8.3958e-06
0.28679339670000004,8.2402e-06
0.2870935468,8.0891e-06
0.2873936968,7.9422e-06
0.2876938469,7.7995e-06
0.287993997,7.6608e-06
0.2882941471,7.5260000000000004e-06
0.2885942971,7.3948e-06
0.2888944472,7.2672000000000005e-06
0.2891945973,7.142999999999999e-06
0.2894947474,7.0221e-06
0.2897948974,6.9045000000000006e-06
0.2900950475,6.7899e-06
0.29039519760000004,6.6783e-06
0.2906953477,6.5695e-06
0.2909954977,6.4636e-06
0.2912956478,6.3603e-06
0.2915957979,6.2596e-06
0.291895948,6.1614e-06
0.292196098,6.065599999999999e-06
0.29249624809999997,5.9722e-06
0.29279639820000003,5.881e-06
0.2930965483,5.792000000000001e-06
0.2933966983,5.7052e-06
0.2936968484,5.6204e-06
0.2939969985,5.5375e-06
0.2942971486,5.4567e-06
0.2945972986,5.3776e-06
0.2948974487,5.300399999999999e-06
0.2951975988,5.2249e-06
0.2954977489,5.1512e-06
0.2957978989,5.079e-06
0.296098049,5.0085e-06
0.2963981991,4.9395e-06
0.29669834920000004,4.8720999999999995e-06
0.29699849920000004,4.8061000000000005e-06
0.2972986493,4.741499999999999e-06
0.2975987994,4.6783e-06
0.2978989495,4.6165e-06
0.2981990995,4.5559e-06
0.2984992496,4.4966e-06
0.29879939969999997,4.4386e-06
0.29909954980000003,4.3817e-06
0.29939969980000003,4.326000000000001e-06
0.2996998499,4.2713999999999995e-06
0.3,4.218e-06


==> central_peak_horiz_int.csv <==
-1.0,4.6219e-06
-0.9993331109999999,4.7084e-06
-0.9986662220999999,4.7994e-06
-0.9979993331,4.8952999999999995e-06
-0.9973324441,4.9964e-06
-0.9966655552,5.1029e-06
-0.9959986662,5.2153e-06
-0.9953317773,5.3337e-06
-0.9946648883,5.4586000000000006e-06
-0.9939979993000001,5.5904e-06
-0.9933311104000001,5.7294000000000006e-06
-0.9926642214,5.8761e-06
-0.9919973324,6.0309e-06
-0.9913304435,6.1942e-06
-0.9906635545,6.366599999999999e-06
-0.9899966656,6.548400000000001e-06
-0.9893297766,6.7401e-06
-0.9886628876000001,6.9422e-06
-0.9879959987000001,7.1552e-06
-0.9873291097,7.379400000000001e-06
-0.9866622207,7.6154e-06
-0.9859953318000001,7.8635e-06
-0.9853284428,8.124e-06
-0.9846615539,8.3973e-06
-0.9839946649,8.6833e-06
-0.9833277759000001,8.9823e-06
-0.982660887,9.2941e-06
-0.981993998,9.6185e-06
-0.9813271090000001,9.955e-06
-0.9806602201000001,1.0303e-05
-0.9799933311,1.0661400000000001e-05
-0.9793264421,1.1029e-05
-0.9786595532,1.14043e-05
-0.9779926642,1.1785399999999999e-05
-0.9773257753,1.21697e-05
-0.9766588863,1.25548e-05
-0.9759919973000001,1.29375e-05
-0.9753251084000001,1.33143e-05
-0.9746582194,1.3681600000000001e-05
-0.9739913304000001,1.40353e-05
-0.9733244415000001,1.4371199999999999e-05
-0.9726575525,1.46853e-05
-0.9719906636,1.49734e-05
-0.9713237746,1.52316e-05
-0.9706568856000001,1.54564e-05
-0.9699899967,1.56448e-05
-0.9693231077,1.5794200000000002e-05
-0.9686562187000001,1.59031e-05
-0.9679893298000001,1.59705e-05
-0.9673224408,1.5996199999999998e-05
-0.9666555519,1.5980999999999998e-05
-0.9659886629000001,1.59263e-05
-0.9653217739,1.58341e-05
-0.964654885,1.57072e-05
-0.963987996,1.55485e-05
-0.9633211070000001,1.5361500000000002e-05
-0.9626542181000001,1.51499e-05
-0.9619873291,1.49172e-05
-0.9613204401000001,1.46671e-05
-0.9606535512000001,1.44031e-05
-0.9599866622,1.4128499999999999e-05
-0.9593197733,1.3846300000000002e-05
-0.9586528843000001,1.3559400000000001e-05
-0.9579859953000001,1.32702e-05
-0.9573191064,1.29809e-05
-0.9566522174,1.26934e-05
-0.9559853284000001,1.24093e-05
-0.9553184395000001,1.21299e-05
-0.9546515505,1.18563e-05
-0.9539846616,1.15895e-05
-0.9533177726000001,1.13301e-05
-0.9526508835999999,1.1078499999999999e-05
-0.9519839947,1.08352e-05
-0.9513171056999999,1.06004e-05
-0.9506502167,1.03743e-05
-0.9499833278,1.0156900000000001e-05
-0.9493164387999999,9.948099999999999e-06
-0.9486495498,9.7478e-06
-0.9479826609,9.556e-06
-0.9473157718999999,9.3725e-06
-0.9466488829999999,9.197e-06
-0.945981994,9.0293e-06
-0.945315105,8.8692e-06
-0.9446482161,8.7165e-06
-0.9439813270999999,8.5709e-06
-0.9433144381,8.432e-06
-0.9426475492,8.2998e-06
-0.9419806601999999,8.1739e-06
-0.9413137712999999,8.0541e-06
-0.9406468823,7.9401e-06
-0.9399799932999999,7.8317e-06
-0.9393131043999999,7.728600000000001e-06
-0.9386462154,7.6308e-06
-0.9379793264,7.5378e-06
-0.9373124375,7.449600000000001e-06
-0.9366455484999999,7.366e-06
-0.9359786595999999,7.286699999999999e-06
-0.9353117706,7.2117e-06
-0.9346448815999999,7.1406e-06
-0.9339779926999999,7.0734e-06
-0.9333111037,7.01e-06
-0.9326442147,6.9501e-06
-0.9319773258,6.8937e-06
-0.9313104368,6.840599999999999e-06
-0.9306435478,6.7908e-06
-0.9299766589,6.744e-06
-0.9293097698999999,6.7003e-06
-0.9286428809999999,6.6594e-06
-0.927975992,6.6213e-06
-0.927309103,6.586e-06
-0.9266422140999999,6.5533000000000004e-06
-0.9259753251,6.5232000000000005e-06
-0.9253084361,6.495599999999999e-06
-0.9246415472,6.470499999999999e-06
-0.9239746581999999,6.4477e-06
-0.9233077693,6.4273e-06
-0.9226408803,6.409099999999999e-06
-0.9219739912999999,6.393200000000001e-06
-0.9213071023999999,6.3794e-06
-0.9206402134,6.367799999999999e-06
-0.9199733244,6.3584e-06
-0.9193064355,6.351e-06
-0.9186395465,6.3457e-06
-0.9179726576,6.3424000000000005e-06
-0.9173057686,6.3412e-06
-0.9166388795999999,6.3419e-06
-0.9159719906999999,6.3447000000000004e-06
-0.9153051017,6.349500000000001e-06
-0.9146382127,6.3562e-06
-0.9139713237999999,6.3649e-06
-0.9133044348,6.3755999999999996e-06
-0.9126375458,6.3883e-06
-0.9119706569,6.4029999999999995e-06
-0.9113037679000001,6.4196e-06
-0.910636879,6.438300000000001e-06
-0.90996999,6.4589999999999995e-06
-0.9093031009999999,6.4817999999999995e-06
-0.9086362120999999,6.5067e-06
-0.9079693231,6.5336000000000004e-06
-0.9073024341,6.5627e-06
-0.9066355452,6.5939e-06
-0.9059686562,6.6273e-06
-0.9053017673,6.6629999999999996e-06
-0.9046348783,6.7009000000000005e-06
-0.9039679893000001,6.7412e-06
-0.9033011004000001,6.7838999999999995e-06
-0.9026342114,6.829e-06
-0.9019673224,6.8765e-06
-0.9013004334999999,6.926699999999999e-06
-0.9006335445,6.9794000000000005e-06
-0.8999666556,7.0349e-06
-0.8992997666,7.093099999999999e-06
-0.8986328776000001,7.154199999999999e-06
-0.8979659887,7.2183e-06
-0.8972990997,7.2852999999999995e-06
-0.8966322106999999,7.3555999999999995e-06
-0.8959653218000001,7.4289999999999995e-06
-0.8952984328,7.5059e-06
-0.8946315438,7.5862e-06
-0.8939646549,7.6701e-06
-0.8932977659,7.7577e-06
-0.892630877,7.8493e-06
-0.891963988,7.9448e-06
-0.8912970990000001,8.044600000000001e-06
-0.8906302101000001,8.1487e-06
-0.8899633211,8.2574e-06
-0.8892964321,8.370800000000001e-06
-0.8886295432,8.4891e-06
-0.8879626542,8.6126e-06
-0.8872957653,8.7415e-06
-0.8866288763,8.875900000000001e-06
-0.8859619873000001,9.0163e-06
-0.8852950984000001,9.1628e-06
-0.8846282094,9.315700000000001e-06
-0.8839613204000001,9.4753e-06
-0.8832944315000001,9.642e-06
-0.8826275425,9.8161e-06
-0.8819606536,9.998e-06
-0.8812937646,1.01881e-05
-0.8806268756,1.03867e-05
-0.8799599867,1.0594300000000001e-05
-0.8792930977,1.0811300000000001e-05
-0.8786262087000001,1.10384e-05
-0.8779593198000001,1.12759e-05
-0.8772924308,1.1524500000000001e-05
-0.8766255418000001,1.17848e-05
-0.8759586529000001,1.20573e-05
-0.8752917639,1.23429e-05
-0.874624875,1.26421e-05
-0.873957986,1.2955699999999999e-05
-0.8732910970000001,1.32847e-05
-0.8726242081000001,1.36298e-05
-0.8719573191,1.3992100000000001e-05
-0.8712904301000001,1.43724e-05
-0.8706235412000001,1.47719e-05
-0.8699566522,1.51916e-05
-0.8692897633,1.56329e-05
-0.8686228743000001,1.60969e-05
-0.8679559853000001,1.65851e-05
-0.8672890964,1.70988e-05
-0.8666222074,1.76398e-05
-0.8659553184000001,1.82096e-05
-0.8652884295000001,1.88099e-05
-0.8646215405,1.94427e-05
-0.8639546516,2.01099e-05
-0.8632877626000001,2.08137e-05
-0.8626208736,2.15562e-05
-0.8619539847,2.23398e-05
-0.8612870957,2.3166999999999997e-05
-0.8606202067000001,2.40403e-05
-0.8599533178000001,2.49625e-05
-0.8592864288,2.5936399999999998e-05
-0.8586195398,2.6964899999999997e-05
-0.8579526509000001,2.80511e-05
-0.8572857618999999,2.9198e-05
-0.856618873,3.0408800000000003e-05
-0.855951984,3.1686599999999996e-05
-0.855285095,3.30346e-05
-0.8546182060999999,3.44557e-05
-0.8539513170999999,3.59528e-05
-0.8532844281,3.75285e-05
-0.8526175392,3.9185100000000005e-05
-0.8519506501999999,4.09244e-05
-0.8512837612999999,4.27475e-05
-0.8506168723,4.4655e-05
-0.8499499832999999,4.6646099999999994e-05
-0.8492830943999999,4.87193e-05
-0.8486162054,5.08713e-05
-0.8479493164,5.30975e-05
-0.8472824275,5.53912e-05
-0.8466155384999999,5.77435e-05
-0.8459486495,6.0143400000000004e-05
-0.8452817606,6.25771e-05
-0.8446148715999999,6.50283e-05
-0.8439479826999999,6.747779999999999e-05
-0.8432810937,6.99039e-05
-0.8426142047,7.228229999999999e-05
-0.8419473157999999,7.458680000000001e-05
-0.8412804268,7.678930000000001e-05
-0.8406135378,7.88611e-05
-0.8399466489,8.07734e-05
-0.8392797598999999,8.24984e-05
-0.8386128709999999,8.40102e-05
-0.837945982,8.528600000000001e-05
-0.8372790929999999,8.630700000000001e-05
-0.8366122040999999,8.70592e-05
-0.8359453151,8.75341e-05
-0.8352784261,8.772889999999999e-05
-0.8346115372,8.76465e-05
-0.8339446481999999,8.729569999999999e-05
-0.8332777593,8.668989999999999e-05
-0.8326108703,8.5847e-05
-0.8319439812999999,8.47882e-05
-0.8312770923999999,8.353729999999999e-05
-0.8306102034,8.21194e-05
-0.8299433144,8.05602e-05
-0.8292764255,7.88853e-05
-0.8286095365,7.711899999999999e-05
-0.8279426475,7.52847e-05
-0.8272757586,7.34036e-05
-0.8266088695999999,7.1495e-05
-0.8259419806999999,6.95759e-05
-0.8252750917,6.76611e-05
-0.8246082026999999,6.57633e-05
-0.8239413137999999,6.38932e-05
-0.8232744248,6.20594e-05
-0.8226075358,6.0269099999999995e-05
-0.8219406469,5.8527700000000005e-05
-0.8212737579,5.68393e-05
-0.820606869,5.5206899999999995e-05
-0.81993998,5.36325e-05
-0.8192730909999999,5.21171e-05
-0.8186062020999999,5.06613e-05
-0.8179393131,4.9264799999999996e-05
-0.8172724241,4.79271e-05
-0.8166055352,4.66471e-05
-0.8159386462,4.54237e-05
-0.8152717573,4.42552e-05
-0.8146048683,4.3140200000000004e-05
-0.8139379793000001,4.2076800000000003e-05
-0.8132710904000001,4.10632e-05
-0.8126042014,4.00975e-05
-0.8119373124,3.9177899999999996e-05
-0.8112704234999999,3.83024e-05
-0.8106035345,3.74693e-05
-0.8099366455,3.66767e-05
-0.8092697566,3.59229e-05
-0.8086028676000001,3.52061e-05
-0.8079359787,3.45248e-05
-0.8072690897,3.3877399999999995e-05
-0.8066022006999999,3.32623e-05
-0.8059353118000001,3.26781e-05
-0.8052684228,3.21235e-05
-0.8046015338,3.15971e-05
-0.8039346449,3.10978e-05
-0.8032677559,3.0624200000000004e-05
-0.802600867,3.01754e-05
-0.801933978,2.97502e-05
-0.8012670890000001,2.93477e-05
-0.8006002001000001,2.8967e-05
-0.7999333111,2.86071e-05
-0.7992664221,2.82672e-05
-0.7985995331999999,2.7946599999999998e-05
-0.7979326442,2.76445e-05
-0.7972657553,2.73602e-05
-0.7965988663,2.70931e-05
-0.7959319773000001,2.6842600000000003e-05
-0.7952650884,2.66081e-05
-0.7945981994,2.6389e-05
-0.7939313104000001,2.6184899999999997e-05
-0.7932644215000001,2.59954e-05
-0.7925975325,2.5819899999999997e-05
-0.7919306435,2.56582e-05
-0.7912637546,2.5509699999999997e-05
-0.7905968656,2.5374200000000002e-05
-0.7899299767,2.52514e-05
-0.7892630877,2.5141e-05
-0.7885961987000001,2.50427e-05
-0.7879293098000001,2.49562e-05
-0.7872624208,2.48814e-05
-0.7865955318000001,2.48181e-05
-0.7859286429000001,2.4766e-05
-0.7852617539,2.4725e-05
-0.784594865,2.4695e-05
-0.783927976,2.4675900000000002e-05
-0.7832610870000001,2.46676e-05
-0.7825941981,2.467e-05
-0.7819273091,2.4683e-05
-0.7812604201000001,2.47065e-05
-0.7805935312000001,2.4740700000000002e-05
-0.7799266422,2.4785399999999998e-05
-0.7792597533,2.48407e-05
-0.7785928643000001,2.49066e-05
-0.7779259753,2.4983099999999998e-05
-0.7772590864,2.5070300000000003e-05
-0.7765921974,2.51684e-05
-0.7759253084000001,2.52773e-05
-0.7752584195000001,2.5397199999999998e-05
-0.7745915305,2.55282e-05
-0.7739246415000001,2.56705e-05
-0.7732577526000001,2.58243e-05
-0.7725908636,2.59897e-05
-0.7719239747,2.6166900000000002e-05
-0.7712570857,2.63563e-05
-0.7705901967000001,2.65579e-05
-0.7699233078000001,2.6772199999999998e-05
-0.7692564188,2.69994e-05
-0.7685895298000001,2.72398e-05
-0.7679226409000001,2.74938e-05
-0.7672557519,2.77616e-05
-0.766588863,2.80438e-05
-0.7659219740000001,2.8340799999999998e-05
-0.765255085,2.8652899999999998e-05
-0.7645881961,2.8980700000000002e-05
-0.7639213071,2.9324699999999997e-05
-0.7632544181,2.96854e-05
-0.7625875292000001,3.00633e-05
-0.7619206401999999,3.04592e-05
-0.7612537513,3.08737e-05
-0.7605868623,3.13074e-05
-0.7599199732999999,3.17612e-05
-0.7592530844,3.22357e-05
-0.7585861954,3.27318e-05
-0.7579193064,3.32504e-05
-0.7572524175,3.37925e-05
-0.7565855284999999,3.4359e-05
-0.7559186395,3.4951e-05
-0.7552517506,3.55696e-05
-0.7545848615999999,3.6216e-05
-0.7539179726999999,3.68914e-05
-0.7532510837,3.75973e-05
-0.7525841947,3.8335100000000005e-05
-0.7519173057999999,3.91062e-05
-0.7512504168,3.99122e-05
-0.7505835278,4.0755e-05
-0.7499166389,4.16363e-05
-0.7492497498999999,4.2558e-05
-0.7485828609999999,4.3522299999999995e-05
-0.747915972,4.45313e-05
-0.7472490829999999,4.5587399999999997e-05
-0.7465821940999999,4.66931e-05
-0.7459153051,4.78509e-05
-0.7452484161,4.90639e-05
-0.7445815272,5.03349e-05
-0.7439146381999999,5.1667200000000006e-05
-0.7432477492,5.30642e-05
-0.7425808603,5.45296e-05
-0.7419139712999999,5.60673e-05
-0.7412470823999999,5.768149999999999e-05
-0.7405801934,5.93766e-05
-0.7399133044,6.115729999999999e-05
-0.7392464154999999,6.30288e-05
-0.7385795265,6.49963e-05
-0.7379126375,6.70658e-05
-0.7372457486,6.92434e-05
-0.7365788595999999,7.15356e-05
-0.7359119706999999,7.39494e-05
-0.7352450817,7.649229999999999e-05
-0.7345781926999999,7.917220000000001e-05
-0.7339113037999999,8.19977e-05
-0.7332444148,8.49776e-05
-0.7325775258,8.81216e-05
-0.7319106369,9.14397e-05
-0.7312437479,9.494270000000001e-05
-0.730576859,9.864200000000001e-05
-0.72990997,0.0001025493
-0.7292430809999999,0.00010667729999999999
-0.7285761920999999,0.0001110391
-0.7279093031,0.0001156484
-0.7272424141,0.0001205192
-0.7265755251999999,0.0001256662
-0.7259086362,0.0001311043
-0.7252417472,0.0001368486
-0.7245748583,0.0001429141
-0.7239079693000001,0.00014931569999999998
-0.7232410804,0.0001560678
-0.7225741914,0.0001631837
-0.7219073023999999,0.0001706755
-0.7212404134999999,0.0001785534
-0.7205735245,0.000186825
-0.7199066355,0.00019549470000000002
-0.7192397466,0.00020456279999999999
-0.7185728576,0.00021402419999999998
-0.7179059687,0.0002238679
-0.7172390797,0.0002340752
-0.7165721906999999,0.0002446188
-0.7159053018000001,0.0002554615
-0.7152384128,0.00026655470000000003
-0.7145715238,0.0002778379
-0.7139046349,0.0002892369
-0.7132377459,0.0003006642
-0.712570857,0.0003120188
-0.711903968,0.0003231864
-0.7112370790000001,0.0003340413
-0.7105701901,0.00034444879999999997
-0.7099033011,0.00035426800000000003
-0.7092364120999999,0.00036335629999999995
-0.7085695231999999,0.0003715738
-0.7079026342,0.0003787892
-0.7072357452,0.0003848846
-0.7065688563,0.00038976120000000004
-0.7059019673,0.0003933437
-0.7052350784,0.0003955836
-0.7045681894,0.0003964619
-0.7039013004000001,0.00039598879999999995
-0.7032344115000001,0.0003942036
-0.7025675225,0.0003911715
-0.7019006335,0.00038698
-0.7012337446,0.0003817349
-0.7005668556,0.00037555449999999996
-0.6998999667,0.000368565
-0.6992330777,0.0003608957
-0.6985661887000001,0.0003526745
-0.6978992998000001,0.00034402440000000004
-0.6972324108,0.000335061
-0.6965655218000001,0.0003258902
-0.6958986329000001,0.0003166071
-0.6952317439,0.0003072954
-0.694564855,0.0002980274
-0.693897966,0.00028886419999999996
-0.6932310770000001,0.0002798567
-0.6925641881,0.0002710459
-0.6918972991,0.0002624642
-0.6912304101000001,0.0002541364
-0.6905635212000001,0.00024608080000000003
-0.6898966322,0.00023830959999999999
-0.6892297432,0.0002308304
-0.6885628543000001,0.0002236469
-0.6878959653,0.00021675919999999998
-0.6872290764,0.000210165
-0.6865621874,0.0002038595
-0.6858952984000001,0.00019783669999999998
-0.6852284095000001,0.0001920891
-0.6845615205,0.0001866082
-0.6838946315000001,0.00018138490000000002
-0.6832277426000001,0.00017640990000000002
-0.6825608536,0.0001716734
-0.6818939647,0.00016716569999999998
-0.6812270757,0.0001628769
-0.6805601867000001,0.0001587975
-0.6798932978,0.0001549182
-0.6792264088,0.0001512296
-0.6785595198000001,0.0001477231
-0.6778926309000001,0.0001443901
-0.6772257419,0.0001412223
-0.676558853,0.0001382121
-0.6758919640000001,0.00013535200000000001
-0.675225075,0.0001326348
-0.6745581861,0.00013005379999999998
-0.6738912971,0.0001276027
-0.6732244081000001,0.00012527530000000002
-0.6725575192000001,0.0001230661
-0.6718906302,0.00012096950000000001
-0.6712237412000001,0.0001189805
-0.6705568523,0.00011709430000000001
-0.6698899633,0.0001153064
-0.6692230744,0.0001136124
-0.6685561854,0.00011200850000000001
-0.6678892964,0.0001104907
-0.6672224075,0.0001090557
-0.6665555185,0.0001077
-0.6658886295,0.00010642059999999999
-0.6652217406,0.00010521450000000001
-0.6645548515999999,0.0001040791
-0.6638879627000001,0.0001030116
-0.6632210736999999,0.0001020099
-0.6625541846999999,0.0001010715
-0.6618872957999999,0.0001001945
-0.6612204068,9.937680000000001e-05
-0.6605535178,9.861680000000001e-05
-0.6598866289,9.791260000000001e-05
-0.6592197399,9.72628e-05
-0.658552851,9.66658e-05
-0.657885962,9.612049999999999e-05
-0.6572190729999999,9.562549999999999e-05
-0.6565521840999999,9.51797e-05
-0.6558852950999999,9.47821e-05
-0.6552184061,9.44319e-05
-0.6545515171999999,9.412799999999999e-05
-0.6538846282,9.38699e-05
-0.6532177392,9.36568e-05
-0.6525508503,9.348809999999999e-05
-0.6518839613,9.336340000000001e-05
-0.6512170724,9.328219999999999e-05
-0.6505501834,9.32442e-05
-0.6498832943999999,9.32492e-05
-0.6492164054999999,9.32968e-05
-0.6485495165,9.3387e-05
-0.6478826275,9.35198e-05
-0.6472157386,9.36952e-05
-0.6465488496,9.39131e-05
-0.6458819607,9.417389999999999e-05
-0.6452150717,9.447780000000001e-05
-0.6445481827,9.4825e-05
-0.6438812938,9.52159e-05
-0.6432144047999999,9.56511e-05
-0.6425475158,9.61309e-05
-0.6418806269,9.6656e-05
-0.6412137379,9.722709999999999e-05
-0.6405468489,9.7845e-05
-0.63987996,9.85105e-05
-0.639213071,9.92245e-05
-0.6385461821,9.998799999999999e-05
-0.6378792931,0.0001008021
-0.6372124041,0.00010166799999999999
-0.6365455152,0.00010258700000000001
-0.6358786262,0.0001035605
-0.6352117372,0.00010459
-0.6345448483,0.00010567709999999999
-0.6338779593,0.0001068234
-0.6332110704,0.0001080309
-0.6325441814,0.00010930139999999999
-0.6318772924,0.00011063709999999998
-0.6312104035,0.0001120402
-0.6305435145,0.000113513
-0.6298766255,0.00011505809999999999
-0.6292097366,0.0001166783
-0.6285428476,0.00011837620000000001
-0.6278759587,0.000120155
-0.6272090697,0.000122018
-0.6265421807,0.0001239685
-0.6258752918,0.0001260102
-0.6252084028,0.0001281469
-0.6245415138,0.00013038290000000002
-0.6238746249,0.0001327225
-0.6232077359,0.0001351704
-0.6225408469,0.0001377315
-0.621873958,0.00014041110000000002
-0.621207069,0.00014321469999999998
-0.6205401801,0.0001461485
-0.6198732911,0.0001492186
-0.6192064021,0.0001524319
-0.6185395132,0.00015579559999999998
-0.6178726242,0.0001593172
-0.6172057352,0.0001630049
-0.6165388463,0.00016686740000000001
-0.6158719573,0.0001709139
-0.6152050684,0.0001751543
-0.6145381794,0.000179599
-0.6138712904,0.00018425919999999997
-0.6132044015,0.0001891469
-0.6125375125,0.0001942747
-0.6118706235,0.0001996562
-0.6112037346,0.00020530580000000003
-0.6105368456,0.000211239
-0.6098699567,0.0002174722
-0.6092030677,0.0002240229
-0.6085361787,0.00023090990000000002
-0.6078692898,0.00023815310000000002
-0.6072024008,0.0002457737
-0.6065355118,0.0002537944
-0.6058686229,0.0002622393
-0.6052017339,0.0002711342
-0.6045348449,0.0002805063
-0.603867956,0.0002903847
-0.603201067,0.0003008003
-0.6025341781,0.0003117856
-0.6018672891,0.0003233753
-0.6012004001,0.0003356058
-0.6005335112,0.0003485157
-0.5998666222,0.00036214529999999996
-0.5991997332,0.000376537
-0.5985328443,0.00039173480000000003
-0.5978659553,0.00040778449999999996
-0.5971990664,0.0004247332
-0.5965321774,0.0004426293
-0.5958652884000001,0.00046152169999999997
-0.5951983995,0.00048145940000000003
-0.5945315105,0.0005024911
-0.5938646215,0.0005246636
-0.5931977326,0.0005480214
-0.5925308436,0.000572605
-0.5918639547,0.0005984491000000001
-0.5911970657,0.0006255808999999999
-0.5905301767,0.0006540176
-0.5898632878,0.0006837636
-0.5891963988000001,0.0007148075999999999
-0.5885295098,0.000747119
-0.5878626209000001,0.0007806442
-0.5871957319,0.0008153024000000001
-0.5865288429,0.0008509813
-0.585861954,0.0008875332000000001
-0.585195065,0.0009247712
-0.5845281761,0.0009624658
-0.5838612871,0.0010003426
-0.5831943981000001,0.0010380822
-0.5825275092000001,0.0010753209
-0.5818606202000001,0.0011116545
-0.5811937312,0.0011466447999999999
-0.5805268423,0.0011798289999999999
-0.5798599533,0.0012107322
-0.5791930644,0.001238882
-0.5785261754,0.0012638263000000001
-0.5778592864000001,0.0012851508
-0.5771923975,0.0013024973
-0.5765255085000001,0.0013155799
-0.5758586195000001,0.0013241988
-0.5751917306000001,0.0013282492000000002
-0.5745248416,0.001327726
-0.5738579527000001,0.0013227223999999998
-0.5731910637,0.0013134236
-0.5725241746999999,0.0013000966000000001
-0.5718572858,0.0012830753
-0.5711903967999999,0.0012627447
-0.5705235078,0.0012395233
-0.5698566189000001,0.0012138464
-0.5691897299,0.0011861511
-0.5685228409,0.0011568627
-0.567855952,0.0011263844
-0.5671890629999999,0.0010950893
-0.5665221740999999,0.0010633153
-0.5658552850999999,0.0010313621000000001
-0.5651883961,0.0009994902
-0.5645215071999999,0.0009679214999999999
-0.5638546182,0.0009368415
-0.5631877292,0.0009064015
-0.5625208403,0.0008767218
-0.5618539513,0.0008478955
-0.5611870624,0.0008199914999999999
-0.5605201734,0.0007930577
-0.5598532843999999,0.0007671247
-0.5591863954999999,0.0007422081
-0.5585195065,0.0007183115
-0.5578526175,0.0006954285000000001
-0.5571857286,0.0006735447999999999
-0.5565188396,0.0006526399
-0.5558519507,0.0006326887
-0.5551850617,0.0006136625
-0.5545181727,0.0005955301000000001
-0.5538512838,0.0005782587
-0.5531843947999999,0.0005618146
-0.5525175058,0.0005461635
-0.5518506168999999,0.0005312716
-0.5511837279,0.000517105
-0.5505168389,0.0005036308
-0.54984995,0.0004908168
-0.549183061,0.000478632
-0.5485161721,0.0004670464
-0.5478492831,0.0004560311
-0.5471823940999999,0.0004455588
-0.5465155052,0.0004356031
-0.5458486162,0.000426139
-0.5451817272,0.0004171428
-0.5445148383,0.000408592
-0.5438479493,0.0004004652
-0.5431810604,0.0003927423
-0.5425141714,0.00038540419999999996
-0.5418472824,0.000378433
-0.5411803935,0.00037181169999999996
-0.5405135045,0.0003655243
-0.5398466155,0.0003595557
-0.5391797265999999,0.00035389190000000004
-0.5385128376,0.0003485195
-0.5378459486,0.00034342589999999994
-0.5371790597,0.0003385995
-0.5365121707,0.00033402910000000004
-0.5358452818,0.00032970449999999995
-0.5351783928,0.0003256158
-0.5345115038,0.000321754
-0.5338446149,0.0003181105
-0.5331777259,0.0003146773
-0.5325108369,0.000311447
-0.531843948,0.0003084125
-0.531177059,0.0003055674
-0.5305101701,0.0003029056
-0.5298432811,0.00030042130000000004
-0.5291763921,0.0002981094
-0.5285095032,0.0002959648
-0.5278426142,0.0002939832
-0.5271757252,0.00029216029999999996
-0.5265088363,0.0002904922
-0.5258419473,0.0002889754
-0.5251750584,0.0002876067
-0.5245081694,0.0002863831
-0.5238412804,0.0002853019
-0.5231743915,0.0002843608
-0.5225075025,0.00028355759999999997
-0.5218406135,0.0002828905
-0.5211737246,0.00028235770000000003
-0.5205068356,0.0002819578
-0.5198399466,0.0002816898
-0.5191730577,0.0002815527
-0.5185061687,0.0002815457
-0.5178392798,0.0002816683
-0.5171723908,0.0002819204
-0.5165055018,0.0002823019
-0.5158386129,0.00028281279999999996
-0.5151717239,0.0002834537
-0.5145048349,0.000284225
-0.513837946,0.0002851277
-0.513171057,0.0002861627
-0.5125041681,0.0002873314
-0.5118372791,0.0002886351
-0.5111703901,0.0002900757
-0.5105035012,0.00029165509999999996
-0.5098366122,0.0002933754
-0.5091697232,0.0002952392
-0.5085028343,0.000297249
-0.5078359453,0.0002994079
-0.5071690564,0.0003017191
-0.5065021674,0.00030418599999999996
-0.5058352784000001,0.00030681240000000003
-0.5051683895,0.0003096025
-0.5045015005,0.0003125606
-0.5038346115,0.0003156915
-0.5031677226,0.0003190002
-0.5025008336,0.00032249220000000003
-0.5018339446,0.0003261732
-0.5011670557,0.00033004949999999996
-0.5005001667,0.0003341276
-0.49983327780000003,0.0003384146
-0.4991663888,0.0003429181
-0.49849949979999997,0.000347646
-0.4978326109,0.0003526068
-0.49716572189999997,0.00035780949999999996
-0.49649883289999996,0.00036326379999999996
-0.49583194399999997,0.00036898
-0.495165055,0.0003749688
-0.49449816609999997,0.0003812419
-0.4938312771,0.0003878115
-0.4931643881,0.00039469069999999997
-0.4924974992,0.0004018933
-0.4918306102,0.00040943410000000006
-0.49116372119999996,0.00041732879999999996
-0.49049683229999996,0.00042559389999999997
-0.48982994329999996,0.0004342473
-0.48916305439999996,0.00044330769999999996
-0.4884961654,0.0004527951
-0.4878292764,0.0004627307
-0.4871623875,0.00047313730000000004
-0.4864954985,0.00048403879999999995
-0.4858286095,0.0004954608
-0.4851617206,0.0005074305000000001
-0.48449483159999995,0.0005199768
-0.4838279426,0.0005331306
-0.48316105369999995,0.0005469245
-0.4824941647,0.0005613934
-0.48182727579999995,0.0005765743
-0.4811603868,0.0005925066
-0.4804934978,0.0006092321
-0.4798266089,0.0006267953
-0.4791597199,0.0006452434
-0.47849283090000005,0.0006646267
-0.477825942,0.0006849984
-0.47715905299999994,0.000706415
-0.47649216409999995,0.0007289363
-0.4758252751,0.0007526255
-0.4751583861,0.0007775497999999999
-0.4744914972,0.0008037795
-0.4738246082,0.0008313893
-0.4731577192,0.0008604572
-0.4724908303,0.0008910652000000001
-0.47182394130000005,0.0009232992
-0.4711570524,0.0009572483000000001
-0.47049016340000005,0.0009930051
-0.4698232744,0.0010306650999999999
-0.4691563855,0.0010703262
-0.4684894965,0.001112088
-0.4678226075,0.0011560508
-0.4671557186,0.0012023148
-0.4664888296,0.0012509779
-0.46582194060000004,0.0013021344999999999
-0.46515505170000004,0.0013558730999999999
-0.46448816270000004,0.0014122732999999998
-0.46382127380000004,0.0014714029
-0.4631543848,0.0015333135
-0.4624874958,0.0015980366
-0.4618206069,0.0016655779999999998
-0.4611537179,0.0017359120999999999
-0.46048682890000003,0.001808975
-0.45981994,0.0018846576999999999
-0.45915305100000003,0.0019627981
-0.4584861621,0.0020431731
-0.45781927310000003,0.0021254907
-0.4571523841,0.0022093824
-0.45648549520000004,0.0022943968
-0.4558186062,0.0023799945
-0.45515171719999997,0.0024655457
-0.4544848283,0.0025503308
-0.4538179393,0.0026335451
-0.4531510504,0.0027143082
-0.45248416140000003,0.0027916789
-0.4518172724,0.0028646754
-0.45115038350000003,0.0029323011
-0.4504834945,0.0029935748
-0.44981660549999997,0.0030475646
-0.44914971659999997,0.0030934228999999996
-0.44848282759999997,0.0031304208000000004
-0.4478159386,0.0031579793
-0.44714904969999997,0.0031756949
-0.4464821607,0.003183357
-0.4458152718,0.0031809563
-0.4451483828,0.003168683
-0.4444814938,0.0031469157
-0.4438146049,0.0031162012
-0.4431477159,0.0030772275
-0.44248082689999996,0.003030793
-0.44181393799999996,0.0029777729
-0.44114704899999996,0.0029190856
-0.44048016009999996,0.0028556623
-0.4398132711,0.0027884194
-0.4391463821,0.0027182357
-0.4384794932,0.0026459346999999998
-0.4378126042,0.0025722721
-0.4371457152,0.0024979277
-0.4364788263,0.0024235017
-0.43581193729999995,0.0023495143
-0.4351450483,0.0022764079
-0.43447815939999995,0.0022045512
-0.4338112704,0.002134245
-0.4331443815,0.0020657286
-0.4324774925,0.0019991861
-0.4318106035,0.0019347539
-0.4311437146,0.0018725264000000001
-0.4304768256,0.0018125626999999998
-0.42980993659999994,0.0017548921
-0.42914304770000006,0.0016995192
-0.4284761587,0.0016464281
-0.42780926979999995,0.0015955868
-0.4271423808,0.0015469504999999998
-0.4264754918,0.0015004644
-0.4258086029,0.0014560663
-0.4251417139,0.0014136886
-0.42447482490000005,0.0013732603
-0.423807936,0.0013347079000000002
-0.42314104700000005,0.0012979571
-0.4224741581,0.0012629336
-0.42180726909999994,0.0012295637
-0.4211403801,0.0011977749
-0.4204734912,0.0011674966
-0.4198066022,0.0011386601
-0.4191397132,0.0011111991
-0.4184728243,0.0010850497999999999
-0.4178059353,0.0010601509
-0.41713904630000004,0.0010364438
-0.41647215740000004,0.0010138727
-0.41580526840000004,0.0009923842
-0.41513837950000004,0.0009719277000000001
-0.4144714905,0.0009524552
-0.4138046015,0.0009339209
-0.4131377126,0.0009162818
-0.4124708236,0.0008994971000000001
-0.41180393460000003,0.0008835280000000001
-0.4111370457,0.0008683381
-0.41047015670000003,0.0008538931
-0.40980326780000004,0.0008401604
-0.40913637880000003,0.0008271095
-0.4084694898,0.0008147114999999999
-0.40780260090000003,0.0008029392
-0.4071357119,0.0007917673
-0.40646882289999997,0.0007811714999999999
-0.405801934,0.0007711293
-0.405135045,0.0007616196
-0.4044681561,0.0007526223
-0.4038012671,0.0007441186999999999
-0.4031343781,0.0007360915
-0.40246748920000003,0.0007285239999999999
-0.4018006002,0.0007214010000000001
-0.40113371119999996,0.000714708
-0.40046682229999997,0.0007084316
-0.39979993329999997,0.0007025594
-0.3991330443,0.0006970797
-0.39846615539999997,0.0006919815
-0.3977992664,0.000687255
-0.3971323775,0.0006828907
-0.3964654885,0.00067888
-0.3957985995,0.0006752152
-0.3951317106,0.000671889
-0.39446482159999996,0.0006688947
-0.39379793259999996,0.0006662264
-0.39313104369999996,0.0006638786999999999
-0.3924641547,0.0006618469
-0.39179726579999996,0.0006601266
-0.3911303768,0.0006587141000000001
-0.3904634878,0.0006576064
-0.3897965989,0.0006568008
-0.3891297099,0.000656295
-0.38846282090000006,0.0006560876
-0.387795932,0.0006561773
-0.38712904299999995,0.0006565635
-0.38646215409999995,0.0006572460000000001
-0.3857952651,0.0006582253
-0.3851283761,0.000659502
-0.3844614872,0.0006610775
-0.3837945982,0.0006629536
-0.3831277092,0.0006651325
-0.3824608203,0.0006676171
-0.3817939313,0.0006704106
-0.38112704229999994,0.0006735167999999999
-0.38046015340000006,0.00067694
-0.3797932644,0.0006806850999999999
-0.37912637549999995,0.0006847575999999999
-0.3784594865,0.0006891632000000001
-0.3777925975,0.0006939086999999999
-0.3771257086,0.0006990011
-0.3764588196,0.0007044482000000001
-0.37579193060000005,0.0007102584
-0.3751250417,0.0007164408
-0.37445815270000005,0.0007230052
-0.37379126380000005,0.0007299619
-0.3731243748,0.0007373224
-0.3724574858,0.0007450986
-0.3717905969,0.0007533033
-0.3711237079,0.0007619503
-0.3704568189,0.0007710542
-0.36978993,0.0007806306
-0.36912304100000004,0.000790696
-0.3684561521,0.0008012681
-0.36778926310000004,0.0008123657
-0.3671223741,0.0008240085
-0.36645548520000004,0.0008362179
-0.3657885962,0.0008490161
-0.3651217072,0.0008624272
-0.3644548183,0.0008764761999999999
-0.3637879293,0.00089119
-0.36312104030000003,0.0009065971
-0.3624541514,0.0009227275999999999
-0.36178726240000003,0.0009396134
-0.36112037350000004,0.0009572884
-0.36045348450000003,0.0009757885000000001
-0.3597865955,0.0009951518
-0.3591197066,0.0010154185
-0.3584528176,0.0010366314
-0.35778592859999997,0.0010588357
-0.3571190397,0.0010820794
-0.3564521507,0.001106413
-0.3557852618,0.0011318905
-0.3551183728,0.0011585684
-0.3544514838,0.001186507
-0.3537845949,0.0012157699
-0.3531177059,0.0012464241000000001
-0.35245081689999996,0.0012785405
-0.35178392799999997,0.0013121941
-0.35111703899999996,0.0013474639000000002
-0.35045015009999997,0.0013844328
-0.3497832611,0.0014231886
-0.3491163721,0.0014638231
-0.3484494832,0.0015064329000000001
-0.3477825942,0.001551119
-0.3471157052,0.0015979873
-0.3464488163,0.0016471476999999999
-0.34578192729999996,0.001698715
-0.34511503829999995,0.0017528079
-0.34444814939999996,0.0018095489
-0.3437812604,0.0018690639
-0.34311437149999996,0.0019314817
-0.3424474825,0.0019969329
-0.3417805935,0.0020655489000000003
-0.3411137046,0.0021374608999999998
-0.3404468156,0.0022127979
-0.33977992659999995,0.002291685
-0.3391130377,0.0023742409
-0.33844614869999995,0.0024605749
-0.33777925979999995,0.002550784
-0.3371123708,0.0026449484000000004
-0.3364454818,0.0027431269
-0.3357785929,0.0028453522
-0.3351117039,0.0029516242
-0.3344448149,0.0030619034999999997
-0.333777926,0.0031761041
-0.333111037,0.0032940851
-0.332444148,0.0034156419
-0.3317772591,0.0035404977000000003
-0.3311103701,0.0036682937
-0.3304434812,0.0037985812
-0.3297765922,0.0039308125
-0.3291097032,0.004064335200000001
-0.3284428143,0.0041983867999999995
-0.3277759253,0.0043320928
-0.3271090363,0.0044644686
-0.3264421474,0.004594425300000001
-0.3257752584,0.0047207805
-0.3251083695,0.0048422755
-0.3244414805,0.0049575973
-0.3237745915,0.005065407
-0.3231077026,0.0051643736
-0.3224408136,0.0052532111
-0.3217739246,0.0053307189
-0.3211070357,0.005395821899999999
-0.32044014670000004,0.0054476089
-0.3197732578,0.005485367
-0.3191063688,0.0055086086
-0.3184394798,0.0055170899
-0.3177725909,0.005510819300000001
-0.31710570190000004,0.0054900552
-0.3164388129,0.0054552934
-0.315771924,0.0054072446
-0.315105035,0.005346805400000001
-0.31443814600000003,0.0052750224
-0.31377125710000003,0.0051930544
-0.3131043681,0.0051021331
-0.31243747920000003,0.0050035257
-0.3117705902,0.0048985002
-0.3111037012,0.0047882955
-0.31043681230000003,0.0046740964
-0.30976992329999997,0.0045570142999999995
-0.3091030343,0.0044380731
-0.3084361454,0.0043182003
-0.3077692564,0.0041982225
-0.3071023675,0.0040788644
-0.3064354785,0.0039607515
-0.30576858949999997,0.0038444140999999996
-0.30510170059999997,0.0037302939000000003
-0.3044348116,0.0036187508000000003
-0.3037679226,0.0035100711
-0.3031010337,0.0034044751
-0.30243414469999996,0.0033021253000000005
-0.30176725579999997,0.0032031339000000002
-0.3011003668,0.0031075697
-0.3004334778,0.0030154646999999996
-0.2997665889,0.0029268201
-0.29909969989999996,0.0028416116999999998
-0.2984328109,0.0027597944
-0.297765922,0.0026813060999999997
-0.297099033,0.002606072
-0.296432144,0.0025340067000000003
-0.2957652551,0.0024650176999999997
-0.2950983661,0.0023990068
-0.2944314772,0.0023358727
-0.2937645882,0.002275512
-0.2930976992,0.0022178206
-0.2924308103,0.0021626948
-0.2917639213,0.0021100322
-0.2910970323,0.0020597321
-0.2904301434,0.0020116963
-0.2897632544,0.0019658292999999998
-0.2890963655,0.0019220385
-0.2884294765,0.0018802348999999998
-0.2877625875,0.0018403325
-0.2870956986,0.001802249
-0.2864288096,0.0017659056
-0.2857619206,0.0017312267999999998
-0.2850950317,0.0016981409
-0.2844281427,0.0016665792000000001
-0.2837612538,0.0016364765
-0.2830943648,0.0016077709
-0.2824274758,0.0015804036
-0.2817605869,0.0015543188000000001
-0.2810936979,0.0015294635999999998
-0.2804268089,0.0015057878
-0.27975992,0.0014832441000000001
-0.279093031,0.0014617876999999998
-0.278426142,0.0014413762
-0.2777592531,0.0014219696
-0.2770923641,0.0014035302
-0.2764254752,0.0013860223
-0.2757585862,0.0013694123
-0.2750916972,0.0013536688
-0.2744248083,0.0013387618
-0.2737579193,0.0013246635
-0.27309103030000004,0.0013113475
-0.2724241414,0.0012987893
-0.2717572524,0.0012869657
-0.27109036350000004,0.0012758551
-0.2704234745,0.0012654372
-0.26975658550000003,0.0012556932
-0.2690896966,0.0012466055
-0.26842280760000004,0.0012381578
-0.2677559186,0.001230335
-0.2670890297,0.001223123
-0.2664221407,0.0012165089
-0.2657552518,0.001210481
-0.26508836280000003,0.0012050285
-0.2644214738,0.0012001415
-0.2637545849,0.0011958112
-0.2630876959,0.0011920297999999999
-0.2624208069,0.0011887902
-0.26175391800000003,0.0011860864
-0.26108702899999997,0.0011839132
-0.26042014,0.0011822662
-0.25975325109999997,0.0011811418
-0.2590863621,0.0011805375
-0.2584194732,0.0011804514
-0.2577525842,0.0011808824
-0.2570856952,0.0011818303
-0.25641880629999997,0.0011832956
-0.2557519173,0.0011852797999999999
-0.25508502829999996,0.0011877851
-0.2544181394,0.0011908144
-0.2537512504,0.0011943716
-0.25308436149999997,0.0011984614
-0.2524174725,0.0012030892
-0.2517505835,0.0012082613999999999
-0.2510836946,0.0012139852
-0.2504168056,0.0012202688
-0.2497499166,0.0012271211
-0.2490830277,0.0012345521000000001
-0.2484161387,0.0012425728
-0.24774924969999998,0.001251195
-0.24708236079999998,0.0012604316
-0.2464154718,0.0012702966
-0.24574858289999998,0.0012808052
-0.2450816939,0.0012919734
-0.24441480489999998,0.0013038187
-0.243747916,0.0013163596
-0.243081027,0.0013296160999999999
-0.242414138,0.0013436092999999998
-0.2417472491,0.0013583617999999998
-0.24108036010000003,0.0013738976999999998
-0.2404134712,0.0013902425
-0.23974658219999997,0.0014074233
-0.2390796932,0.001425469
-0.2384128043,0.0014444101000000002
-0.2377459153,0.0014642788000000001
-0.2370790263,0.0014851095999999999
-0.23641213739999997,0.0015069385999999998
-0.2357452484,0.0015298042000000001
-0.2350783595,0.001553747
-0.2344114705,0.0015788098
-0.2337445815,0.0016050379
-0.23307769260000002,0.0016324792000000001
-0.2324108036,0.0016611842
-0.23174391460000002,0.001691206
-0.2310770257,0.0017226009
-0.23041013670000002,0.0017554279999999998
-0.2297432477,0.0017897498
-0.2290763588,0.0018256318
-0.22840946980000001,0.0018631431
-0.2277425809,0.0019023565
-0.22707569190000002,0.0019433481
-0.22640880289999998,0.0019861982000000003
-0.225741914,0.0020309907999999997
-0.225075025,0.0020778139000000003
-0.224408136,0.0021267596
-0.2237412471,0.0021779242
-0.22307435809999998,0.002231408
-0.2224074692,0.0022873156
-0.2217405802,0.0023457557
-0.2210736912,0.0024068409
-0.2204068023,0.0024706875
-0.21973991329999998,0.0025374156
-0.2190730243,0.0026071482
-0.21840613539999998,0.0026800113
-0.2177392464,0.0027561328000000004
-0.2170723575,0.0028356423
-0.2164054685,0.0029186694
-0.2157385795,0.0030053433000000003
-0.21507169059999998,0.0030957912
-0.2144048016,0.0031901360999999997
-0.21373791260000002,0.0032884958
-0.2130710237,0.0033909797
-0.2124041347,0.0034976864
-0.2117372457,0.0036087007
-0.2110703568,0.0037240895
-0.21040346780000002,0.0038438983
-0.2097365789,0.0039681458000000005
-0.2090696899,0.004096819
-0.2084028009,0.0042298674
-0.207735912,0.0043671965
-0.20706902300000002,0.0045086608000000005
-0.206402134,0.0046540569
-0.20573524510000002,0.0048031155
-0.2050683561,0.0049554937
-0.2044014672,0.0051107678999999994
-0.20373457820000002,0.0052684261
-0.2030676892,0.0054278616
-0.20240080030000002,0.0055883682
-0.20173391129999999,0.0057491368000000004
-0.2010670223,0.0059092541000000005
-0.20040013339999999,0.0060677049
-0.1997332444,0.0062233771
-0.19906635550000001,0.0063750713
-0.19839946649999998,0.006521514599999999
-0.1977325775,0.0066613785
-0.19706568859999998,0.0067933026
-0.1963987996,0.0069159211
-0.19573191059999998,0.007027894200000001
-0.1950650217,0.0071279414
-0.1943981327,0.0072148762
-0.1937312437,0.0072876411
-0.1930643548,0.0073453397
-0.19239746579999997,0.007387265600000001
-0.1917305769,0.007412925999999999
-0.1910636879,0.007422056999999999
-0.1903967989,0.007414633100000001
-0.18972991,0.0073908662
-0.18906302100000003,0.007351196999999999
-0.188396132,0.0072962792
-0.1877292431,0.0072269559
-0.1870623541,0.0071442308999999996
-0.1863954652,0.0070492375
-0.18572857620000002,0.0069432037
-0.1850616872,0.006827419
-0.1843947983,0.0067032014
-0.1837279093,0.006571867800000001
-0.18306102030000002,0.0064347075
-0.1823941314,0.0062929598
-0.1817272424,0.006147796999999999
-0.18106035350000002,0.00600031
-0.1803934645,0.0058514998
-0.1797265755,0.0057022718
-0.1790596866,0.0055534338
-0.1783927976,0.0054056965
-0.17772590859999998,0.0052596762
-0.1770590197,0.0051158995
-0.1763921307,0.0049748091
-0.1757252417,0.0048367698
-0.1750583528,0.0047020759999999995
-0.17439146379999998,0.0045709584
-0.17372457489999998,0.0044435912
-0.1730576859,0.0043200986
-0.1723907969,0.0042005617
-0.171723908,0.0040850239
-0.17105701899999998,0.0039734968
-0.17039013,0.0038659651
-0.1697232411,0.0037623905999999998
-0.1690563521,0.0036627171000000003
-0.1683894632,0.0035668731
-0.1677225742,0.003474775
-0.1670556852,0.0033863301
-0.1663887963,0.0033014387
-0.1657219073,0.0032199959999999997
-0.1650550183,0.0031418938
-0.1643881294,0.0030670221
-0.1637212404,0.0029952699
-0.1630543515,0.0029265264
-0.1623874625,0.0028606821000000003
-0.1617205735,0.0027976288
-0.1610536846,0.0027372604999999998
-0.1603867956,0.0026794740000000003
-0.1597199066,0.0026241688
-0.1590530177,0.0025712476000000002
-0.1583861287,0.0025206162
-0.1577192397,0.0024721842
-0.1570523508,0.0024258642000000003
-0.1563854618,0.0023815727
-0.1557185729,0.0023392295
-0.15505168390000001,0.0022987578
-0.1543847949,0.0022600844
-0.153717906,0.0022231394
-0.15305101699999998,0.0021878559
-0.152384128,0.0021541707
-0.1517172391,0.0021220232
-0.1510503501,0.002091356
-0.15038346119999998,0.0020621148
-0.1497165722,0.0020342476
-0.1490496832,0.0020077056
-0.1483827943,0.0019824423
-0.1477159053,0.0019584135999999998
-0.1470490163,0.0019355781
-0.1463821274,0.0019138965
-0.1457152384,0.0018933316
-0.1450483494,0.0018738485999999998
-0.1443814605,0.0018554144
-0.1437145715,0.0018379982
-0.1430476826,0.0018215707
-0.1423807936,0.0018061048
-0.1417139046,0.0017915746
-0.1410470157,0.0017779564000000002
-0.1403801267,0.0017652278
-0.1397132377,0.001753368
-0.1390463488,0.0017423577
-0.1383794598,0.001732179
-0.1377125709,0.0017228154999999999
-0.1370456819,0.0017142519
-0.1363787929,0.0017064745
-0.135711904,0.0016994707
-0.135045015,0.0016932292000000002
-0.134378126,0.0016877398
-0.13371123710000002,0.0016829935
-0.13304434810000001,0.0016789827
-0.1323774592,0.0016757005
-0.1317105702,0.0016731415
-0.13104368119999998,0.0016713010999999999
-0.13037679230000002,0.0016701760999999998
-0.1297099033,0.0016697641
-0.1290430143,0.0016700638000000001
-0.12837612539999999,0.001671075
-0.1277092364,0.0016727988000000001
-0.1270423474,0.0016752369
-0.1263754585,0.0016783925
-0.1257085695,0.0016822695
-0.1250416806,0.0016868731
-0.1243747916,0.0016922097
-0.1237079026,0.0016982865
-0.1230410137,0.0017051120000000002
-0.1223741247,0.0017126957999999998
-0.1217072357,0.0017210487
-0.1210403468,0.0017301826999999998
-0.1203734578,0.0017401110000000001
-0.1197065689,0.001750848
-0.1190396799,0.0017624095
-0.1183727909,0.0017748126000000002
-0.11770590199999999,0.0017880754999999998
-0.11703901300000001,0.0018022182999999998
-0.11637212400000001,0.0018172622000000001
-0.1157052351,0.0018332299
-0.1150383461,0.0018501459
-0.11437145720000001,0.0018680361999999999
-0.11370456820000001,0.0018869283999999999
-0.1130376792,0.0019068519
-0.1123707903,0.0019278381
-0.1117039013,0.00194992
-0.1110370123,0.0019731328
-0.11037012339999999,0.0019975137
-0.10970323439999999,0.0020231018
-0.10903634539999998,0.0020499388
-0.1083694565,0.0020780684
-0.1077025675,0.0021075369
-0.10703567859999999,0.0021383929999999997
-0.10636878960000001,0.0021706879
-0.10570190060000001,0.0022044755999999998
-0.1050350117,0.0022398131
-0.1043681227,0.0022767598
-0.10370123369999999,0.0023153784
-0.10303434480000001,0.0023557347
-0.1023674558,0.0023978975
-0.1017005669,0.0024419389
-0.1010336779,0.0024879344
-0.1003667889,0.0025359629
-0.0996999,0.0025861064
-0.09903301099999999,0.0026384509000000004
-0.09836612199999999,0.0026930853999999997
-0.0976992331,0.0027501025
-0.0970323441,0.0028095983
-0.09636545519999999,0.0028716721
-0.09569856619999999,0.0029364263
-0.09503167720000001,0.0030039664
-0.0943647883,0.0030744003000000002
-0.0936978993,0.0031478384999999998
-0.0930310103,0.0032243933
-0.09236412140000001,0.0033041783
-0.09169723240000001,0.0033873077000000002
-0.0910303434,0.0034738957
-0.0903634545,0.0035640552
-0.0896965655,0.0036578966999999997
-0.0890296766,0.0037555273
-0.08836278759999999,0.0038570483
-0.08769589859999999,0.0039625542
-0.0870290097,0.0040721298
-0.0863621207,0.004185848
-0.0856952317,0.0043037669
-0.08502834279999999,0.0044259267
-0.08436145380000001,0.0045523458000000004
-0.0836945649,0.0046830169
-0.0830276759,0.0048179025
-0.08236078690000001,0.0049569302
-0.081693898,0.0050999871999999995
-0.081027009,0.0052469147999999995
-0.08036012,0.0053975026
-0.0796932311,0.0055514824
-0.0790263421,0.005708522099999999
-0.0783594532,0.00586822
-0.0776925642,0.0060300988
-0.07702567519999999,0.0061936012
-0.0763587863,0.0063580856000000005
-0.0756918973,0.0065228236
-0.0750250083,0.0066869989
-0.0743581194,0.0068497085
-0.0736912304,0.0070099663
-0.0730243414,0.0071667099
-0.0723574525,0.007318809599999999
-0.0716905635,0.007465082
-0.0710236746,0.0076043063000000004
-0.0703567856,0.0077352442000000006
-0.0696898966,0.0078566628
-0.0690230077,0.0079673599
-0.0683561187,0.008066191
-0.06768922969999999,0.0081520975
-0.0670223408,0.0082241338
-0.06635545179999999,0.0082814934
-0.0656885629,0.0083235316
-0.0650216739,0.0083497848
-0.0643547849,0.0083599838
-0.063687896,0.0083540619
-0.063021007,0.0083321565
-0.062354118,0.0082946045
-0.061687229100000004,0.0082419309
-0.0610203401,0.0081748329
-0.0603534512,0.0080941586
-0.059686562199999994,0.0080008832
-0.059019673200000004,0.007896081999999999
-0.058352784299999995,0.0077809032
-0.057685895300000005,0.007656540799999999
-0.0570190063,0.0075242083
-0.056352117400000006,0.007385115500000001
-0.0556852284,0.0072404468000000005
-0.055018339400000005,0.0070913437
-0.054351450499999995,0.006938890400000001
-0.053684561500000005,0.0067841021
-0.053017672599999996,0.0066279172
-0.052350783600000006,0.006471192299999999
-0.0516838946,0.0063146997
-0.0510170057,0.0061591271
-0.0503501167,0.006005079399999999
-0.0496832277,0.0058530814000000006
-0.049016338799999996,0.0057035823
-0.048349449800000006,0.0055569606999999995
-0.0476825609,0.005413529499999999
-0.04701567190000001,0.0052735423
-0.0463487829,0.0051371988
-0.045681894,0.0050046503999999995
-0.045015005,0.0048760061
-0.04434811599999999,0.0047513371
-0.0436812271,0.0046306824
-0.043014338099999994,0.0045140526
-0.042347449100000004,0.0044014347
-0.0416805602,0.004292795
-0.041013671200000004,0.0041880835
-0.0403467823,0.0040872357000000005
-0.0396798933,0.0039901762
-0.0390130043,0.0038968203999999998
-0.0383461154,0.0038070770000000003
-0.0376792264,0.0037208491999999997
-0.037012337400000005,0.0036380366999999997
-0.0363454485,0.0035585364000000003
-0.035678559500000005,0.0034822444
-0.0350116706,0.0034090559
-0.0343447816,0.0033388665999999996
-0.033677892599999995,0.0032715732
-0.0330110037,0.0032070738000000002
-0.0323441147,0.0031452684000000002
-0.0316772257,0.0030860594
-0.031010336800000003,0.0030293514
-0.0303434478,0.002975052
-0.0296765589,0.0029230714000000003
-0.029009669900000003,0.0028733228000000005
-0.0283427809,0.0028257224
-0.027675892,0.0027801895
-0.027009002999999997,0.0027366461999999998
-0.026342114,0.0026950178000000003
-0.025675225099999997,0.0026552323999999997
-0.0250083361,0.0026172213
-0.0243414471,0.0025809182000000003
-0.023674558199999998,0.0025462599
-0.0230076692,0.0025131858
-0.022340780299999998,0.0024816379
-0.021673891299999998,0.0024515609
-0.0210070023,0.0024229017999999997
-0.020340113400000002,0.0023956099
-0.019673224399999998,0.0023696369
-0.0190063354,0.0023449368
-0.0183394465,0.0023214654999999997
-0.0176725575,0.0022991811
-0.017005668600000003,0.0022780437
-0.0163387796,0.0022580153
-0.015671890600000002,0.0022390595
-0.0150050017,0.0022211420999999998
-0.0143381127,0.0022042304
-0.0136712237,0.0021882932999999997
-0.0130043348,0.0021733015
-0.012337445800000001,0.0021592272
-0.0116705569,0.0021460442000000002
-0.0110036679,0.0021337278
-0.0103367789,0.0021222546
-0.00966989,0.002111603
-0.009003001,0.0021017526
-0.008336112,0.0020926844
-0.007669223100000001,0.0020843809
-0.0070023341,0.002076826
-0.0063354451,0.0020700048
-0.0056685562,0.0020639039
-0.0050016672,0.0020585112
-0.0043347783,0.0020538161
-0.0036678893,0.0020498091
-0.0030010003000000003,0.0020464823
-0.0023341114,0.0020438288
-0.0016672223999999998,0.0020418434
-0.0010003333999999999,0.002040522
-0.00033344449999999997,0.002039862
0.00033344449999999997,0.002039862
0.0010003333999999999,0.002040522
0.0016672223999999998,0.0020418434
0.0023341114,0.0020438288
0.0030010003000000003,0.0020464823
0.0036678893,0.0020498091
0.0043347783,0.0020538161
0.0050016672,0.0020585112
0.0056685562,0.0020639039
0.0063354451,0.0020700048
0.0070023341,0.002076826
0.007669223100000001,0.0020843809
0.008336112,0.0020926844
0.009003001,0.0021017526
0.00966989,0.002111603
0.0103367789,0.0021222546
0.0110036679,0.0021337278
0.0116705569,0.0021460442000000002
0.012337445800000001,0.0021592272
0.0130043348,0.0021733015
0.0136712237,0.0021882932999999997
0.0143381127,0.0022042304
0.0150050017,0.0022211420999999998
0.015671890600000002,0.0022390595
0.0163387796,0.0022580153
0.017005668600000003,0.0022780437
0.0176725575,0.0022991811
0.0183394465,0.0023214654999999997
0.0190063354,0.0023449368
0.019673224399999998,0.0023696369
0.020340113400000002,0.0023956099
0.0210070023,0.0024229017999999997
0.021673891299999998,0.0024515609
0.022340780299999998,0.0024816379
0.0230076692,0.0025131858
0.023674558199999998,0.0025462599
0.0243414471,0.0025809182000000003
0.0250083361,0.0026172213
0.025675225099999997,0.0026552323999999997
0.026342114,0.0026950178000000003
0.027009002999999997,0.0027366461999999998
0.027675892,0.0027801895
0.0283427809,0.0028257224
0.029009669900000003,0.0028733228000000005
0.0296765589,0.0029230714000000003
0.0303434478,0.002975052
0.031010336800000003,0.0030293514
0.0316772257,0.0030860594
0.0323441147,0.0031452684000000002
0.0330110037,0.0032070738000000002
0.033677892599999995,0.0032715732
0.0343447816,0.0033388665999999996
0.0350116706,0.0034090559
0.035678559500000005,0.0034822444
0.0363454485,0.0035585364000000003
0.037012337400000005,0.0036380366999999997
0.0376792264,0.0037208491999999997
0.0383461154,0.0038070770000000003
0.0390130043,0.0038968203999999998
0.0396798933,0.0039901762
0.0403467823,0.0040872357000000005
0.041013671200000004,0.0041880835
0.0416805602,0.004292795
0.042347449100000004,0.0044014347
0.043014338099999994,0.0045140526
0.0436812271,0.0046306824
0.04434811599999999,0.0047513371
0.045015005,0.0048760061
0.045681894,0.0050046503999999995
0.0463487829,0.0051371988
0.04701567190000001,0.0052735423
0.0476825609,0.005413529499999999
0.048349449800000006,0.0055569606999999995
0.049016338799999996,0.0057035823
0.0496832277,0.0058530814000000006
0.0503501167,0.006005079399999999
0.0510170057,0.0061591271
0.0516838946,0.0063146997
0.052350783600000006,0.006471192299999999
0.053017672599999996,0.0066279172
0.053684561500000005,0.0067841021
0.054351450499999995,0.006938890400000001
0.055018339400000005,0.0070913437
0.0556852284,0.0072404468000000005
0.056352117400000006,0.007385115500000001
0.0570190063,0.0075242083
0.057685895300000005,0.007656540799999999
0.058352784299999995,0.0077809032
0.059019673200000004,0.007896081999999999
0.059686562199999994,0.0080008832
0.0603534512,0.0080941586
0.0610203401,0.0081748329
0.061687229100000004,0.0082419309
0.062354118,0.0082946045
0.063021007,0.0083321565
0.063687896,0.0083540619
0.0643547849,0.0083599838
0.0650216739,0.0083497848
0.0656885629,0.0083235316
0.06635545179999999,0.0082814934
0.0670223408,0.0082241338
0.06768922969999999,0.0081520975
0.0683561187,0.008066191
0.0690230077,0.0079673599
0.0696898966,0.0078566628
0.0703567856,0.0077352442000000006
0.0710236746,0.0076043063000000004
0.0716905635,0.007465082
0.0723574525,0.007318809599999999
0.0730243414,0.0071667099
0.0736912304,0.0070099663
0.0743581194,0.0068497085
0.0750250083,0.0066869989
0.0756918973,0.0065228236
0.0763587863,0.0063580856000000005
0.07702567519999999,0.0061936012
0.0776925642,0.0060300988
0.0783594532,0.00586822
0.0790263421,0.005708522099999999
0.0796932311,0.0055514824
0.08036012,0.0053975026
0.081027009,0.0052469147999999995
0.081693898,0.0050999871999999995
0.08236078690000001,0.0049569302
0.0830276759,0.0048179025
0.0836945649,0.0046830169
0.08436145380000001,0.0045523458000000004
0.08502834279999999,0.0044259267
0.0856952317,0.0043037669
0.0863621207,0.004185848
0.0870290097,0.0040721298
0.08769589859999999,0.0039625542
0.08836278759999999,0.0038570483
0.0890296766,0.0037555273
0.0896965655,0.0036578966999999997
0.0903634545,0.0035640552
0.0910303434,0.0034738957
0.09169723240000001,0.0033873077000000002
0.09236412140000001,0.0033041783
0.0930310103,0.0032243933
0.0936978993,0.0031478384999999998
0.0943647883,0.0030744003000000002
0.09503167720000001,0.0030039664
0.09569856619999999,0.0029364263
0.09636545519999999,0.0028716721
0.0970323441,0.0028095983
0.0976992331,0.0027501025
0.09836612199999999,0.0026930853999999997
0.09903301099999999,0.0026384509000000004
0.0996999,0.0025861064
0.1003667889,0.0025359629
0.1010336779,0.0024879344
0.1017005669,0.0024419389
0.1023674558,0.0023978975
0.10303434480000001,0.0023557347
0.10370123369999999,0.0023153784
0.1043681227,0.0022767598
0.1050350117,0.0022398131
0.10570190060000001,0.0022044755999999998
0.10636878960000001,0.0021706879
0.10703567859999999,0.0021383929999999997
0.1077025675,0.0021075369
0.1083694565,0.0020780684
0.10903634539999998,0.0020499388
0.10970323439999999,0.0020231018
0.11037012339999999,0.0019975137
0.1110370123,0.0019731328
0.1117039013,0.00194992
0.1123707903,0.0019278381
0.1130376792,0.0019068519
0.11370456820000001,0.0018869283999999999
0.11437145720000001,0.0018680361999999999
0.1150383461,0.0018501459
0.1157052351,0.0018332299
0.11637212400000001,0.0018172622000000001
0.11703901300000001,0.0018022182999999998
0.11770590199999999,0.0017880754999999998
0.1183727909,0.0017748126000000002
0.1190396799,0.0017624095
0.1197065689,0.001750848
0.1203734578,0.0017401110000000001
0.1210403468,0.0017301826999999998
0.1217072357,0.0017210487
0.1223741247,0.0017126957999999998
0.1230410137,0.0017051120000000002
0.1237079026,0.0016982865
0.1243747916,0.0016922097
0.1250416806,0.0016868731
0.1257085695,0.0016822695
0.1263754585,0.0016783925
0.1270423474,0.0016752369
0.1277092364,0.0016727988000000001
0.12837612539999999,0.001671075
0.1290430143,0.0016700638000000001
0.1297099033,0.0016697641
0.13037679230000002,0.0016701760999999998
0.13104368119999998,0.0016713010999999999
0.1317105702,0.0016731415
0.1323774592,0.0016757005
0.13304434810000001,0.0016789827
0.13371123710000002,0.0016829935
0.134378126,0.0016877398
0.135045015,0.0016932292000000002
0.135711904,0.0016994707
0.1363787929,0.0017064745
0.1370456819,0.0017142519
0.1377125709,0.0017228154999999999
0.1383794598,0.001732179
0.1390463488,0.0017423577
0.1397132377,0.001753368
0.1403801267,0.0017652278
0.1410470157,0.0017779564000000002
0.1417139046,0.0017915746
0.1423807936,0.0018061048
0.1430476826,0.0018215707
0.1437145715,0.0018379982
0.1443814605,0.0018554144
0.1450483494,0.0018738485999999998
0.1457152384,0.0018933316
0.1463821274,0.0019138965
0.1470490163,0.0019355781
0.1477159053,0.0019584135999999998
0.1483827943,0.0019824423
0.1490496832,0.0020077056
0.1497165722,0.0020342476
0.15038346119999998,0.0020621148
0.1510503501,0.002091356
0.1517172391,0.0021220232
0.152384128,0.0021541707
0.15305101699999998,0.0021878559
0.153717906,0.0022231394
0.1543847949,0.0022600844
0.15505168390000001,0.0022987578
0.1557185729,0.0023392295
0.1563854618,0.0023815727
0.1570523508,0.0024258642000000003
0.1577192397,0.0024721842
0.1583861287,0.0025206162
0.1590530177,0.0025712476000000002
0.1597199066,0.0026241688
0.1603867956,0.0026794740000000003
0.1610536846,0.0027372604999999998
0.1617205735,0.0027976288
0.1623874625,0.0028606821000000003
0.1630543515,0.0029265264
0.1637212404,0.0029952699
0.1643881294,0.0030670221
0.1650550183,0.0031418938
0.1657219073,0.0032199959999999997
0.1663887963,0.0033014387
0.1670556852,0.0033863301
0.1677225742,0.003474775
0.1683894632,0.0035668731
0.1690563521,0.0036627171000000003
0.1697232411,0.0037623905999999998
0.17039013,0.0038659651
0.17105701899999998,0.0039734968
0.171723908,0.0040850239
0.1723907969,0.0042005617
0.1730576859,0.0043200986
0.17372457489999998,0.0044435912
0.17439146379999998,0.0045709584
0.1750583528,0.0047020759999999995
0.1757252417,0.0048367698
0.1763921307,0.0049748091
0.1770590197,0.0051158995
0.17772590859999998,0.0052596762
0.1783927976,0.0054056965
0.1790596866,0.0055534338
0.1797265755,0.0057022718
0.1803934645,0.0058514998
0.18106035350000002,0.00600031
0.1817272424,0.006147796999999999
0.1823941314,0.0062929598
0.18306102030000002,0.0064347075
0.1837279093,0.006571867800000001
0.1843947983,0.0067032014
0.1850616872,0.006827419
0.18572857620000002,0.0069432037
0.1863954652,0.0070492375
0.1870623541,0.0071442308999999996
0.1877292431,0.0072269559
0.188396132,0.0072962792
0.18906302100000003,0.007351196999999999
0.18972991,0.0073908662
0.1903967989,0.007414633100000001
0.1910636879,0.007422056999999999
0.1917305769,0.007412925999999999
0.19239746579999997,0.007387265600000001
0.1930643548,0.0073453397
0.1937312437,0.0072876411
0.1943981327,0.0072148762
0.1950650217,0.0071279414
0.19573191059999998,0.007027894200000001
0.1963987996,0.0069159211
0.19706568859999998,0.0067933026
0.1977325775,0.0066613785
0.19839946649999998,0.006521514599999999
0.19906635550000001,0.0063750713
0.1997332444,0.0062233771
0.20040013339999999,0.0060677049
0.2010670223,0.0059092541000000005
0.20173391129999999,0.0057491368000000004
0.20240080030000002,0.0055883682
0.2030676892,0.0054278616
0.20373457820000002,0.0052684261
0.2044014672,0.0051107678999999994
0.2050683561,0.0049554937
0.20573524510000002,0.0048031155
0.206402134,0.0046540569
0.20706902300000002,0.0045086608000000005
0.207735912,0.0043671965
0.2084028009,0.0042298674
0.2090696899,0.004096819
0.2097365789,0.0039681458000000005
0.21040346780000002,0.0038438983
0.2110703568,0.0037240895
0.2117372457,0.0036087007
0.2124041347,0.0034976864
0.2130710237,0.0033909797
0.21373791260000002,0.0032884958
0.2144048016,0.0031901360999999997
0.21507169059999998,0.0030957912
0.2157385795,0.0030053433000000003
0.2164054685,0.0029186694
0.2170723575,0.0028356423
0.2177392464,0.0027561328000000004
0.21840613539999998,0.0026800113
0.2190730243,0.0026071482
0.21973991329999998,0.0025374156
0.2204068023,0.0024706875
0.2210736912,0.0024068409
0.2217405802,0.0023457557
0.2224074692,0.0022873156
0.22307435809999998,0.002231408
0.2237412471,0.0021779242
0.224408136,0.0021267596
0.225075025,0.0020778139000000003
0.225741914,0.0020309907999999997
0.22640880289999998,0.0019861982000000003
0.22707569190000002,0.0019433481
0.2277425809,0.0019023565
0.22840946980000001,0.0018631431
0.2290763588,0.0018256318
0.2297432477,0.0017897498
0.23041013670000002,0.0017554279999999998
0.2310770257,0.0017226009
0.23174391460000002,0.001691206
0.2324108036,0.0016611842
0.23307769260000002,0.0016324792000000001
0.2337445815,0.0016050379
0.2344114705,0.0015788098
0.2350783595,0.001553747
0.2357452484,0.0015298042000000001
0.23641213739999997,0.0015069385999999998
0.2370790263,0.0014851095999999999
0.2377459153,0.0014642788000000001
0.2384128043,0.0014444101000000002
0.2390796932,0.001425469
0.23974658219999997,0.0014074233
0.2404134712,0.0013902425
0.24108036010000003,0.0013738976999999998
0.2417472491,0.0013583617999999998
0.242414138,0.0013436092999999998
0.243081027,0.0013296160999999999
0.243747916,0.0013163596
0.24441480489999998,0.0013038187
0.2450816939,0.0012919734
0.24574858289999998,0.0012808052
0.2464154718,0.0012702966
0.24708236079999998,0.0012604316
0.24774924969999998,0.001251195
0.2484161387,0.0012425728
0.2490830277,0.0012345521000000001
0.2497499166,0.0012271211
0.2504168056,0.0012202688
0.2510836946,0.0012139852
0.2517505835,0.0012082613999999999
0.2524174725,0.0012030892
0.25308436149999997,0.0011984614
0.2537512504,0.0011943716
0.2544181394,0.0011908144
0.25508502829999996,0.0011877851
0.2557519173,0.0011852797999999999
0.25641880629999997,0.0011832956
0.2570856952,0.0011818303
0.2577525842,0.0011808824
0.2584194732,0.0011804514
0.2590863621,0.0011805375
0.25975325109999997,0.0011811418
0.26042014,0.0011822662
0.26108702899999997,0.0011839132
0.26175391800000003,0.0011860864
0.2624208069,0.0011887902
0.2630876959,0.0011920297999999999
0.2637545849,0.0011958112
0.2644214738,0.0012001415
0.26508836280000003,0.0012050285
0.2657552518,0.001210481
0.2664221407,0.0012165089
0.2670890297,0.001223123
0.2677559186,0.001230335
0.26842280760000004,0.0012381578
0.2690896966,0.0012466055
0.26975658550000003,0.0012556932
0.2704234745,0.0012654372
0.27109036350000004,0.0012758551
0.2717572524,0.0012869657
0.2724241414,0.0012987893
0.27309103030000004,0.0013113475
0.2737579193,0.0013246635
0.2744248083,0.0013387618
0.2750916972,0.0013536688
0.2757585862,0.0013694123
0.2764254752,0.0013860223
0.2770923641,0.0014035302
0.2777592531,0.0014219696
0.278426142,0.0014413762
0.279093031,0.0014617876999999998
0.27975992,0.0014832441000000001
0.2804268089,0.0015057878
0.2810936979,0.0015294635999999998
0.2817605869,0.0015543188000000001
0.2824274758,0.0015804036
0.2830943648,0.0016077709
0.2837612538,0.0016364765
0.2844281427,0.0016665792000000001
0.2850950317,0.0016981409
0.2857619206,0.0017312267999999998
0.2864288096,0.0017659056
0.2870956986,0.001802249
0.2877625875,0.0018403325
0.2884294765,0.0018802348999999998
0.2890963655,0.0019220385
0.2897632544,0.0019658292999999998
0.2904301434,0.0020116963
0.2910970323,0.0020597321
0.2917639213,0.0021100322
0.2924308103,0.0021626948
0.2930976992,0.0022178206
0.2937645882,0.002275512
0.2944314772,0.0023358727
0.2950983661,0.0023990068
0.2957652551,0.0024650176999999997
0.296432144,0.0025340067000000003
0.297099033,0.002606072
0.297765922,0.0026813060999999997
0.2984328109,0.0027597944
0.29909969989999996,0.0028416116999999998
0.2997665889,0.0029268201
0.3004334778,0.0030154646999999996
0.3011003668,0.0031075697
0.30176725579999997,0.0032031339000000002
0.30243414469999996,0.0033021253000000005
0.3031010337,0.0034044751
0.3037679226,0.0035100711
0.3044348116,0.0036187508000000003
0.30510170059999997,0.0037302939000000003
0.30576858949999997,0.0038444140999999996
0.3064354785,0.0039607515
0.3071023675,0.0040788644
0.3077692564,0.0041982225
0.3084361454,0.0043182003
0.3091030343,0.0044380731
0.30976992329999997,0.0045570142999999995
0.31043681230000003,0.0046740964
0.3111037012,0.0047882955
0.3117705902,0.0048985002
0.31243747920000003,0.0050035257
0.3131043681,0.0051021331
0.31377125710000003,0.0051930544
0.31443814600000003,0.0052750224
0.315105035,0.005346805400000001
0.315771924,0.0054072446
0.3164388129,0.0054552934
0.31710570190000004,0.0054900552
0.3177725909,0.005510819300000001
0.3184394798,0.0055170899
0.3191063688,0.0055086086
0.3197732578,0.005485367
0.32044014670000004,0.0054476089
0.3211070357,0.005395821899999999
0.3217739246,0.0053307189
0.3224408136,0.0052532111
0.3231077026,0.0051643736
0.3237745915,0.005065407
0.3244414805,0.0049575973
0.3251083695,0.0048422755
0.3257752584,0.0047207805
0.3264421474,0.004594425300000001
0.3271090363,0.0044644686
0.3277759253,0.0043320928
0.3284428143,0.0041983867999999995
0.3291097032,0.004064335200000001
0.3297765922,0.0039308125
0.3304434812,0.0037985812
0.3311103701,0.0036682937
0.3317772591,0.0035404977000000003
0.332444148,0.0034156419
0.333111037,0.0032940851
0.333777926,0.0031761041
0.3344448149,0.0030619034999999997
0.3351117039,0.0029516242
0.3357785929,0.0028453522
0.3364454818,0.0027431269
0.3371123708,0.0026449484000000004
0.33777925979999995,0.002550784
0.33844614869999995,0.0024605749
0.3391130377,0.0023742409
0.33977992659999995,0.002291685
0.3404468156,0.0022127979
0.3411137046,0.0021374608999999998
0.3417805935,0.0020655489000000003
0.3424474825,0.0019969329
0.34311437149999996,0.0019314817
0.3437812604,0.0018690639
0.34444814939999996,0.0018095489
0.34511503829999995,0.0017528079
0.34578192729999996,0.001698715
0.3464488163,0.0016471476999999999
0.3471157052,0.0015979873
0.3477825942,0.001551119
0.3484494832,0.0015064329000000001
0.3491163721,0.0014638231
0.3497832611,0.0014231886
0.35045015009999997,0.0013844328
0.35111703899999996,0.0013474639000000002
0.35178392799999997,0.0013121941
0.35245081689999996,0.0012785405
0.3531177059,0.0012464241000000001
0.3537845949,0.0012157699
0.3544514838,0.001186507
0.3551183728,0.0011585684
0.3557852618,0.0011318905
0.3564521507,0.001106413
0.3571190397,0.0010820794
0.35778592859999997,0.0010588357
0.3584528176,0.0010366314
0.3591197066,0.0010154185
0.3597865955,0.0009951518
0.36045348450000003,0.0009757885000000001
0.36112037350000004,0.0009572884
0.36178726240000003,0.0009396134
0.3624541514,0.0009227275999999999
0.36312104030000003,0.0009065971
0.3637879293,0.00089119
0.3644548183,0.0008764761999999999
0.3651217072,0.0008624272
0.3657885962,0.0008490161
0.36645548520000004,0.0008362179
0.3671223741,0.0008240085
0.36778926310000004,0.0008123657
0.3684561521,0.0008012681
0.36912304100000004,0.000790696
0.36978993,0.0007806306
0.3704568189,0.0007710542
0.3711237079,0.0007619503
0.3717905969,0.0007533033
0.3724574858,0.0007450986
0.3731243748,0.0007373224
0.37379126380000005,0.0007299619
0.37445815270000005,0.0007230052
0.3751250417,0.0007164408
0.37579193060000005,0.0007102584
0.3764588196,0.0007044482000000001
0.3771257086,0.0006990011
0.3777925975,0.0006939086999999999
0.3784594865,0.0006891632000000001
0.37912637549999995,0.0006847575999999999
0.3797932644,0.0006806850999999999
0.38046015340000006,0.00067694
0.38112704229999994,0.0006735167999999999
0.3817939313,0.0006704106
0.3824608203,0.0006676171
0.3831277092,0.0006651325
0.3837945982,0.0006629536
0.3844614872,0.0006610775
0.3851283761,0.000659502
0.3857952651,0.0006582253
0.38646215409999995,0.0006572460000000001
0.38712904299999995,0.0006565635
0.387795932,0.0006561773
0.38846282090000006,0.0006560876
0.3891297099,0.000656295
0.3897965989,0.0006568008
0.3904634878,0.0006576064
0.3911303768,0.0006587141000000001
0.39179726579999996,0.0006601266
0.3924641547,0.0006618469
0.39313104369999996,0.0006638786999999999
0.39379793259999996,0.0006662264
0.39446482159999996,0.0006688947
0.3951317106,0.000671889
0.3957985995,0.0006752152
0.3964654885,0.00067888
0.3971323775,0.0006828907
0.3977992664,0.000687255
0.39846615539999997,0.0006919815
0.3991330443,0.0006970797
0.39979993329999997,0.0007025594
0.40046682229999997,0.0007084316
0.40113371119999996,0.000714708
0.4018006002,0.0007214010000000001
0.40246748920000003,0.0007285239999999999
0.4031343781,0.0007360915
0.4038012671,0.0007441186999999999
0.4044681561,0.0007526223
0.405135045,0.0007616196
0.405801934,0.0007711293
0.40646882289999997,0.0007811714999999999
0.4071357119,0.0007917673
0.40780260090000003,0.0008029392
0.4084694898,0.0008147114999999999
0.40913637880000003,0.0008271095
0.40980326780000004,0.0008401604
0.41047015670000003,0.0008538931
0.4111370457,0.0008683381
0.41180393460000003,0.0008835280000000001
0.4124708236,0.0008994971000000001
0.4131377126,0.0009162818
0.4138046015,0.0009339209
0.4144714905,0.0009524552
0.41513837950000004,0.0009719277000000001
0.41580526840000004,0.0009923842
0.41647215740000004,0.0010138727
0.41713904630000004,0.0010364438
0.4178059353,0.0010601509
0.4184728243,0.0010850497999999999
0.4191397132,0.0011111991
0.4198066022,0.0011386601
0.4204734912,0.0011674966
0.4211403801,0.0011977749
0.42180726909999994,0.0012295637
0.4224741581,0.0012629336
0.42314104700000005,0.0012979571
0.423807936,0.0013347079000000002
0.42447482490000005,0.0013732603
0.4251417139,0.0014136886
0.4258086029,0.0014560663
0.4264754918,0.0015004644
0.4271423808,0.0015469504999999998
0.42780926979999995,0.0015955868
0.4284761587,0.0016464281
0.42914304770000006,0.0016995192
0.42980993659999994,0.0017548921
0.4304768256,0.0018125626999999998
0.4311437146,0.0018725264000000001
0.4318106035,0.0019347539
0.4324774925,0.0019991861
0.4331443815,0.0020657286
0.4338112704,0.002134245
0.43447815939999995,0.0022045512
0.4351450483,0.0022764079
0.43581193729999995,0.0023495143
0.4364788263,0.0024235017
0.4371457152,0.0024979277
0.4378126042,0.0025722721
0.4384794932,0.0026459346999999998
0.4391463821,0.0027182357
0.4398132711,0.0027884194
0.44048016009999996,0.0028556623
0.44114704899999996,0.0029190856
0.44181393799999996,0.0029777729
0.44248082689999996,0.003030793
0.4431477159,0.0030772275
0.4438146049,0.0031162012
0.4444814938,0.0031469157
0.4451483828,0.003168683
0.4458152718,0.0031809563
0.4464821607,0.003183357
0.44714904969999997,0.0031756949
0.4478159386,0.0031579793
0.44848282759999997,0.0031304208000000004
0.44914971659999997,0.0030934228999999996
0.44981660549999997,0.0030475646
0.4504834945,0.0029935748
0.45115038350000003,0.0029323011
0.4518172724,0.0028646754
0.45248416140000003,0.0027916789
0.4531510504,0.0027143082
0.4538179393,0.0026335451
0.4544848283,0.0025503308
0.45515171719999997,0.0024655457
0.4558186062,0.0023799945
0.45648549520000004,0.0022943968
0.4571523841,0.0022093824
0.45781927310000003,0.0021254907
0.4584861621,0.0020431731
0.45915305100000003,0.0019627981
0.45981994,0.0018846576999999999
0.46048682890000003,0.001808975
0.4611537179,0.0017359120999999999
0.4618206069,0.0016655779999999998
0.4624874958,0.0015980366
0.4631543848,0.0015333135
0.46382127380000004,0.0014714029
0.46448816270000004,0.0014122732999999998
0.46515505170000004,0.0013558730999999999
0.46582194060000004,0.0013021344999999999
0.4664888296,0.0012509779
0.4671557186,0.0012023148
0.4678226075,0.0011560508
0.4684894965,0.001112088
0.4691563855,0.0010703262
0.4698232744,0.0010306650999999999
0.47049016340000005,0.0009930051
0.4711570524,0.0009572483000000001
0.47182394130000005,0.0009232992
0.4724908303,0.0008910652000000001
0.4731577192,0.0008604572
0.4738246082,0.0008313893
0.4744914972,0.0008037795
0.4751583861,0.0007775497999999999
0.4758252751,0.0007526255
0.47649216409999995,0.0007289363
0.47715905299999994,0.000706415
0.477825942,0.0006849984
0.47849283090000005,0.0006646267
0.4791597199,0.0006452434
0.4798266089,0.0006267953
0.4804934978,0.0006092321
0.4811603868,0.0005925066
0.48182727579999995,0.0005765743
0.4824941647,0.0005613934
0.48316105369999995,0.0005469245
0.4838279426,0.0005331306
0.48449483159999995,0.0005199768
0.4851617206,0.0005074305000000001
0.4858286095,0.0004954608
0.4864954985,0.00048403879999999995
0.4871623875,0.00047313730000000004
0.4878292764,0.0004627307
0.4884961654,0.0004527951
0.48916305439999996,0.00044330769999999996
0.48982994329999996,0.0004342473
0.49049683229999996,0.00042559389999999997
0.49116372119999996,0.00041732879999999996
0.4918306102,0.00040943410000000006
0.4924974992,0.0004018933
0.4931643881,0.00039469069999999997
0.4938312771,0.0003878115
0.49449816609999997,0.0003812419
0.495165055,0.0003749688
0.49583194399999997,0.00036898
0.49649883289999996,0.00036326379999999996
0.49716572189999997,0.00035780949999999996
0.4978326109,0.0003526068
0.49849949979999997,0.000347646
0.4991663888,0.0003429181
0.49983327780000003,0.0003384146
0.5005001667,0.0003341276
0.5011670557,0.00033004949999999996
0.5018339446,0.0003261732
0.5025008336,0.00032249220000000003
0.5031677226,0.0003190002
0.5038346115,0.0003156915
0.5045015005,0.0003125606
0.5051683895,0.0003096025
0.5058352784000001,0.00030681240000000003
0.5065021674,0.00030418599999999996
0.5071690564,0.0003017191
0.5078359453,0.0002994079
0.5085028343,0.000297249
0.5091697232,0.0002952392
0.5098366122,0.0002933754
0.5105035012,0.00029165509999999996
0.5111703901,0.0002900757
0.5118372791,0.0002886351
0.5125041681,0.0002873314
0.513171057,0.0002861627
0.513837946,0.0002851277
0.5145048349,0.000284225
0.5151717239,0.0002834537
0.5158386129,0.00028281279999999996
0.5165055018,0.0002823019
0.5171723908,0.0002819204
0.5178392798,0.0002816683
0.5185061687,0.0002815457
0.5191730577,0.0002815527
0.5198399466,0.0002816898
0.5205068356,0.0002819578
0.5211737246,0.00028235770000000003
0.5218406135,0.0002828905
0.5225075025,0.00028355759999999997
0.5231743915,0.0002843608
0.5238412804,0.0002853019
0.5245081694,0.0002863831
0.5251750584,0.0002876067
0.5258419473,0.0002889754
0.5265088363,0.0002904922
0.5271757252,0.00029216029999999996
0.5278426142,0.0002939832
0.5285095032,0.0002959648
0.5291763921,0.0002981094
0.5298432811,0.00030042130000000004
0.5305101701,0.0003029056
0.531177059,0.0003055674
0.531843948,0.0003084125
0.5325108369,0.000311447
0.5331777259,0.0003146773
0.5338446149,0.0003181105
0.5345115038,0.000321754
0.5351783928,0.0003256158
0.5358452818,0.00032970449999999995
0.5365121707,0.00033402910000000004
0.5371790597,0.0003385995
0.5378459486,0.00034342589999999994
0.5385128376,0.0003485195
0.5391797265999999,0.00035389190000000004
0.5398466155,0.0003595557
0.5405135045,0.0003655243
0.5411803935,0.00037181169999999996
0.5418472824,0.000378433
0.5425141714,0.00038540419999999996
0.5431810604,0.0003927423
0.5438479493,0.0004004652
0.5445148383,0.000408592
0.5451817272,0.0004171428
0.5458486162,0.000426139
0.5465155052,0.0004356031
0.5471823940999999,0.0004455588
0.5478492831,0.0004560311
0.5485161721,0.0004670464
0.549183061,0.000478632
0.54984995,0.0004908168
0.5505168389,0.0005036308
0.5511837279,0.000517105
0.5518506168999999,0.0005312716
0.5525175058,0.0005461635
0.5531843947999999,0.0005618146
0.5538512838,0.0005782587
0.5545181727,0.0005955301000000001
0.5551850617,0.0006136625
0.5558519507,0.0006326887
0.5565188396,0.0006526399
0.5571857286,0.0006735447999999999
0.5578526175,0.0006954285000000001
0.5585195065,0.0007183115
0.5591863954999999,0.0007422081
0.5598532843999999,0.0007671247
0.5605201734,0.0007930577
0.5611870624,0.0008199914999999999
0.5618539513,0.0008478955
0.5625208403,0.0008767218
0.5631877292,0.0009064015
0.5638546182,0.0009368415
0.5645215071999999,0.0009679214999999999
0.5651883961,0.0009994902
0.5658552850999999,0.0010313621000000001
0.5665221740999999,0.0010633153
0.5671890629999999,0.0010950893
0.567855952,0.0011263844
0.5685228409,0.0011568627
0.5691897299,0.0011861511
0.5698566189000001,0.0012138464
0.5705235078,0.0012395233
0.5711903967999999,0.0012627447
0.5718572858,0.0012830753
0.5725241746999999,0.0013000966000000001
0.5731910637,0.0013134236
0.5738579527000001,0.0013227223999999998
0.5745248416,0.001327726
0.5751917306000001,0.0013282492000000002
0.5758586195000001,0.0013241988
0.5765255085000001,0.0013155799
0.5771923975,0.0013024973
0.5778592864000001,0.0012851508
0.5785261754,0.0012638263000000001
0.5791930644,0.001238882
0.5798599533,0.0012107322
0.5805268423,0.0011798289999999999
0.5811937312,0.0011466447999999999
0.5818606202000001,0.0011116545
0.5825275092000001,0.0010753209
0.5831943981000001,0.0010380822
0.5838612871,0.0010003426
0.5845281761,0.0009624658
0.585195065,0.0009247712
0.585861954,0.0008875332000000001
0.5865288429,0.0008509813
0.5871957319,0.0008153024000000001
0.5878626209000001,0.0007806442
0.5885295098,0.000747119
0.5891963988000001,0.0007148075999999999
0.5898632878,0.0006837636
0.5905301767,0.0006540176
0.5911970657,0.0006255808999999999
0.5918639547,0.0005984491000000001
0.5925308436,0.000572605
0.5931977326,0.0005480214
0.5938646215,0.0005246636
0.5945315105,0.0005024911
0.5951983995,0.00048145940000000003
0.5958652884000001,0.00046152169999999997
0.5965321774,0.0004426293
0.5971990664,0.0004247332
0.5978659553,0.00040778449999999996
0.5985328443,0.00039173480000000003
0.5991997332,0.000376537
0.5998666222,0.00036214529999999996
0.6005335112,0.0003485157
0.6012004001,0.0003356058
0.6018672891,0.0003233753
0.6025341781,0.0003117856
0.603201067,0.0003008003
0.603867956,0.0002903847
0.6045348449,0.0002805063
0.6052017339,0.0002711342
0.6058686229,0.0002622393
0.6065355118,0.0002537944
0.6072024008,0.0002457737
0.6078692898,0.00023815310000000002
0.6085361787,0.00023090990000000002
0.6092030677,0.0002240229
0.6098699567,0.0002174722
0.6105368456,0.000211239
0.6112037346,0.00020530580000000003
0.6118706235,0.0001996562
0.6125375125,0.0001942747
0.6132044015,0.0001891469
0.6138712904,0.00018425919999999997
0.6145381794,0.000179599
0.6152050684,0.0001751543
0.6158719573,0.0001709139
0.6165388463,0.00016686740000000001
0.6172057352,0.0001630049
0.6178726242,0.0001593172
0.6185395132,0.00015579559999999998
0.6192064021,0.0001524319
0.6198732911,0.0001492186
0.6205401801,0.0001461485
0.621207069,0.00014321469999999998
0.621873958,0.00014041110000000002
0.6225408469,0.0001377315
0.6232077359,0.0001351704
0.6238746249,0.0001327225
0.6245415138,0.00013038290000000002
0.6252084028,0.0001281469
0.6258752918,0.0001260102
0.6265421807,0.0001239685
0.6272090697,0.000122018
0.6278759587,0.000120155
0.6285428476,0.00011837620000000001
0.6292097366,0.0001166783
0.6298766255,0.00011505809999999999
0.6305435145,0.000113513
0.6312104035,0.0001120402
0.6318772924,0.00011063709999999998
0.6325441814,0.00010930139999999999
0.6332110704,0.0001080309
0.6338779593,0.0001068234
0.6345448483,0.00010567709999999999
0.6352117372,0.00010459
0.6358786262,0.0001035605
0.6365455152,0.00010258700000000001
0.6372124041,0.00010166799999999999
0.6378792931,0.0001008021
0.6385461821,9.998799999999999e-05
0.639213071,9.92245e-05
0.63987996,9.85105e-05
0.6405468489,9.7845e-05
0.6412137379,9.722709999999999e-05
0.6418806269,9.6656e-05
0.6425475158,9.61309e-05
0.6432144047999999,9.56511e-05
0.6438812938,9.52159e-05
0.6445481827,9.4825e-05
0.6452150717,9.447780000000001e-05
0.6458819607,9.417389999999999e-05
0.6465488496,9.39131e-05
0.6472157386,9.36952e-05
0.6478826275,9.35198e-05
0.6485495165,9.3387e-05
0.6492164054999999,9.32968e-05
0.6498832943999999,9.32492e-05
0.6505501834,9.32442e-05
0.6512170724,9.328219999999999e-05
0.6518839613,9.336340000000001e-05
0.6525508503,9.348809999999999e-05
0.6532177392,9.36568e-05
0.6538846282,9.38699e-05
0.6545515171999999,9.412799999999999e-05
0.6552184061,9.44319e-05
0.6558852950999999,9.47821e-05
0.6565521840999999,9.51797e-05
0.6572190729999999,9.562549999999999e-05
0.657885962,9.612049999999999e-05
0.658552851,9.66658e-05
0.6592197399,9.72628e-05
0.6598866289,9.791260000000001e-05
0.6605535178,9.861680000000001e-05
0.6612204068,9.937680000000001e-05
0.6618872957999999,0.0001001945
0.6625541846999999,0.0001010715
0.6632210736999999,0.0001020099
0.6638879627000001,0.0001030116
0.6645548515999999,0.0001040791
0.6652217406,0.00010521450000000001
0.6658886295,0.00010642059999999999
0.6665555185,0.0001077
0.6672224075,0.0001090557
0.6678892964,0.0001104907
0.6685561854,0.00011200850000000001
0.6692230744,0.0001136124
0.6698899633,0.0001153064
0.6705568523,0.00011709430000000001
0.6712237412000001,0.0001189805
0.6718906302,0.00012096950000000001
0.6725575192000001,0.0001230661
0.6732244081000001,0.00012527530000000002
0.6738912971,0.0001276027
0.6745581861,0.00013005379999999998
0.675225075,0.0001326348
0.6758919640000001,0.00013535200000000001
0.676558853,0.0001382121
0.6772257419,0.0001412223
0.6778926309000001,0.0001443901
0.6785595198000001,0.0001477231
0.6792264088,0.0001512296
0.6798932978,0.0001549182
0.6805601867000001,0.0001587975
0.6812270757,0.0001628769
0.6818939647,0.00016716569999999998
0.6825608536,0.0001716734
0.6832277426000001,0.00017640990000000002
0.6838946315000001,0.00018138490000000002
0.6845615205,0.0001866082
0.6852284095000001,0.0001920891
0.6858952984000001,0.00019783669999999998
0.6865621874,0.0002038595
0.6872290764,0.000210165
0.6878959653,0.00021675919999999998
0.6885628543000001,0.0002236469
0.6892297432,0.0002308304
0.6898966322,0.00023830959999999999
0.6905635212000001,0.00024608080000000003
0.6912304101000001,0.0002541364
0.6918972991,0.0002624642
0.6925641881,0.0002710459
0.6932310770000001,0.0002798567
0.693897966,0.00028886419999999996
0.694564855,0.0002980274
0.6952317439,0.0003072954
0.6958986329000001,0.0003166071
0.6965655218000001,0.0003258902
0.6972324108,0.000335061
0.6978992998000001,0.00034402440000000004
0.6985661887000001,0.0003526745
0.6992330777,0.0003608957
0.6998999667,0.000368565
0.7005668556,0.00037555449999999996
0.7012337446,0.0003817349
0.7019006335,0.00038698
0.7025675225,0.0003911715
0.7032344115000001,0.0003942036
0.7039013004000001,0.00039598879999999995
0.7045681894,0.0003964619
0.7052350784,0.0003955836
0.7059019673,0.0003933437
0.7065688563,0.00038976120000000004
0.7072357452,0.0003848846
0.7079026342,0.0003787892
0.7085695231999999,0.0003715738
0.7092364120999999,0.00036335629999999995
0.7099033011,0.00035426800000000003
0.7105701901,0.00034444879999999997
0.7112370790000001,0.0003340413
0.711903968,0.0003231864
0.712570857,0.0003120188
0.7132377459,0.0003006642
0.7139046349,0.0002892369
0.7145715238,0.0002778379
0.7152384128,0.00026655470000000003
0.7159053018000001,0.0002554615
0.7165721906999999,0.0002446188
0.7172390797,0.0002340752
0.7179059687,0.0002238679
0.7185728576,0.00021402419999999998
0.7192397466,0.00020456279999999999
0.7199066355,0.00019549470000000002
0.7205735245,0.000186825
0.7212404134999999,0.0001785534
0.7219073023999999,0.0001706755
0.7225741914,0.0001631837
0.7232410804,0.0001560678
0.7239079693000001,0.00014931569999999998
0.7245748583,0.0001429141
0.7252417472,0.0001368486
0.7259086362,0.0001311043
0.7265755251999999,0.0001256662
0.7272424141,0.0001205192
0.7279093031,0.0001156484
0.7285761920999999,0.0001110391
0.7292430809999999,0.00010667729999999999
0.72990997,0.0001025493
0.730576859,9.864200000000001e-05
0.7312437479,9.494270000000001e-05
0.7319106369,9.14397e-05
0.7325775258,8.81216e-05
0.7332444148,8.49776e-05
0.7339113037999999,8.19977e-05
0.7345781926999999,7.917220000000001e-05
0.7352450817,7.649229999999999e-05
0.7359119706999999,7.39494e-05
0.7365788595999999,7.15356e-05
0.7372457486,6.92434e-05
0.7379126375,6.70658e-05
0.7385795265,6.49963e-05
0.7392464154999999,6.30288e-05
0.7399133044,6.115729999999999e-05
0.7405801934,5.93766e-05
0.7412470823999999,5.768149999999999e-05
0.7419139712999999,5.60673e-05
0.7425808603,5.45296e-05
0.7432477492,5.30642e-05
0.7439146381999999,5.1667200000000006e-05
0.7445815272,5.03349e-05
0.7452484161,4.90639e-05
0.7459153051,4.78509e-05
0.7465821940999999,4.66931e-05
0.7472490829999999,4.5587399999999997e-05
0.747915972,4.45313e-05
0.7485828609999999,4.3522299999999995e-05
0.7492497498999999,4.2558e-05
0.7499166389,4.16363e-05
0.7505835278,4.0755e-05
0.7512504168,3.99122e-05
0.7519173057999999,3.91062e-05
0.7525841947,3.8335100000000005e-05
0.7532510837,3.75973e-05
0.7539179726999999,3.68914e-05
0.7545848615999999,3.6216e-05
0.7552517506,3.55696e-05
0.7559186395,3.4951e-05
0.7565855284999999,3.4359e-05
0.7572524175,3.37925e-05
0.7579193064,3.32504e-05
0.7585861954,3.27318e-05
0.7592530844,3.22357e-05
0.7599199732999999,3.17612e-05
0.7605868623,3.13074e-05
0.7612537513,3.08737e-05
0.7619206401999999,3.04592e-05
0.7625875292000001,3.00633e-05
0.7632544181,2.96854e-05
0.7639213071,2.9324699999999997e-05
0.7645881961,2.8980700000000002e-05
0.765255085,2.8652899999999998e-05
0.7659219740000001,2.8340799999999998e-05
0.766588863,2.80438e-05
0.7672557519,2.77616e-05
0.7679226409000001,2.74938e-05
0.7685895298000001,2.72398e-05
0.7692564188,2.69994e-05
0.7699233078000001,2.6772199999999998e-05
0.7705901967000001,2.65579e-05
0.7712570857,2.63563e-05
0.7719239747,2.6166900000000002e-05
0.7725908636,2.59897e-05
0.7732577526000001,2.58243e-05
0.7739246415000001,2.56705e-05
0.7745915305,2.55282e-05
0.7752584195000001,2.5397199999999998e-05
0.7759253084000001,2.52773e-05
0.7765921974,2.51684e-05
0.7772590864,2.5070300000000003e-05
0.7779259753,2.4983099999999998e-05
0.7785928643000001,2.49066e-05
0.7792597533,2.48407e-05
0.7799266422,2.4785399999999998e-05
0.7805935312000001,2.4740700000000002e-05
0.7812604201000001,2.47065e-05
0.7819273091,2.4683e-05
0.7825941981,2.467e-05
0.7832610870000001,2.46676e-05
0.783927976,2.4675900000000002e-05
0.784594865,2.4695e-05
0.7852617539,2.4725e-05
0.7859286429000001,2.4766e-05
0.7865955318000001,2.48181e-05
0.7872624208,2.48814e-05
0.7879293098000001,2.49562e-05
0.7885961987000001,2.50427e-05
0.7892630877,2.5141e-05
0.7899299767,2.52514e-05
0.7905968656,2.5374200000000002e-05
0.7912637546,2.5509699999999997e-05
0.7919306435,2.56582e-05
0.7925975325,2.5819899999999997e-05
0.7932644215000001,2.59954e-05
0.7939313104000001,2.6184899999999997e-05
0.7945981994,2.6389e-05
0.7952650884,2.66081e-05
0.7959319773000001,2.6842600000000003e-05
0.7965988663,2.70931e-05
0.7972657553,2.73602e-05
0.7979326442,2.76445e-05
0.7985995331999999,2.7946599999999998e-05
0.7992664221,2.82672e-05
0.7999333111,2.86071e-05
0.8006002001000001,2.8967e-05
0.8012670890000001,2.93477e-05
0.801933978,2.97502e-05
0.802600867,3.01754e-05
0.8032677559,3.0624200000000004e-05
0.8039346449,3.10978e-05
0.8046015338,3.15971e-05
0.8052684228,3.21235e-05
0.8059353118000001,3.26781e-05
0.8066022006999999,3.32623e-05
0.8072690897,3.3877399999999995e-05
0.8079359787,3.45248e-05
0.8086028676000001,3.52061e-05
0.8092697566,3.59229e-05
0.8099366455,3.66767e-05
0.8106035345,3.74693e-05
0.8112704234999999,3.83024e-05
0.8119373124,3.9177899999999996e-05
0.8126042014,4.00975e-05
0.8132710904000001,4.10632e-05
0.8139379793000001,4.2076800000000003e-05
0.8146048683,4.3140200000000004e-05
0.8152717573,4.42552e-05
0.8159386462,4.54237e-05
0.8166055352,4.66471e-05
0.8172724241,4.79271e-05
0.8179393131,4.9264799999999996e-05
0.8186062020999999,5.06613e-05
0.8192730909999999,5.21171e-05
0.81993998,5.36325e-05
0.820606869,5.5206899999999995e-05
0.8212737579,5.68393e-05
0.8219406469,5.8527700000000005e-05
0.8226075358,6.0269099999999995e-05
0.8232744248,6.20594e-05
0.8239413137999999,6.38932e-05
0.8246082026999999,6.57633e-05
0.8252750917,6.76611e-05
0.8259419806999999,6.95759e-05
0.8266088695999999,7.1495e-05
0.8272757586,7.34036e-05
0.8279426475,7.52847e-05
0.8286095365,7.711899999999999e-05
0.8292764255,7.88853e-05
0.8299433144,8.05602e-05
0.8306102034,8.21194e-05
0.8312770923999999,8.353729999999999e-05
0.8319439812999999,8.47882e-05
0.8326108703,8.5847e-05
0.8332777593,8.668989999999999e-05
0.8339446481999999,8.729569999999999e-05
0.8346115372,8.76465e-05
0.8352784261,8.772889999999999e-05
0.8359453151,8.75341e-05
0.8366122040999999,8.70592e-05
0.8372790929999999,8.630700000000001e-05
0.837945982,8.528600000000001e-05
0.8386128709999999,8.40102e-05
0.8392797598999999,8.24984e-05
0.8399466489,8.07734e-05
0.8406135378,7.88611e-05
0.8412804268,7.678930000000001e-05
0.8419473157999999,7.458680000000001e-05
0.8426142047,7.228229999999999e-05
0.8432810937,6.99039e-05
0.8439479826999999,6.747779999999999e-05
0.8446148715999999,6.50283e-05
0.8452817606,6.25771e-05
0.8459486495,6.0143400000000004e-05
0.8466155384999999,5.77435e-05
0.8472824275,5.53912e-05
0.8479493164,5.30975e-05
0.8486162054,5.08713e-05
0.8492830943999999,4.87193e-05
0.8499499832999999,4.6646099999999994e-05
0.8506168723,4.4655e-05
0.8512837612999999,4.27475e-05
0.8519506501999999,4.09244e-05
0.8526175392,3.9185100000000005e-05
0.8532844281,3.75285e-05
0.8539513170999999,3.59528e-05
0.8546182060999999,3.44557e-05
0.855285095,3.30346e-05
0.855951984,3.1686599999999996e-05
0.856618873,3.0408800000000003e-05
0.8572857618999999,2.9198e-05
0.8579526509000001,2.80511e-05
0.8586195398,2.6964899999999997e-05
0.8592864288,2.5936399999999998e-05
0.8599533178000001,2.49625e-05
0.8606202067000001,2.40403e-05
0.8612870957,2.3166999999999997e-05
0.8619539847,2.23398e-05
0.8626208736,2.15562e-05
0.8632877626000001,2.08137e-05
0.8639546516,2.01099e-05
0.8646215405,1.94427e-05
0.8652884295000001,1.88099e-05
0.8659553184000001,1.82096e-05
0.8666222074,1.76398e-05
0.8672890964,1.70988e-05
0.8679559853000001,1.65851e-05
0.8686228743000001,1.60969e-05
0.8692897633,1.56329e-05
0.8699566522,1.51916e-05
0.8706235412000001,1.47719e-05
0.8712904301000001,1.43724e-05
0.8719573191,1.3992100000000001e-05
0.8726242081000001,1.36298e-05
0.8732910970000001,1.32847e-05
0.873957986,1.2955699999999999e-05
0.874624875,1.26421e-05
0.8752917639,1.23429e-05
0.8759586529000001,1.20573e-05
0.8766255418000001,1.17848e-05
0.8772924308,1.1524500000000001e-05
0.8779593198000001,1.12759e-05
0.8786262087000001,1.10384e-05
0.8792930977,1.0811300000000001e-05
0.8799599867,1.0594300000000001e-05
0.8806268756,1.03867e-05
0.8812937646,1.01881e-05
0.8819606536,9.998e-06
0.8826275425,9.8161e-06
0.8832944315000001,9.642e-06
0.8839613204000001,9.4753e-06
0.8846282094,9.315700000000001e-06
0.8852950984000001,9.1628e-06
0.8859619873000001,9.0163e-06
0.8866288763,8.875900000000001e-06
0.8872957653,8.7415e-06
0.8879626542,8.6126e-06
0.8886295432,8.4891e-06
0.8892964321,8.370800000000001e-06
0.8899633211,8.2574e-06
0.8906302101000001,8.1487e-06
0.8912970990000001,8.044600000000001e-06
0.891963988,7.9448e-06
0.892630877,7.8493e-06
0.8932977659,7.7577e-06
0.8939646549,7.6701e-06
0.8946315438,7.5862e-06
0.8952984328,7.5059e-06
0.8959653218000001,7.4289999999999995e-06
0.8966322106999999,7.3555999999999995e-06
0.8972990997,7.2852999999999995e-06
0.8979659887,7.2183e-06
0.8986328776000001,7.154199999999999e-06
0.8992997666,7.093099999999999e-06
0.8999666556,7.0349e-06
0.9006335445,6.9794000000000005e-06
0.9013004334999999,6.926699999999999e-06
0.9019673224,6.8765e-06
0.9026342114,6.829e-06
0.9033011004000001,6.7838999999999995e-06
0.9039679893000001,6.7412e-06
0.9046348783,6.7009000000000005e-06
0.9053017673,6.6629999999999996e-06
0.9059686562,6.6273e-06
0.9066355452,6.5939e-06
0.9073024341,6.5627e-06
0.9079693231,6.5336000000000004e-06
0.9086362120999999,6.5067e-06
0.9093031009999999,6.4817999999999995e-06
0.90996999,6.4589999999999995e-06
0.910636879,6.438300000000001e-06
0.9113037679000001,6.4196e-06
0.9119706569,6.4029999999999995e-06
0.9126375458,6.3883e-06
0.9133044348,6.3755999999999996e-06
0.9139713237999999,6.3649e-06
0.9146382127,6.3562e-06
0.9153051017,6.349500000000001e-06
0.9159719906999999,6.3447000000000004e-06
0.9166388795999999,6.3419e-06
0.9173057686,6.3412e-06
0.9179726576,6.3424000000000005e-06
0.9186395465,6.3457e-06
0.9193064355,6.351e-06
0.9199733244,6.3584e-06
0.9206402134,6.367799999999999e-06
0.9213071023999999,6.3794e-06
0.9219739912999999,6.393200000000001e-06
0.9226408803,6.409099999999999e-06
0.9233077693,6.4273e-06
0.9239746581999999,6.4477e-06
0.9246415472,6.470499999999999e-06
0.9253084361,6.495599999999999e-06
0.9259753251,6.5232000000000005e-06
0.9266422140999999,6.5533000000000004e-06
0.927309103,6.586e-06
0.927975992,6.6213e-06
0.9286428809999999,6.6594e-06
0.9293097698999999,6.7003e-06
0.9299766589,6.744e-06
0.9306435478,6.7908e-06
0.9313104368,6.840599999999999e-06
0.9319773258,6.8937e-06
0.9326442147,6.9501e-06
0.9333111037,7.01e-06
0.9339779926999999,7.0734e-06
0.9346448815999999,7.1406e-06
0.9353117706,7.2117e-06
0.9359786595999999,7.286699999999999e-06
0.9366455484999999,7.366e-06
0.9373124375,7.449600000000001e-06
0.9379793264,7.5378e-06
0.9386462154,7.6308e-06
0.9393131043999999,7.728600000000001e-06
0.9399799932999999,7.8317e-06
0.9406468823,7.9401e-06
0.9413137712999999,8.0541e-06
0.9419806601999999,8.1739e-06
0.9426475492,8.2998e-06
0.9433144381,8.432e-06
0.9439813270999999,8.5709e-06
0.9446482161,8.7165e-06
0.945315105,8.8692e-06
0.945981994,9.0293e-06
0.9466488829999999,9.197e-06
0.9473157718999999,9.3725e-06
0.9479826609,9.556e-06
0.9486495498,9.7478e-06
0.9493164387999999,9.948099999999999e-06
0.9499833278,1.0156900000000001e-05
0.9506502167,1.03743e-05
0.9513171056999999,1.06004e-05
0.9519839947,1.08352e-05
0.9526508835999999,1.1078499999999999e-05
0.9533177726000001,1.13301e-05
0.9539846616,1.15895e-05
0.9546515505,1.18563e-05
0.9553184395000001,1.21299e-05
0.9559853284000001,1.24093e-05
0.9566522174,1.26934e-05
0.9573191064,1.29809e-05
0.9579859953000001,1.32702e-05
0.9586528843000001,1.3559400000000001e-05
0.9593197733,1.3846300000000002e-05
0.9599866622,1.4128499999999999e-05
0.9606535512000001,1.44031e-05
0.9613204401000001,1.46671e-05
0.9619873291,1.49172e-05
0.9626542181000001,1.51499e-05
0.9633211070000001,1.5361500000000002e-05
0.963987996,1.55485e-05
0.964654885,1.57072e-05
0.9653217739,1.58341e-05
0.9659886629000001,1.59263e-05
0.9666555519,1.5980999999999998e-05
0.9673224408,1.5996199999999998e-05
0.9679893298000001,1.59705e-05
0.9686562187000001,1.59031e-05
0.9693231077,1.5794200000000002e-05
0.9699899967,1.56448e-05
0.9706568856000001,1.54564e-05
0.9713237746,1.52316e-05
0.9719906636,1.49734e-05
0.9726575525,1.46853e-05
0.9733244415000001,1.4371199999999999e-05
0.9739913304000001,1.40353e-05
0.9746582194,1.3681600000000001e-05
0.9753251084000001,1.33143e-05
0.9759919973000001,1.29375e-05
0.9766588863,1.25548e-05
0.9773257753,1.21697e-05
0.9779926642,1.1785399999999999e-05
0.9786595532,1.14043e-05
0.9793264421,1.1029e-05
0.9799933311,1.0661400000000001e-05
0.9806602201000001,1.0303e-05
0.9813271090000001,9.955e-06
0.981993998,9.6185e-06
0.982660887,9.2941e-06
0.9833277759000001,8.9823e-06
0.9839946649,8.6833e-06
0.9846615539,8.3973e-06
0.9853284428,8.124e-06
0.9859953318000001,7.8635e-06
0.9866622207,7.6154e-06
0.9873291097,7.379400000000001e-06
0.9879959987000001,7.1552e-06
0.9886628876000001,6.9422e-06
0.9893297766,6.7401e-06
0.9899966656,6.548400000000001e-06
0.9906635545,6.366599999999999e-06
0.9913304435,6.1942e-06
0.9919973324,6.0309e-06
0.9926642214,5.8761e-06
0.9933311104000001,5.7294000000000006e-06
0.9939979993000001,5.5904e-06
0.9946648883,5.4586000000000006e-06
0.9953317773,5.3337e-06
0.9959986662,5.2153e-06
0.9966655552,5.1029e-06
0.9973324441,4.9964e-06
0.9979993331,4.8952999999999995e-06
0.9986662220999999,4.7994e-06
0.9993331109999999,4.7084e-06
1.0,4.6219e-06


==> horizontal_scan_0_shift_int.csv <==
-4.9949974987,1.01814e-05
-4.9899949975,1.01611e-05
-4.9849924962,1.0140700000000001e-05
-4.979989995,1.0120399999999999e-05
-4.9749874937000005,1.01001e-05
-4.9699849925,1.00798e-05
-4.9649824912,1.0059600000000001e-05
-4.95997999,1.0039299999999999e-05
-4.9549774887,1.00191e-05
-4.9499749875,9.9989e-06
-4.9449724862,9.9788e-06
-4.939969985,9.9586e-06
-4.9349674837,9.9385e-06
-4.9299649825,9.9184e-06
-4.9249624812,9.8983e-06
-4.91995998,9.8782e-06
-4.9149574787,9.8582e-06
-4.9099549775,9.8381e-06
-4.9049524762,9.8181e-06
-4.899949975,9.7981e-06
-4.8949474737,9.7782e-06
-4.8899449725,9.758200000000001e-06
-4.8849424712000005,9.7383e-06
-4.87993997,9.7184e-06
-4.8749374687,9.6985e-06
-4.8699349675,9.6786e-06
-4.8649324662,9.6588e-06
-4.859929965,9.639e-06
-4.8549274637,9.6192e-06
-4.8499249625,9.5994e-06
-4.8449224612,9.5796e-06
-4.83991996,9.5599e-06
-4.8349174587,9.5401e-06
-4.8299149575,9.5204e-06
-4.8249124562,9.5008e-06
-4.819909955,9.4811e-06
-4.8149074537,9.461499999999999e-06
-4.8099049525,9.4418e-06
-4.8049024512,9.422200000000001e-06
-4.79989995,9.4027e-06
-4.7948974487000005,9.3831e-06
-4.7898949475,9.3636e-06
-4.7848924462,9.343999999999999e-06
-4.779889945,9.3245e-06
-4.7748874437,9.3051e-06
-4.7698849425,9.2856e-06
-4.7648824412,9.2662e-06
-4.75987994,9.246699999999999e-06
-4.7548774387,9.2273e-06
-4.7498749375,9.207999999999999e-06
-4.7448724362,9.1886e-06
-4.739869935,9.169299999999999e-06
-4.7348674337,9.15e-06
-4.7298649325,9.1307e-06
-4.7248624312,9.1114e-06
-4.71985993,9.0921e-06
-4.7148574287,9.072899999999999e-06
-4.7098549275,9.0537e-06
-4.7048524262,9.0345e-06
-4.699849925,9.0153e-06
-4.6948474237,8.9962e-06
-4.6898449225,8.977e-06
-4.6848424212,8.9579e-06
-4.67983992,8.9388e-06
-4.6748374187,8.9198e-06
-4.6698349175,8.900700000000001e-06
-4.6648324162,8.8817e-06
-4.659829915,8.862699999999999e-06
-4.6548274137,8.8437e-06
-4.6498249125,8.8247e-06
-4.6448224112,8.8058e-06
-4.63981991,8.7868e-06
-4.6348174087,8.7679e-06
-4.6298149075,8.749e-06
-4.6248124062,8.7302e-06
-4.619809905,8.7113e-06
-4.6148074037,8.6925e-06
-4.6098049025,8.6737e-06
-4.6048024012,8.6549e-06
-4.5997998999,8.6362e-06
-4.5947973987,8.6174e-06
-4.5897948974,8.5987e-06
-4.5847923962,8.58e-06
-4.5797898949,8.5613e-06
-4.5747873937,8.5426e-06
-4.5697848924,8.524e-06
-4.5647823912,8.5054e-06
-4.5597798899,8.4868e-06
-4.5547773887,8.4682e-06
-4.5497748874,8.4496e-06
-4.5447723862,8.4311e-06
-4.5397698849,8.4126e-06
-4.5347673837,8.3941e-06
-4.5297648824,8.3756e-06
-4.5247623812,8.3571e-06
-4.5197598799000005,8.3387e-06
-4.5147573787,8.320299999999999e-06
-4.5097548774,8.301900000000001e-06
-4.5047523762,8.2835e-06
-4.4997498749,8.2651e-06
-4.4947473737,8.246799999999999e-06
-4.4897448724,8.228500000000001e-06
-4.4847423712,8.2102e-06
-4.4797398699,8.1919e-06
-4.4747373687,8.1737e-06
-4.4697348674,8.1554e-06
-4.4647323662,8.1372e-06
-4.4597298649,8.119e-06
-4.4547273637,8.1008e-06
-4.4497248624,8.0827e-06
-4.4447223612,8.0646e-06
-4.4397198599,8.0465e-06
-4.4347173587,8.028400000000001e-06
-4.4297148574000005,8.0103e-06
-4.4247123562,7.9922e-06
-4.4197098549,7.974199999999999e-06
-4.4147073537,7.9562e-06
-4.4097048524,7.9382e-06
-4.4047023512,7.920199999999999e-06
-4.3996998499,7.9023e-06
-4.3946973487,7.8844e-06
-4.3896948474,7.8665e-06
-4.3846923462000005,7.8486e-06
-4.3796898449,7.830700000000001e-06
-4.3746873437,7.812799999999999e-06
-4.3696848424,7.795e-06
-4.3646823412,7.7772e-06
-4.3596798399,7.7594e-06
-4.3546773387,7.741699999999999e-06
-4.3496748374,7.7239e-06
-4.3446723362,7.706200000000001e-06
-4.3396698349000005,7.688500000000001e-06
-4.3346673337,7.670800000000001e-06
-4.3296648324,7.6531e-06
-4.3246623312,7.6355e-06
-4.3196598299,7.6178999999999995e-06
-4.3146573287,7.6003e-06
-4.3096548274,7.582699999999999e-06
-4.3046523262,7.5651e-06
-4.2996498249,7.5475999999999995e-06
-4.2946473237000005,7.5301e-06
-4.2896448224,7.5126e-06
-4.2846423212,7.4951e-06
-4.2796398199,7.4776e-06
-4.2746373187,7.4602e-06
-4.2696348174,7.4428e-06
-4.2646323162,7.425399999999999e-06
-4.2596298149,7.407999999999999e-06
-4.2546273137,7.390599999999999e-06
-4.2496248124000005,7.3733e-06
-4.2446223112,7.356e-06
-4.2396198099,7.3387e-06
-4.2346173087,7.3214e-06
-4.2296148074,7.3041999999999995e-06
-4.2246123062,7.2869000000000005e-06
-4.2196098049,7.2697e-06
-4.2146073037,7.2525e-06
-4.2096048024,7.2353e-06
-4.2046023012000004,7.218200000000001e-06
-4.1995997999,7.2011e-06
-4.1945972986,7.1839e-06
-4.1895947974,7.166900000000001e-06
-4.1845922961,7.1498000000000006e-06
-4.1795897949,7.1326999999999995e-06
-4.1745872936,7.1157e-06
-4.1695847924,7.0987e-06
-4.1645822911,7.0816999999999995e-06
-4.1595797899,7.0647e-06
-4.1545772886000005,7.0478e-06
-4.1495747874,7.0308000000000005e-06
-4.1445722861,7.0139e-06
-4.1395697849,6.9971e-06
-4.1345672836,6.9802e-06
-4.1295647824,6.963300000000001e-06
-4.1245622811,6.9464999999999995e-06
-4.1195597799,6.9297e-06
-4.1145572786,6.9128999999999995e-06
-4.1095547774000005,6.8962e-06
-4.1045522761,6.8794000000000006e-06
-4.0995497749,6.8626999999999995e-06
-4.0945472736,6.846e-06
-4.0895447724,6.829299999999999e-06
-4.0845422711,6.8126e-06
-4.0795397699,6.796e-06
-4.0745372686,6.779400000000001e-06
-4.0695347674,6.7628e-06
-4.0645322661000005,6.7462e-06
-4.0595297649,6.729600000000001e-06
-4.0545272636,6.713099999999999e-06
-4.0495247624,6.6965999999999995e-06
-4.0445222611,6.68e-06
-4.0395197599,6.6636e-06
-4.0345172586,6.6471e-06
-4.0295147574,6.630700000000001e-06
-4.0245122561,6.6142999999999995e-06
-4.0195097549000005,6.5979e-06
-4.0145072536,6.5815e-06
-4.0095047524,6.5651e-06
-4.0045022511,6.5488e-06
-3.9994997499,6.5325e-06
-3.9944972486,6.5162e-06
-3.9894947474,6.4999e-06
-3.9844922461000003,6.4836e-06
-3.9794897449,6.4674e-06
-3.9744872436,6.4512e-06
-3.9694847424,6.435e-06
-3.9644822411000002,6.4188e-06
-3.9594797399,6.4027e-06
-3.9544772386,6.3865e-06
-3.9494747374,6.3704e-06
-3.9444722361,6.3542999999999995e-06
-3.9394697349000003,6.3382000000000006e-06
-3.9344672336,6.3222e-06
-3.9294647324,6.3062e-06
-3.9244622311,6.2901999999999995e-06
-3.9194597299000002,6.2742e-06
-3.9144572286000003,6.2582000000000005e-06
-3.9094547274,6.2422e-06
-3.9044522261,6.2263e-06
-3.8994497249,6.2104e-06
-3.8944472236000003,6.194500000000001e-06
-3.8894447224,6.1786000000000004e-06
-3.8844422211,6.1628e-06
-3.8794397199,6.147000000000001e-06
-3.8744372186000002,6.1312e-06
-3.8694347174,6.1154e-06
-3.8644322161,6.0996e-06
-3.8594297149,6.0838999999999995e-06
-3.8544272136,6.0680999999999996e-06
-3.8494247124000003,6.0524e-06
-3.8444222111,6.036699999999999e-06
-3.8394197099,6.0211e-06
-3.8344172086,6.005399999999999e-06
-3.8294147074000002,5.9898e-06
-3.8244122061000003,5.9741999999999995e-06
-3.8194097049,5.9586e-06
-3.8144072036,5.943099999999999e-06
-3.8094047024,5.9275e-06
-3.8044022011000003,5.912e-06
-3.7993996998000004,5.896499999999999e-06
-3.7943971986,5.881e-06
-3.7893946973,5.865599999999999e-06
-3.7843921961,5.8501e-06
-3.7793896948000003,5.8347e-06
-3.7743871936,5.8192999999999995e-06
-3.7693846923,5.8039e-06
-3.7643821911,5.7886e-06
-3.7593796898000003,5.773200000000001e-06
-3.7543771886000004,5.7578999999999995e-06
-3.7493746873,5.7426e-06
-3.7443721861,5.7273e-06
-3.7393696848,5.712100000000001e-06
-3.7343671836000003,5.696799999999999e-06
-3.7293646823000004,5.6816e-06
-3.7243621811,5.6664e-06
-3.7193596798,5.6513e-06
-3.7143571786000003,5.6361e-06
-3.7093546773000003,5.621e-06
-3.7043521761,5.605800000000001e-06
-3.6993496748,5.590800000000001e-06
-3.6943471736,5.575700000000001e-06
-3.6893446723000003,5.5606e-06
-3.6843421711,5.545599999999999e-06
-3.6793396698,5.530599999999999e-06
-3.6743371686,5.515599999999999e-06
-3.6693346673000002,5.5005999999999995e-06
-3.6643321661000003,5.485700000000001e-06
-3.6593296648,5.470700000000001e-06
-3.6543271636,5.4558e-06
-3.6493246623,5.440900000000001e-06
-3.6443221611000003,5.4261000000000004e-06
-3.6393196598000004,5.4112e-06
-3.6343171586,5.3964e-06
-3.6293146573,5.3815999999999994e-06
-3.6243121561000002,5.366799999999999e-06
-3.6193096548000003,5.352000000000001e-06
-3.6143071536,5.3373000000000006e-06
-3.6093046523,5.3226e-06
-3.6043021511,5.3079e-06
-3.5992996498000003,5.2932e-06
-3.5942971486,5.2785e-06
-3.5892946473,5.2639e-06
-3.5842921461,5.2492e-06
-3.5792896448000002,5.234600000000001e-06
-3.5742871436000003,5.22e-06
-3.5692846423,5.2054999999999995e-06
-3.5642821411,5.1909000000000006e-06
-3.5592796398,5.1764e-06
-3.5542771386000003,5.1619000000000005e-06
-3.5492746373000004,5.1474e-06
-3.5442721361,5.133e-06
-3.5392696348,5.1185e-06
-3.5342671336,5.1041e-06
-3.5292646323000003,5.089700000000001e-06
-3.5242621311,5.0752999999999995e-06
-3.5192596298,5.061e-06
-3.5142571286,5.0466e-06
-3.5092546273000003,5.0323e-06
-3.5042521261000004,5.018e-06
-3.4992496248,5.0037e-06
-3.4942471236,4.9895e-06
-3.4892446223,4.9753e-06
-3.4842421211000003,4.9610000000000004e-06
-3.4792396198000004,4.9468e-06
-3.4742371186,4.9327e-06
-3.4692346173,4.9185000000000004e-06
-3.4642321161000003,4.9044e-06
-3.4592296148000004,4.8903e-06
-3.4542271136,4.8762e-06
-3.4492246123,4.8621e-06
-3.4442221111,4.848e-06
-3.4392196098000003,4.834e-06
-3.4342171086,4.82e-06
-3.4292146073,4.806e-06
-3.4242121061,4.792e-06
-3.4192096048000002,4.7781e-06
-3.4142071036000003,4.7641e-06
-3.4092046023,4.7502e-06
-3.4042021011,4.7363e-06
-3.3991995998,4.7225e-06
-3.3941970985000003,4.7086e-06
-3.3891945973000004,4.6948e-06
-3.384192096,4.681000000000001e-06
-3.3791895948,4.6672e-06
-3.3741870935000002,4.653399999999999e-06
-3.3691845923000003,4.639700000000001e-06
-3.3641820910000004,4.626e-06
-3.3591795898,4.6123e-06
-3.3541770885,4.5986e-06
-3.3491745873000003,4.5849e-06
-3.3441720860000004,4.5713e-06
-3.3391695848,4.5576e-06
-3.3341670835,4.544e-06
-3.3291645823000002,4.5304e-06
-3.3241620810000003,4.5169e-06
-3.3191595798,4.5033e-06
-3.3141570785,4.4898e-06
-3.3091545773,4.4763e-06
-3.3041520760000003,4.4628e-06
-3.2991495748000004,4.4494e-06
-3.2941470735,4.4359e-06
-3.2891445723,4.4225e-06
-3.284142071,4.4091e-06
-3.2791395698000003,4.3957e-06
-3.2741370685000004,4.3824e-06
-3.2691345673,4.369e-06
-3.264132066,4.3557e-06
-3.2591295648000003,4.3424e-06
-3.2541270635000004,4.329100000000001e-06
-3.2491245623,4.3159e-06
-3.244122061,4.3026e-06
-3.2391195598,4.2894e-06
-3.2341170585000003,4.2762e-06
-3.2291145573000004,4.2630000000000005e-06
-3.224112056,4.2499e-06
-3.2191095548,4.2368e-06
-3.2141070535000003,4.2236000000000005e-06
-3.2091045523000004,4.2105e-06
-3.2041020510000005,4.1975e-06
-3.1990995498,4.1844e-06
-3.1940970485,4.1713999999999996e-06
-3.1890945473000003,4.1584e-06
-3.1840920460000004,4.1454e-06
-3.1790895448,4.1324000000000004e-06
-3.1740870435,4.1195e-06
-3.1690845423000003,4.1064999999999996e-06
-3.1640820410000003,4.0936e-06
-3.1590795398,4.0807e-06
-3.1540770385,4.0679000000000005e-06
-3.1490745373,4.055e-06
-3.1440720360000003,4.0422e-06
-3.1390695348000004,4.0294e-06
-3.1340670335,4.016600000000001e-06
-3.1290645323,4.0038e-06
-3.1240620310000002,3.9911e-06
-3.1190595298000003,3.9783e-06
-3.1140570285000004,3.9656e-06
-3.1090545273,3.9529e-06
-3.104052026,3.940299999999999e-06
-3.0990495248000003,3.9276e-06
-3.0940470235000004,3.915e-06
-3.0890445223,3.9024e-06
-3.084042021,3.8898000000000004e-06
-3.0790395198000002,3.8772e-06
-3.0740370185000003,3.8647000000000005e-06
-3.0690345173,3.8522e-06
-3.064032016,3.839700000000001e-06
-3.0590295148,3.8272e-06
-3.0540270135000003,3.8147e-06
-3.0490245123000004,3.8023e-06
-3.044022011,3.7899e-06
-3.0390195098,3.7775e-06
-3.0340170085000002,3.7650999999999997e-06
-3.0290145073000003,3.7526999999999997e-06
-3.0240120060000004,3.7404000000000002e-06
-3.0190095048,3.7281e-06
-3.0140070035,3.7157999999999996e-06
-3.0090045023000003,3.7035e-06
-3.0040020010000004,3.6912e-06
-2.9989994997000005,3.679e-06
-2.9939969985,3.6668e-06
-2.9889944972,3.6545999999999997e-06
-2.9839919960000003,3.6424e-06
-2.9789894947000004,3.6302e-06
-2.9739869935,3.6181e-06
-2.9689844922,3.6060000000000003e-06
-2.9639819910000003,3.5939e-06
-2.9589794897000004,3.5818e-06
-2.9539769885000005,3.5698e-06
-2.9489744872,3.5577e-06
-2.943971986,3.5456999999999998e-06
-2.9389694847000003,3.5337e-06
-2.9339669835000004,3.5218e-06
-2.9289644822000005,3.5098000000000003e-06
-2.923961981,3.4979e-06
-2.9189594797000002,3.486e-06
-2.9139569785000003,3.4741000000000003e-06
-2.9089544772000004,3.4622e-06
-2.903951976,3.4503e-06
-2.8989494747,3.4385e-06
-2.8939469735000003,3.4267e-06
-2.8889444722000004,3.4149e-06
-2.883941971,3.4032e-06
-2.8789394697,3.3914e-06
-2.8739369685000002,3.3797000000000004e-06
-2.8689344672000003,3.368e-06
-2.8639319660000004,3.3563e-06
-2.8589294647,3.3445999999999997e-06
-2.8539269635,3.333e-06
-2.8489244622000003,3.3213e-06
-2.8439219610000004,3.3097000000000003e-06
-2.8389194597000005,3.2981e-06
-2.8339169585,3.2866000000000004e-06
-2.8289144572000002,3.275e-06
-2.8239119560000003,3.2635e-06
-2.8189094547000004,3.252e-06
-2.8139069535,3.2405e-06
-2.8089044522,3.2291e-06
-2.8039019510000003,3.2176e-06
-2.7988994497000004,3.2062e-06
-2.7938969485,3.1948000000000003e-06
-2.7888944472,3.1834e-06
-2.7838919460000002,3.1720999999999997e-06
-2.7788894447000003,3.1607e-06
-2.7738869435000004,3.1494e-06
-2.7688844422,3.1381e-06
-2.763881941,3.1268e-06
-2.7588794397000003,3.1156e-06
-2.7538769385000004,3.1043e-06
-2.7488744372000005,3.0931e-06
-2.743871936,3.0819e-06
-2.7388694347,3.0707e-06
-2.7338669335000003,3.0596e-06
-2.7288644322000004,3.0484e-06
-2.723861931,3.0373e-06
-2.7188594297,3.0262e-06
-2.7138569285000003,3.0150999999999997e-06
-2.7088544272000004,3.0041e-06
-2.703851926,2.9931e-06
-2.6988494247,2.982e-06
-2.6938469235,2.9711000000000002e-06
-2.6888444222000003,2.9601e-06
-2.683841921,2.9491000000000003e-06
-2.6788394197,2.9382e-06
-2.6738369185,2.9273000000000003e-06
-2.6688344172,2.9163999999999997e-06
-2.663831916,2.9055e-06
-2.6588294147,2.8947000000000004e-06
-2.6538269135,2.8838e-06
-2.6488244122,2.8730000000000003e-06
-2.643821911,2.8622000000000003e-06
-2.6388194097,2.8514999999999997e-06
-2.6338169085,2.8406999999999998e-06
-2.6288144072,2.83e-06
-2.623811906,2.8193000000000003e-06
-2.6188094047,2.8086e-06
-2.6138069035,2.7979000000000004e-06
-2.6088044022,2.7873e-06
-2.6038019009999998,2.7767e-06
-2.5987993997,2.7660000000000003e-06
-2.5937968984,2.7555e-06
-2.5887943972,2.7449e-06
-2.5837918959,2.7344e-06
-2.5787893947,2.7238e-06
-2.5737868934,2.7133e-06
-2.5687843922,2.7027999999999998e-06
-2.5637818909,2.6924000000000003e-06
-2.5587793897,2.6819e-06
-2.5537768884,2.6714999999999997e-06
-2.5487743872,2.6611000000000002e-06
-2.5437718859,2.6507e-06
-2.5387693847,2.6404e-06
-2.5337668834000002,2.63e-06
-2.5287643822,2.6197e-06
-2.5237618809,2.6094e-06
-2.5187593797,2.5991000000000002e-06
-2.5137568784,2.5889e-06
-2.5087543772,2.5786e-06
-2.5037518759,2.5684e-06
-2.4987493747,2.5582e-06
-2.4937468734,2.548e-06
-2.4887443721999998,2.5379e-06
-2.4837418709,2.5277e-06
-2.4787393697,2.5176e-06
-2.4737368684,2.5075e-06
-2.4687343672,2.4974e-06
-2.4637318659,2.4874e-06
-2.4587293647,2.4774e-06
-2.4537268634,2.4673e-06
-2.4487243622,2.4572999999999997e-06
-2.4437218609,2.4474e-06
-2.4387193597,2.4374e-06
-2.4337168584,2.4275e-06
-2.4287143572,2.4176e-06
-2.4237118559,2.4077000000000003e-06
-2.4187093547,2.3978e-06
-2.4137068534,2.3880000000000003e-06
-2.4087043522,2.3781e-06
-2.4037018509,2.3683000000000003e-06
-2.3986993497,2.3585e-06
-2.3936968484,2.3488e-06
-2.3886943472,2.339e-06
-2.3836918459,2.3293e-06
-2.3786893447,2.3196e-06
-2.3736868434000002,2.3099e-06
-2.3686843422,2.3002e-06
-2.3636818409,2.2906e-06
-2.3586793397,2.2809e-06
-2.3536768384,2.2712999999999998e-06
-2.3486743372,2.2617e-06
-2.3436718359,2.2522e-06
-2.3386693347,2.2426e-06
-2.3336668334,2.2331e-06
-2.3286643322,2.2236e-06
-2.3236618309,2.2141e-06
-2.3186593297,2.2047e-06
-2.3136568284,2.1952e-06
-2.3086543272,2.1858000000000003e-06
-2.3036518259,2.1764e-06
-2.2986493247,2.1669999999999998e-06
-2.2936468234,2.1576e-06
-2.2886443222,2.1483000000000003e-06
-2.2836418209000002,2.139e-06
-2.2786393197,2.1297e-06
-2.2736368184,2.1204e-06
-2.2686343172,2.1111e-06
-2.2636318159,2.1019e-06
-2.2586293147,2.0927000000000003e-06
-2.2536268134,2.0835e-06
-2.2486243122,2.0743e-06
-2.2436218109,2.0651e-06
-2.2386193097,2.056e-06
-2.2336168084,2.0469e-06
-2.2286143072,2.0378e-06
-2.2236118059,2.0287e-06
-2.2186093047,2.0197e-06
-2.2136068034,2.0106e-06
-2.2086043022,2.0016e-06
-2.2036018009,1.9925999999999998e-06
-2.1985992996,1.9836e-06
-2.1935967984,1.9747e-06
-2.1885942971,1.9657e-06
-2.1835917959,1.9568e-06
-2.1785892946,1.9479e-06
-2.1735867934,1.9390999999999998e-06
-2.1685842921000003,1.9302e-06
-2.1635817909,1.9214e-06
-2.1585792896,1.9126e-06
-2.1535767884,1.9037999999999999e-06
-2.1485742871,1.895e-06
-2.1435717859,1.8863e-06
-2.1385692846,1.8775e-06
-2.1335667834,1.8688e-06
-2.1285642821,1.8601e-06
-2.1235617809000003,1.8515e-06
-2.1185592796,1.8428e-06
-2.1135567784,1.8342e-06
-2.1085542771,1.8256e-06
-2.1035517759,1.817e-06
-2.0985492746000003,1.8084000000000001e-06
-2.0935467734,1.7999000000000001e-06
-2.0885442721,1.7914e-06
-2.0835417709,1.7829e-06
-2.0785392696000002,1.7744e-06
-2.0735367684,1.7659000000000001e-06
-2.0685342671,1.7575e-06
-2.0635317659,1.7490000000000001e-06
-2.0585292646,1.7406000000000001e-06
-2.0535267634,1.7323e-06
-2.0485242621,1.7239e-06
-2.0435217609,1.7155000000000001e-06
-2.0385192596,1.7072e-06
-2.0335167584000002,1.6989e-06
-2.0285142571,1.6906e-06
-2.0235117559,1.6824000000000002e-06
-2.0185092546,1.6741e-06
-2.0135067534,1.6659e-06
-2.0085042521000003,1.6577e-06
-2.0035017509,1.6494999999999998e-06
-1.9984992496,1.6413999999999999e-06
-1.9934967484000001,1.6331999999999999e-06
-1.9884942471,1.6251e-06
-1.9834917459,1.617e-06
-1.9784892446,1.609e-06
-1.9734867434,1.6009e-06
-1.9684842421000002,1.5928999999999998e-06
-1.9634817409,1.5847999999999998e-06
-1.9584792396000001,1.5768e-06
-1.9534767384,1.5689e-06
-1.9484742371000001,1.5609e-06
-1.9434717359,1.5530000000000002e-06
-1.9384692346,1.5450999999999998e-06
-1.9334667334,1.5372e-06
-1.9284642321,1.5293000000000001e-06
-1.9234617309,1.5215e-06
-1.9184592296,1.5136000000000002e-06
-1.9134567284000001,1.5058e-06
-1.9084542271,1.498e-06
-1.9034517259000001,1.4902000000000001e-06
-1.8984492246,1.4825e-06
-1.8934467234,1.4747999999999998e-06
-1.8884442221000002,1.4671000000000001e-06
-1.8834417209,1.4594e-06
-1.8784392196000002,1.4516999999999998e-06
-1.8734367184,1.444e-06
-1.8684342171000001,1.4364e-06
-1.8634317159,1.4288e-06
-1.8584292146,1.4212e-06
-1.8534267134,1.4137000000000001e-06
-1.8484242121,1.4061000000000002e-06
-1.8434217109,1.3986e-06
-1.8384192096,1.3911000000000001e-06
-1.8334167084,1.3836000000000002e-06
-1.8284142071,1.3761e-06
-1.8234117059000001,1.3687000000000001e-06
-1.8184092046,1.3613e-06
-1.8134067034,1.3538999999999999e-06
-1.8084042021000002,1.3465000000000002e-06
-1.8034017009,1.3391e-06
-1.7983991996000002,1.3318000000000001e-06
-1.7933966983,1.3244e-06
-1.7883941971000001,1.3171e-06
-1.7833916958000002,1.3099000000000002e-06
-1.7783891946000001,1.3025999999999998e-06
-1.7733866933000002,1.2954e-06
-1.7683841921,1.2881e-06
-1.7633816908000002,1.2809e-06
-1.7583791896,1.2738e-06
-1.7533766883000002,1.2665999999999999e-06
-1.7483741871,1.2595e-06
-1.7433716858000001,1.2523e-06
-1.7383691846,1.2452e-06
-1.7333666833,1.2381999999999999e-06
-1.7283641821,1.2311e-06
-1.7233616808,1.2241e-06
-1.7183591796000002,1.2171e-06
-1.7133566783,1.2101e-06
-1.7083541771000001,1.2031e-06
-1.7033516758,1.1961e-06
-1.6983491746000001,1.1892e-06
-1.6933466733000002,1.1823e-06
-1.6883441721,1.1754e-06
-1.6833416708000002,1.1685e-06
-1.6783391696,1.1617e-06
-1.6733366683000002,1.1548e-06
-1.6683341671,1.148e-06
-1.6633316658000001,1.1412e-06
-1.6583291646,1.1343999999999999e-06
-1.6533266633,1.1277e-06
-1.6483241621,1.121e-06
-1.6433216608,1.1143e-06
-1.6383191596000002,1.1076e-06
-1.6333166583,1.1009000000000001e-06
-1.6283141571000002,1.0942e-06
-1.6233116558,1.0876e-06
-1.6183091546000001,1.081e-06
-1.6133066533000002,1.0744e-06
-1.6083041521,1.0679e-06
-1.6033016508000002,1.0613e-06
-1.5982991496,1.0548e-06
-1.5932966483000002,1.0483e-06
-1.5882941471,1.0418000000000001e-06
-1.5832916458000001,1.0353e-06
-1.5782891446,1.0289e-06
-1.5732866433000001,1.0225e-06
-1.5682841421,1.0159999999999999e-06
-1.5632816408,1.0097e-06
-1.5582791396,1.0033e-06
-1.5532766383,9.97e-07
-1.5482741371000002,9.906e-07
-1.5432716358,9.843e-07
-1.5382691346000001,9.78e-07
-1.5332666333000002,9.718000000000002e-07
-1.5282641321000001,9.655e-07
-1.5232616308000002,9.593e-07
-1.5182591296,9.531e-07
-1.5132566283000002,9.469e-07
-1.5082541271,9.408e-07
-1.5032516258000002,9.345999999999999e-07
-1.4982491246,9.285e-07
-1.4932466233000001,9.224e-07
-1.4882441221,9.164e-07
-1.4832416208,9.103e-07
-1.4782391196,9.043000000000001e-07
-1.4732366183,8.981999999999999e-07
-1.4682341171000002,8.922e-07
-1.4632316158,8.863e-07
-1.4582291146000002,8.803e-07
-1.4532266133,8.743999999999999e-07
-1.4482241121000001,8.684999999999999e-07
-1.4432216108000002,8.626e-07
-1.4382191096,8.567e-07
-1.4332166083000002,8.508e-07
-1.4282141071,8.45e-07
-1.4232116058000002,8.392e-07
-1.4182091046,8.334e-07
-1.4132066033000001,8.276e-07
-1.4082041021,8.219e-07
-1.4032016008000001,8.161e-07
-1.3981990995,8.104000000000001e-07
-1.3931965983,8.047e-07
-1.388194097,7.991e-07
-1.3831915958,7.934e-07
-1.3781890945,7.878e-07
-1.3731865933,7.822e-07
-1.368184092,7.766e-07
-1.3631815908000002,7.709999999999999e-07
-1.3581790894999999,7.655e-07
-1.3531765883000002,7.598999999999999e-07
-1.3481740869999999,7.543999999999999e-07
-1.3431715858000002,7.49e-07
-1.3381690845,7.435e-07
-1.3331665833,7.38e-07
-1.328164082,7.326000000000001e-07
-1.3231615808,7.272e-07
-1.3181590795,7.218e-07
-1.3131565782999999,7.165e-07
-1.308154077,7.111e-07
-1.3031515758,7.058e-07
-1.2981490745,7.005e-07
-1.2931465733,6.951999999999999e-07
-1.2881440720000001,6.899e-07
-1.2831415708,6.847e-07
-1.2781390695000001,6.795e-07
-1.2731365683,6.743e-07
-1.268134067,6.691e-07
-1.2631315658,6.639e-07
-1.2581290645,6.587999999999999e-07
-1.2531265633,6.537000000000001e-07
-1.248124062,6.486e-07
-1.2431215608,6.435e-07
-1.2381190595,6.384e-07
-1.2331165582999999,6.334e-07
-1.228114057,6.284e-07
-1.2231115558,6.234e-07
-1.2181090545,6.184000000000001e-07
-1.2131065533,6.135e-07
-1.208104052,6.085e-07
-1.2031015508,6.036e-07
-1.1980990495000001,5.987e-07
-1.1930965483,5.938e-07
-1.188094047,5.89e-07
-1.1830915458,5.842000000000001e-07
-1.1780890445,5.793e-07
-1.1730865433,5.745000000000001e-07
-1.168084042,5.697999999999999e-07
-1.1630815408,5.65e-07
-1.1580790395,5.603000000000001e-07
-1.1530765383,5.556e-07
-1.148074037,5.509e-07
-1.1430715357999999,5.462e-07
-1.1380690345,5.415999999999999e-07
-1.1330665333,5.369e-07
-1.128064032,5.323e-07
-1.1230615308,5.277e-07
-1.1180590295000001,5.232e-07
-1.1130565283,5.186e-07
-1.108054027,5.141e-07
-1.1030515258,5.096e-07
-1.0980490245,5.050999999999999e-07
-1.0930465233,5.006e-07
-1.088044022,4.962e-07
-1.0830415208,4.918e-07
-1.0780390195,4.874e-07
-1.0730365183,4.83e-07
-1.068034017,4.786e-07
-1.0630315157999999,4.743e-07
-1.0580290145,4.6990000000000005e-07
-1.0530265133,4.6560000000000004e-07
-1.048024012,4.6130000000000003e-07
-1.0430215108,4.571e-07
-1.0380190095,4.5280000000000003e-07
-1.0330165083,4.486e-07
-1.0280140070000001,4.444e-07
-1.0230115058,4.4020000000000004e-07
-1.0180090045,4.361e-07
-1.0130065033,4.319e-07
-1.008004002,4.278e-07
-1.0030015008,4.2369999999999996e-07
-0.9979989995,4.196e-07
-0.9929964981999999,4.1560000000000004e-07
-0.987993997,4.115e-07
-0.9829914956999999,4.075e-07
-0.9779889945,4.0350000000000003e-07
-0.9729864932,3.9950000000000005e-07
-0.9679839920000001,3.956e-07
-0.9629814906999999,3.917e-07
-0.9579789895,3.877e-07
-0.9529764881999999,3.8380000000000004e-07
-0.947973987,3.8e-07
-0.9429714856999999,3.761e-07
-0.9379689845,3.7229999999999997e-07
-0.9329664832,3.685e-07
-0.9279639820000001,3.647e-07
-0.9229614807,3.609e-07
-0.9179589795,3.571e-07
-0.9129564781999999,3.5340000000000003e-07
-0.907953977,3.497e-07
-0.9029514756999999,3.46e-07
-0.8979489745,3.423e-07
-0.8929464732,3.387e-07
-0.8879439720000001,3.351e-07
-0.8829414707,3.314e-07
-0.8779389695,3.279e-07
-0.8729364681999999,3.243e-07
-0.867933967,3.207e-07
-0.8629314656999999,3.172e-07
-0.8579289645,3.137e-07
-0.8529264631999999,3.102e-07
-0.847923962,3.067e-07
-0.8429214607,3.0329999999999997e-07
-0.8379189595000001,2.999e-07
-0.8329164581999999,2.965e-07
-0.827913957,2.931e-07
-0.8229114556999999,2.897e-07
-0.8179089545,2.864e-07
-0.8129064531999999,2.8300000000000003e-07
-0.807903952,2.797e-07
-0.8029014507,2.7649999999999997e-07
-0.7978989495000001,2.732e-07
-0.7928964481999999,2.699e-07
-0.787893947,2.667e-07
-0.7828914456999999,2.635e-07
-0.7778889445,2.603e-07
-0.7728864431999999,2.572e-07
-0.767883942,2.5399999999999997e-07
-0.7628814407,2.509e-07
-0.7578789395000001,2.4780000000000004e-07
-0.7528764381999999,2.447e-07
-0.747873937,2.417e-07
-0.7428714356999999,2.386e-07
-0.7378689345,2.356e-07
-0.7328664331999999,2.326e-07
-0.727863932,2.2960000000000002e-07
-0.7228614307,2.267e-07
-0.7178589295000001,2.237e-07
-0.7128564282,2.208e-07
-0.707853927,2.1789999999999999e-07
-0.7028514256999999,2.1510000000000001e-07
-0.6978489245,2.1219999999999998e-07
-0.6928464231999999,2.094e-07
-0.687843922,2.066e-07
-0.6828414207,2.0379999999999999e-07
-0.6778389195000001,2.01e-07
-0.6728364182,1.9820000000000001e-07
-0.667833917,1.955e-07
-0.6628314157,1.928e-07
-0.6578289145,1.9010000000000001e-07
-0.6528264132,1.874e-07
-0.647823912,1.8480000000000001e-07
-0.6428214107,1.821e-07
-0.6378189095,1.7949999999999999e-07
-0.6328164082,1.769e-07
-0.6278139070000001,1.744e-07
-0.6228114057,1.718e-07
-0.6178089045,1.693e-07
-0.6128064032,1.6679999999999998e-07
-0.607803902,1.643e-07
-0.6028014007,1.618e-07
-0.5977988994,1.5939999999999998e-07
-0.5927963982,1.5689999999999998e-07
-0.5877938969,1.545e-07
-0.5827913957,1.522e-07
-0.5777888944,1.498e-07
-0.5727863932,1.474e-07
-0.5677838919,1.451e-07
-0.5627813907,1.4279999999999998e-07
-0.5577788894,1.405e-07
-0.5527763882,1.383e-07
-0.5477738869,1.36e-07
-0.5427713857,1.3380000000000002e-07
-0.5377688843999999,1.3160000000000001e-07
-0.5327663832,1.294e-07
-0.5277638819,1.273e-07
-0.5227613807,1.251e-07
-0.5177588794,1.23e-07
-0.5127563782,1.209e-07
-0.5077538769,1.188e-07
-0.5027513757000001,1.1669999999999999e-07
-0.4977488744,1.147e-07
-0.4927463732,1.127e-07
-0.48774387189999996,1.107e-07
-0.4827413707,1.0869999999999999e-07
-0.4777388694,1.068e-07
-0.4727363682,1.048e-07
-0.46773386689999996,1.0289999999999999e-07
-0.4627313657,1.0099999999999999e-07
-0.4577288644,9.910000000000001e-08
-0.4527263632,9.73e-08
-0.44772386189999996,9.54e-08
-0.4427213607,9.359999999999999e-08
-0.4377188594,9.18e-08
-0.4327163582,9e-08
-0.42771385689999997,8.83e-08
-0.4227113557,8.660000000000001e-08
-0.4177088544,8.48e-08
-0.4127063532,8.32e-08
-0.40770385189999997,8.150000000000001e-08
-0.4027013507,7.98e-08
-0.3976988494,7.82e-08
-0.3926963482,7.66e-08
-0.38769384689999997,7.5e-08
-0.3826913457,7.34e-08
-0.3776888444,7.19e-08
-0.3726863432,7.03e-08
-0.3676838419,6.88e-08
-0.3626813407,6.73e-08
-0.3576788394,6.59e-08
-0.3526763382,6.440000000000001e-08
-0.3476738369,6.3e-08
-0.3426713357,6.16e-08
-0.33766883439999995,6.02e-08
-0.3326663332,5.88e-08
-0.32766383190000004,5.75e-08
-0.3226613307,5.62e-08
-0.3176588294,5.49e-08
-0.3126563282,5.3600000000000004e-08
-0.30765382690000004,5.2300000000000005e-08
-0.30265132570000003,5.11e-08
-0.2976488244,4.98e-08
-0.2926463232,4.8600000000000005e-08
-0.28764382190000004,4.75e-08
-0.2826413207,4.63e-08
-0.2776388194,4.5199999999999994e-08
-0.2726363182,4.4000000000000004e-08
-0.2676338169,4.29e-08
-0.2626313157,4.1900000000000005e-08
-0.2576288144,4.08e-08
-0.2526263132,3.9700000000000005e-08
-0.24762381190000002,3.87e-08
-0.2426213107,3.77e-08
-0.23761880940000002,3.68e-08
-0.2326163082,3.58e-08
-0.22761380690000002,3.49e-08
-0.2226113057,3.39e-08
-0.21760880440000002,3.3e-08
-0.2126063032,3.2200000000000004e-08
-0.20760380190000002,3.1299999999999996e-08
-0.20260130070000001,3.0499999999999995e-08
-0.19759879940000002,2.97e-08
-0.19259629809999998,2.89e-08
-0.18759379690000003,2.81e-08
-0.18259129559999998,2.73e-08
-0.1775887944,2.66e-08
-0.17258629309999998,2.5899999999999997e-08
-0.1675837919,2.52e-08
-0.1625812906,2.45e-08
-0.1575787894,2.3900000000000002e-08
-0.1525762881,2.32e-08
-0.1475737869,2.2599999999999997e-08
-0.14257128560000001,2.2000000000000002e-08
-0.1375687844,2.15e-08
-0.13256628310000002,2.09e-08
-0.1275637819,2.04e-08
-0.1225612806,1.99e-08
-0.1175587794,1.94e-08
-0.1125562781,1.89e-08
-0.1075537769,1.85e-08
-0.1025512756,1.8e-08
-0.0975487744,1.76e-08
-0.0925462731,1.72e-08
-0.0875437719,1.69e-08
-0.0825412706,1.65e-08
-0.0775387694,1.62e-08
-0.0725362681,1.59e-08
-0.0675337669,1.56e-08
-0.0625312656,1.53e-08
-0.0575287644,1.51e-08
-0.0525262631,1.49e-08
-0.0475237619,1.47e-08
-0.0425212606,1.4499999999999999e-08
-0.0375187594,1.4299999999999999e-08
-0.0325162581,1.42e-08
-0.0275137569,1.4099999999999999e-08
-0.022511255600000002,1.3899999999999999e-08
-0.0175087544,1.3899999999999999e-08
-0.0125062531,1.38e-08
-0.007503751899999999,1.38e-08
-0.0025012505999999998,1.37e-08
0.0025012505999999998,1.37e-08
0.007503751899999999,1.38e-08
0.0125062531,1.38e-08
0.0175087544,1.3899999999999999e-08
0.022511255600000002,1.3899999999999999e-08
0.0275137569,1.4099999999999999e-08
0.0325162581,1.42e-08
0.0375187594,1.4299999999999999e-08
0.0425212606,1.4499999999999999e-08
0.0475237619,1.47e-08
0.0525262631,1.49e-08
0.0575287644,1.51e-08
0.0625312656,1.53e-08
0.0675337669,1.56e-08
0.0725362681,1.59e-08
0.0775387694,1.62e-08
0.0825412706,1.65e-08
0.0875437719,1.69e-08
0.0925462731,1.72e-08
0.0975487744,1.76e-08
0.1025512756,1.8e-08
0.1075537769,1.85e-08
0.1125562781,1.89e-08
0.1175587794,1.94e-08
0.1225612806,1.99e-08
0.1275637819,2.04e-08
0.13256628310000002,2.09e-08
0.1375687844,2.15e-08
0.14257128560000001,2.2000000000000002e-08
0.1475737869,2.2599999999999997e-08
0.1525762881,2.32e-08
0.1575787894,2.3900000000000002e-08
0.1625812906,2.45e-08
0.1675837919,2.52e-08
0.17258629309999998,2.5899999999999997e-08
0.1775887944,2.66e-08
0.18259129559999998,2.73e-08
0.18759379690000003,2.81e-08
0.19259629809999998,2.89e-08
0.19759879940000002,2.97e-08
0.20260130070000001,3.0499999999999995e-08
0.20760380190000002,3.1299999999999996e-08
0.2126063032,3.2200000000000004e-08
0.21760880440000002,3.3e-08
0.2226113057,3.39e-08
0.22761380690000002,3.49e-08
0.2326163082,3.58e-08
0.23761880940000002,3.68e-08
0.2426213107,3.77e-08
0.24762381190000002,3.87e-08
0.2526263132,3.9700000000000005e-08
0.2576288144,4.08e-08
0.2626313157,4.1900000000000005e-08
0.2676338169,4.29e-08
0.2726363182,4.4000000000000004e-08
0.2776388194,4.5199999999999994e-08
0.2826413207,4.63e-08
0.28764382190000004,4.75e-08
0.2926463232,4.8600000000000005e-08
0.2976488244,4.98e-08
0.30265132570000003,5.11e-08
0.30765382690000004,5.2300000000000005e-08
0.3126563282,5.3600000000000004e-08
0.3176588294,5.49e-08
0.3226613307,5.62e-08
0.32766383190000004,5.75e-08
0.3326663332,5.88e-08
0.33766883439999995,6.02e-08
0.3426713357,6.16e-08
0.3476738369,6.3e-08
0.3526763382,6.440000000000001e-08
0.3576788394,6.59e-08
0.3626813407,6.73e-08
0.3676838419,6.88e-08
0.3726863432,7.03e-08
0.3776888444,7.19e-08
0.3826913457,7.34e-08
0.38769384689999997,7.5e-08
0.3926963482,7.66e-08
0.3976988494,7.82e-08
0.4027013507,7.98e-08
0.40770385189999997,8.150000000000001e-08
0.4127063532,8.32e-08
0.4177088544,8.48e-08
0.4227113557,8.660000000000001e-08
0.42771385689999997,8.83e-08
0.4327163582,9e-08
0.4377188594,9.18e-08
0.4427213607,9.359999999999999e-08
0.44772386189999996,9.54e-08
0.4527263632,9.73e-08
0.4577288644,9.910000000000001e-08
0.4627313657,1.0099999999999999e-07
0.46773386689999996,1.0289999999999999e-07
0.4727363682,1.048e-07
0.4777388694,1.068e-07
0.4827413707,1.0869999999999999e-07
0.48774387189999996,1.107e-07
0.4927463732,1.127e-07
0.4977488744,1.147e-07
0.5027513757000001,1.1669999999999999e-07
0.5077538769,1.188e-07
0.5127563782,1.209e-07
0.5177588794,1.23e-07
0.5227613807,1.251e-07
0.5277638819,1.273e-07
0.5327663832,1.294e-07
0.5377688843999999,1.3160000000000001e-07
0.5427713857,1.3380000000000002e-07
0.5477738869,1.36e-07
0.5527763882,1.383e-07
0.5577788894,1.405e-07
0.5627813907,1.4279999999999998e-07
0.5677838919,1.451e-07
0.5727863932,1.474e-07
0.5777888944,1.498e-07
0.5827913957,1.522e-07
0.5877938969,1.545e-07
0.5927963982,1.5689999999999998e-07
0.5977988994,1.5939999999999998e-07
0.6028014007,1.618e-07
0.607803902,1.643e-07
0.6128064032,1.6679999999999998e-07
0.6178089045,1.693e-07
0.6228114057,1.718e-07
0.6278139070000001,1.744e-07
0.6328164082,1.769e-07
0.6378189095,1.7949999999999999e-07
0.6428214107,1.821e-07
0.647823912,1.8480000000000001e-07
0.6528264132,1.874e-07
0.6578289145,1.9010000000000001e-07
0.6628314157,1.928e-07
0.667833917,1.955e-07
0.6728364182,1.9820000000000001e-07
0.6778389195000001,2.01e-07
0.6828414207,2.0379999999999999e-07
0.687843922,2.066e-07
0.6928464231999999,2.094e-07
0.6978489245,2.1219999999999998e-07
0.7028514256999999,2.1510000000000001e-07
0.707853927,2.1789999999999999e-07
0.7128564282,2.208e-07
0.7178589295000001,2.237e-07
0.7228614307,2.267e-07
0.727863932,2.2960000000000002e-07
0.7328664331999999,2.326e-07
0.7378689345,2.356e-07
0.7428714356999999,2.386e-07
0.747873937,2.417e-07
0.7528764381999999,2.447e-07
0.7578789395000001,2.4780000000000004e-07
0.7628814407,2.509e-07
0.767883942,2.5399999999999997e-07
0.7728864431999999,2.572e-07
0.7778889445,2.603e-07
0.7828914456999999,2.635e-07
0.787893947,2.667e-07
0.7928964481999999,2.699e-07
0.7978989495000001,2.732e-07
0.8029014507,2.7649999999999997e-07
0.807903952,2.797e-07
0.8129064531999999,2.8300000000000003e-07
0.8179089545,2.864e-07
0.8229114556999999,2.897e-07
0.827913957,2.931e-07
0.8329164581999999,2.965e-07
0.8379189595000001,2.999e-07
0.8429214607,3.0329999999999997e-07
0.847923962,3.067e-07
0.8529264631999999,3.102e-07
0.8579289645,3.137e-07
0.8629314656999999,3.172e-07
0.867933967,3.207e-07
0.8729364681999999,3.243e-07
0.8779389695,3.279e-07
0.8829414707,3.314e-07
0.8879439720000001,3.351e-07
0.8929464732,3.387e-07
0.8979489745,3.423e-07
0.9029514756999999,3.46e-07
0.907953977,3.497e-07
0.9129564781999999,3.5340000000000003e-07
0.9179589795,3.571e-07
0.9229614807,3.609e-07
0.9279639820000001,3.647e-07
0.9329664832,3.685e-07
0.9379689845,3.7229999999999997e-07
0.9429714856999999,3.761e-07
0.947973987,3.8e-07
0.9529764881999999,3.8380000000000004e-07
0.9579789895,3.877e-07
0.9629814906999999,3.917e-07
0.9679839920000001,3.956e-07
0.9729864932,3.9950000000000005e-07
0.9779889945,4.0350000000000003e-07
0.9829914956999999,4.075e-07
0.987993997,4.115e-07
0.9929964981999999,4.1560000000000004e-07
0.9979989995,4.196e-07
1.0030015008,4.2369999999999996e-07
1.008004002,4.278e-07
1.0130065033,4.319e-07
1.0180090045,4.361e-07
1.0230115058,4.4020000000000004e-07
1.0280140070000001,4.444e-07
1.0330165083,4.486e-07
1.0380190095,4.5280000000000003e-07
1.0430215108,4.571e-07
1.048024012,4.6130000000000003e-07
1.0530265133,4.6560000000000004e-07
1.0580290145,4.6990000000000005e-07
1.0630315157999999,4.743e-07
1.068034017,4.786e-07
1.0730365183,4.83e-07
1.0780390195,4.874e-07
1.0830415208,4.918e-07
1.088044022,4.962e-07
1.0930465233,5.006e-07
1.0980490245,5.050999999999999e-07
1.1030515258,5.096e-07
1.108054027,5.141e-07
1.1130565283,5.186e-07
1.1180590295000001,5.232e-07
1.1230615308,5.277e-07
1.128064032,5.323e-07
1.1330665333,5.369e-07
1.1380690345,5.415999999999999e-07
1.1430715357999999,5.462e-07
1.148074037,5.509e-07
1.1530765383,5.556e-07
1.1580790395,5.603000000000001e-07
1.1630815408,5.65e-07
1.168084042,5.697999999999999e-07
1.1730865433,5.745000000000001e-07
1.1780890445,5.793e-07
1.1830915458,5.842000000000001e-07
1.188094047,5.89e-07
1.1930965483,5.938e-07
1.1980990495000001,5.987e-07
1.2031015508,6.036e-07
1.208104052,6.085e-07
1.2131065533,6.135e-07
1.2181090545,6.184000000000001e-07
1.2231115558,6.234e-07
1.228114057,6.284e-07
1.2331165582999999,6.334e-07
1.2381190595,6.384e-07
1.2431215608,6.435e-07
1.248124062,6.486e-07
1.2531265633,6.537000000000001e-07
1.2581290645,6.587999999999999e-07
1.2631315658,6.639e-07
1.268134067,6.691e-07
1.2731365683,6.743e-07
1.2781390695000001,6.795e-07
1.2831415708,6.847e-07
1.2881440720000001,6.899e-07
1.2931465733,6.951999999999999e-07
1.2981490745,7.005e-07
1.3031515758,7.058e-07
1.308154077,7.111e-07
1.3131565782999999,7.165e-07
1.3181590795,7.218e-07
1.3231615808,7.272e-07
1.328164082,7.326000000000001e-07
1.3331665833,7.38e-07
1.3381690845,7.435e-07
1.3431715858000002,7.49e-07
1.3481740869999999,7.543999999999999e-07
1.3531765883000002,7.598999999999999e-07
1.3581790894999999,7.655e-07
1.3631815908000002,7.709999999999999e-07
1.368184092,7.766e-07
1.3731865933,7.822e-07
1.3781890945,7.878e-07
1.3831915958,7.934e-07
1.388194097,7.991e-07
1.3931965983,8.047e-07
1.3981990995,8.104000000000001e-07
1.4032016008000001,8.161e-07
1.4082041021,8.219e-07
1.4132066033000001,8.276e-07
1.4182091046,8.334e-07
1.4232116058000002,8.392e-07
1.4282141071,8.45e-07
1.4332166083000002,8.508e-07
1.4382191096,8.567e-07
1.4432216108000002,8.626e-07
1.4482241121000001,8.684999999999999e-07
1.4532266133,8.743999999999999e-07
1.4582291146000002,8.803e-07
1.4632316158,8.863e-07
1.4682341171000002,8.922e-07
1.4732366183,8.981999999999999e-07
1.4782391196,9.043000000000001e-07
1.4832416208,9.103e-07
1.4882441221,9.164e-07
1.4932466233000001,9.224e-07
1.4982491246,9.285e-07
1.5032516258000002,9.345999999999999e-07
1.5082541271,9.408e-07
1.5132566283000002,9.469e-07
1.5182591296,9.531e-07
1.5232616308000002,9.593e-07
1.5282641321000001,9.655e-07
1.5332666333000002,9.718000000000002e-07
1.5382691346000001,9.78e-07
1.5432716358,9.843e-07
1.5482741371000002,9.906e-07
1.5532766383,9.97e-07
1.5582791396,1.0033e-06
1.5632816408,1.0097e-06
1.5682841421,1.0159999999999999e-06
1.5732866433000001,1.0225e-06
1.5782891446,1.0289e-06
1.5832916458000001,1.0353e-06
1.5882941471,1.0418000000000001e-06
1.5932966483000002,1.0483e-06
1.5982991496,1.0548e-06
1.6033016508000002,1.0613e-06
1.6083041521,1.0679e-06
1.6133066533000002,1.0744e-06
1.6183091546000001,1.081e-06
1.6233116558,1.0876e-06
1.6283141571000002,1.0942e-06
1.6333166583,1.1009000000000001e-06
1.6383191596000002,1.1076e-06
1.6433216608,1.1143e-06
1.6483241621,1.121e-06
1.6533266633,1.1277e-06
1.6583291646,1.1343999999999999e-06
1.6633316658000001,1.1412e-06
1.6683341671,1.148e-06
1.6733366683000002,1.1548e-06
1.6783391696,1.1617e-06
1.6833416708000002,1.1685e-06
1.6883441721,1.1754e-06
1.6933466733000002,1.1823e-06
1.6983491746000001,1.1892e-06
1.7033516758,1.1961e-06
1.7083541771000001,1.2031e-06
1.7133566783,1.2101e-06
1.7183591796000002,1.2171e-06
1.7233616808,1.2241e-06
1.7283641821,1.2311e-06
1.7333666833,1.2381999999999999e-06
1.7383691846,1.2452e-06
1.7433716858000001,1.2523e-06
1.7483741871,1.2595e-06
1.7533766883000002,1.2665999999999999e-06
1.7583791896,1.2738e-06
1.7633816908000002,1.2809e-06
1.7683841921,1.2881e-06
1.7733866933000002,1.2954e-06
1.7783891946000001,1.3025999999999998e-06
1.7833916958000002,1.3099000000000002e-06
1.7883941971000001,1.3171e-06
1.7933966983,1.3244e-06
1.7983991996000002,1.3318000000000001e-06
1.8034017009,1.3391e-06
1.8084042021000002,1.3465000000000002e-06
1.8134067034,1.3538999999999999e-06
1.8184092046,1.3613e-06
1.8234117059000001,1.3687000000000001e-06
1.8284142071,1.3761e-06
1.8334167084,1.3836000000000002e-06
1.8384192096,1.3911000000000001e-06
1.8434217109,1.3986e-06
1.8484242121,1.4061000000000002e-06
1.8534267134,1.4137000000000001e-06
1.8584292146,1.4212e-06
1.8634317159,1.4288e-06
1.8684342171000001,1.4364e-06
1.8734367184,1.444e-06
1.8784392196000002,1.4516999999999998e-06
1.8834417209,1.4594e-06
1.8884442221000002,1.4671000000000001e-06
1.8934467234,1.4747999999999998e-06
1.8984492246,1.4825e-06
1.9034517259000001,1.4902000000000001e-06
1.9084542271,1.498e-06
1.9134567284000001,1.5058e-06
1.9184592296,1.5136000000000002e-06
1.9234617309,1.5215e-06
1.9284642321,1.5293000000000001e-06
1.9334667334,1.5372e-06
1.9384692346,1.5450999999999998e-06
1.9434717359,1.5530000000000002e-06
1.9484742371000001,1.5609e-06
1.9534767384,1.5689e-06
1.9584792396000001,1.5768e-06
1.9634817409,1.5847999999999998e-06
1.9684842421000002,1.5928999999999998e-06
1.9734867434,1.6009e-06
1.9784892446,1.609e-06
1.9834917459,1.617e-06
1.9884942471,1.6251e-06
1.9934967484000001,1.6331999999999999e-06
1.9984992496,1.6413999999999999e-06
2.0035017509,1.6494999999999998e-06
2.0085042521000003,1.6577e-06
2.0135067534,1.6659e-06
2.0185092546,1.6741e-06
2.0235117559,1.6824000000000002e-06
2.0285142571,1.6906e-06
2.0335167584000002,1.6989e-06
2.0385192596,1.7072e-06
2.0435217609,1.7155000000000001e-06
2.0485242621,1.7239e-06
2.0535267634,1.7323e-06
2.0585292646,1.7406000000000001e-06
2.0635317659,1.7490000000000001e-06
2.0685342671,1.7575e-06
2.0735367684,1.7659000000000001e-06
2.0785392696000002,1.7744e-06
2.0835417709,1.7829e-06
2.0885442721,1.7914e-06
2.0935467734,1.7999000000000001e-06
2.0985492746000003,1.8084000000000001e-06
2.1035517759,1.817e-06
2.1085542771,1.8256e-06
2.1135567784,1.8342e-06
2.1185592796,1.8428e-06
2.1235617809000003,1.8515e-06
2.1285642821,1.8601e-06
2.1335667834,1.8688e-06
2.1385692846,1.8775e-06
2.1435717859,1.8863e-06
2.1485742871,1.895e-06
2.1535767884,1.9037999999999999e-06
2.1585792896,1.9126e-06
2.1635817909,1.9214e-06
2.1685842921000003,1.9302e-06
2.1735867934,1.9390999999999998e-06
2.1785892946,1.9479e-06
2.1835917959,1.9568e-06
2.1885942971,1.9657e-06
2.1935967984,1.9747e-06
2.1985992996,1.9836e-06
2.2036018009,1.9925999999999998e-06
2.2086043022,2.0016e-06
2.2136068034,2.0106e-06
2.2186093047,2.0197e-06
2.2236118059,2.0287e-06
2.2286143072,2.0378e-06
2.2336168084,2.0469e-06
2.2386193097,2.056e-06
2.2436218109,2.0651e-06
2.2486243122,2.0743e-06
2.2536268134,2.0835e-06
2.2586293147,2.0927000000000003e-06
2.2636318159,2.1019e-06
2.2686343172,2.1111e-06
2.2736368184,2.1204e-06
2.2786393197,2.1297e-06
2.2836418209000002,2.139e-06
2.2886443222,2.1483000000000003e-06
2.2936468234,2.1576e-06
2.2986493247,2.1669999999999998e-06
2.3036518259,2.1764e-06
2.3086543272,2.1858000000000003e-06
2.3136568284,2.1952e-06
2.3186593297,2.2047e-06
2.3236618309,2.2141e-06
2.3286643322,2.2236e-06
2.3336668334,2.2331e-06
2.3386693347,2.2426e-06
2.3436718359,2.2522e-06
2.3486743372,2.2617e-06
2.3536768384,2.2712999999999998e-06
2.3586793397,2.2809e-06
2.3636818409,2.2906e-06
2.3686843422,2.3002e-06
2.3736868434000002,2.3099e-06
2.3786893447,2.3196e-06
2.3836918459,2.3293e-06
2.3886943472,2.339e-06
2.3936968484,2.3488e-06
2.3986993497,2.3585e-06
2.4037018509,2.3683000000000003e-06
2.4087043522,2.3781e-06
2.4137068534,2.3880000000000003e-06
2.4187093547,2.3978e-06
2.4237118559,2.4077000000000003e-06
2.4287143572,2.4176e-06
2.4337168584,2.4275e-06
2.4387193597,2.4374e-06
2.4437218609,2.4474e-06
2.4487243622,2.4572999999999997e-06
2.4537268634,2.4673e-06
2.4587293647,2.4774e-06
2.4637318659,2.4874e-06
2.4687343672,2.4974e-06
2.4737368684,2.5075e-06
2.4787393697,2.5176e-06
2.4837418709,2.5277e-06
2.4887443721999998,2.5379e-06
2.4937468734,2.548e-06
2.4987493747,2.5582e-06
2.5037518759,2.5684e-06
2.5087543772,2.5786e-06
2.5137568784,2.5889e-06
2.5187593797,2.5991000000000002e-06
2.5237618809,2.6094e-06
2.5287643822,2.6197e-06
2.5337668834000002,2.63e-06
2.5387693847,2.6404e-06
2.5437718859,2.6507e-06
2.5487743872,2.6611000000000002e-06
2.5537768884,2.6714999999999997e-06
2.5587793897,2.6819e-06
2.5637818909,2.6924000000000003e-06
2.5687843922,2.7027999999999998e-06
2.5737868934,2.7133e-06
2.5787893947,2.7238e-06
2.5837918959,2.7344e-06
2.5887943972,2.7449e-06
2.5937968984,2.7555e-06
2.5987993997,2.7660000000000003e-06
2.6038019009999998,2.7767e-06
2.6088044022,2.7873e-06
2.6138069035,2.7979000000000004e-06
2.6188094047,2.8086e-06
2.623811906,2.8193000000000003e-06
2.6288144072,2.83e-06
2.6338169085,2.8406999999999998e-06
2.6388194097,2.8514999999999997e-06
2.643821911,2.8622000000000003e-06
2.6488244122,2.8730000000000003e-06
2.6538269135,2.8838e-06
2.6588294147,2.8947000000000004e-06
2.663831916,2.9055e-06
2.6688344172,2.9163999999999997e-06
2.6738369185,2.9273000000000003e-06
2.6788394197,2.9382e-06
2.683841921,2.9491000000000003e-06
2.6888444222000003,2.9601e-06
2.6938469235,2.9711000000000002e-06
2.6988494247,2.982e-06
2.703851926,2.9931e-06
2.7088544272000004,3.0041e-06
2.7138569285000003,3.0150999999999997e-06
2.7188594297,3.0262e-06
2.723861931,3.0373e-06
2.7288644322000004,3.0484e-06
2.7338669335000003,3.0596e-06
2.7388694347,3.0707e-06
2.743871936,3.0819e-06
2.7488744372000005,3.0931e-06
2.7538769385000004,3.1043e-06
2.7588794397000003,3.1156e-06
2.763881941,3.1268e-06
2.7688844422,3.1381e-06
2.7738869435000004,3.1494e-06
2.7788894447000003,3.1607e-06
2.7838919460000002,3.1720999999999997e-06
2.7888944472,3.1834e-06
2.7938969485,3.1948000000000003e-06
2.7988994497000004,3.2062e-06
2.8039019510000003,3.2176e-06
2.8089044522,3.2291e-06
2.8139069535,3.2405e-06
2.8189094547000004,3.252e-06
2.8239119560000003,3.2635e-06
2.8289144572000002,3.275e-06
2.8339169585,3.2866000000000004e-06
2.8389194597000005,3.2981e-06
2.8439219610000004,3.3097000000000003e-06
2.8489244622000003,3.3213e-06
2.8539269635,3.333e-06
2.8589294647,3.3445999999999997e-06
2.8639319660000004,3.3563e-06
2.8689344672000003,3.368e-06
2.8739369685000002,3.3797000000000004e-06
2.8789394697,3.3914e-06
2.883941971,3.4032e-06
2.8889444722000004,3.4149e-06
2.8939469735000003,3.4267e-06
2.8989494747,3.4385e-06
2.903951976,3.4503e-06
2.9089544772000004,3.4622e-06
2.9139569785000003,3.4741000000000003e-06
2.9189594797000002,3.486e-06
2.923961981,3.4979e-06
2.9289644822000005,3.5098000000000003e-06
2.9339669835000004,3.5218e-06
2.9389694847000003,3.5337e-06
2.943971986,3.5456999999999998e-06
2.9489744872,3.5577e-06
2.9539769885000005,3.5698e-06
2.9589794897000004,3.5818e-06
2.9639819910000003,3.5939e-06
2.9689844922,3.6060000000000003e-06
2.9739869935,3.6181e-06
2.9789894947000004,3.6302e-06
2.9839919960000003,3.6424e-06
2.9889944972,3.6545999999999997e-06
2.9939969985,3.6668e-06
2.9989994997000005,3.679e-06
3.0040020010000004,3.6912e-06
3.0090045023000003,3.7035e-06
3.0140070035,3.7157999999999996e-06
3.0190095048,3.7281e-06
3.0240120060000004,3.7404000000000002e-06
3.0290145073000003,3.7526999999999997e-06
3.0340170085000002,3.7650999999999997e-06
3.0390195098,3.7775e-06
3.044022011,3.7899e-06
3.0490245123000004,3.8023e-06
3.0540270135000003,3.8147e-06
3.0590295148,3.8272e-06
3.064032016,3.839700000000001e-06
3.0690345173,3.8522e-06
3.0740370185000003,3.8647000000000005e-06
3.0790395198000002,3.8772e-06
3.084042021,3.8898000000000004e-06
3.0890445223,3.9024e-06
3.0940470235000004,3.915e-06
3.0990495248000003,3.9276e-06
3.104052026,3.940299999999999e-06
3.1090545273,3.9529e-06
3.1140570285000004,3.9656e-06
3.1190595298000003,3.9783e-06
3.1240620310000002,3.9911e-06
3.1290645323,4.0038e-06
3.1340670335,4.016600000000001e-06
3.1390695348000004,4.0294e-06
3.1440720360000003,4.0422e-06
3.1490745373,4.055e-06
3.1540770385,4.0679000000000005e-06
3.1590795398,4.0807e-06
3.1640820410000003,4.0936e-06
3.1690845423000003,4.1064999999999996e-06
3.1740870435,4.1195e-06
3.1790895448,4.1324000000000004e-06
3.1840920460000004,4.1454e-06
3.1890945473000003,4.1584e-06
3.1940970485,4.1713999999999996e-06
3.1990995498,4.1844e-06
3.2041020510000005,4.1975e-06
3.2091045523000004,4.2105e-06
3.2141070535000003,4.2236000000000005e-06
3.2191095548,4.2368e-06
3.224112056,4.2499e-06
3.2291145573000004,4.2630000000000005e-06
3.2341170585000003,4.2762e-06
3.2391195598,4.2894e-06
3.244122061,4.3026e-06
3.2491245623,4.3159e-06
3.2541270635000004,4.329100000000001e-06
3.2591295648000003,4.3424e-06
3.264132066,4.3557e-06
3.2691345673,4.369e-06
3.2741370685000004,4.3824e-06
3.2791395698000003,4.3957e-06
3.284142071,4.4091e-06
3.2891445723,4.4225e-06
3.2941470735,4.4359e-06
3.2991495748000004,4.4494e-06
3.3041520760000003,4.4628e-06
3.3091545773,4.4763e-06
3.3141570785,4.4898e-06
3.3191595798,4.5033e-06
3.3241620810000003,4.5169e-06
3.3291645823000002,4.5304e-06
3.3341670835,4.544e-06
3.3391695848,4.5576e-06
3.3441720860000004,4.5713e-06
3.3491745873000003,4.5849e-06
3.3541770885,4.5986e-06
3.3591795898,4.6123e-06
3.3641820910000004,4.626e-06
3.3691845923000003,4.639700000000001e-06
3.3741870935000002,4.653399999999999e-06
3.3791895948,4.6672e-06
3.384192096,4.681000000000001e-06
3.3891945973000004,4.6948e-06
3.3941970985000003,4.7086e-06
3.3991995998,4.7225e-06
3.4042021011,4.7363e-06
3.4092046023,4.7502e-06
3.4142071036000003,4.7641e-06
3.4192096048000002,4.7781e-06
3.4242121061,4.792e-06
3.4292146073,4.806e-06
3.4342171086,4.82e-06
3.4392196098000003,4.834e-06
3.4442221111,4.848e-06
3.4492246123,4.8621e-06
3.4542271136,4.8762e-06
3.4592296148000004,4.8903e-06
3.4642321161000003,4.9044e-06
3.4692346173,4.9185000000000004e-06
3.4742371186,4.9327e-06
3.4792396198000004,4.9468e-06
3.4842421211000003,4.9610000000000004e-06
3.4892446223,4.9753e-06
3.4942471236,4.9895e-06
3.4992496248,5.0037e-06
3.5042521261000004,5.018e-06
3.5092546273000003,5.0323e-06
3.5142571286,5.0466e-06
3.5192596298,5.061e-06
3.5242621311,5.0752999999999995e-06
3.5292646323000003,5.089700000000001e-06
3.5342671336,5.1041e-06
3.5392696348,5.1185e-06
3.5442721361,5.133e-06
3.5492746373000004,5.1474e-06
3.5542771386000003,5.1619000000000005e-06
3.5592796398,5.1764e-06
3.5642821411,5.1909000000000006e-06
3.5692846423,5.2054999999999995e-06
3.5742871436000003,5.22e-06
3.5792896448000002,5.234600000000001e-06
3.5842921461,5.2492e-06
3.5892946473,5.2639e-06
3.5942971486,5.2785e-06
3.5992996498000003,5.2932e-06
3.6043021511,5.3079e-06
3.6093046523,5.3226e-06
3.6143071536,5.3373000000000006e-06
3.6193096548000003,5.352000000000001e-06
3.6243121561000002,5.366799999999999e-06
3.6293146573,5.3815999999999994e-06
3.6343171586,5.3964e-06
3.6393196598000004,5.4112e-06
3.6443221611000003,5.4261000000000004e-06
3.6493246623,5.440900000000001e-06
3.6543271636,5.4558e-06
3.6593296648,5.470700000000001e-06
3.6643321661000003,5.485700000000001e-06
3.6693346673000002,5.5005999999999995e-06
3.6743371686,5.515599999999999e-06
3.6793396698,5.530599999999999e-06
3.6843421711,5.545599999999999e-06
3.6893446723000003,5.5606e-06
3.6943471736,5.575700000000001e-06
3.6993496748,5.590800000000001e-06
3.7043521761,5.605800000000001e-06
3.7093546773000003,5.621e-06
3.7143571786000003,5.6361e-06
3.7193596798,5.6513e-06
3.7243621811,5.6664e-06
3.7293646823000004,5.6816e-06
3.7343671836000003,5.696799999999999e-06
3.7393696848,5.712100000000001e-06
3.7443721861,5.7273e-06
3.7493746873,5.7426e-06
3.7543771886000004,5.7578999999999995e-06
3.7593796898000003,5.773200000000001e-06
3.7643821911,5.7886e-06
3.7693846923,5.8039e-06
3.7743871936,5.8192999999999995e-06
3.7793896948000003,5.8347e-06
3.7843921961,5.8501e-06
3.7893946973,5.865599999999999e-06
3.7943971986,5.881e-06
3.7993996998000004,5.896499999999999e-06
3.8044022011000003,5.912e-06
3.8094047024,5.9275e-06
3.8144072036,5.943099999999999e-06
3.8194097049,5.9586e-06
3.8244122061000003,5.9741999999999995e-06
3.8294147074000002,5.9898e-06
3.8344172086,6.005399999999999e-06
3.8394197099,6.0211e-06
3.8444222111,6.036699999999999e-06
3.8494247124000003,6.0524e-06
3.8544272136,6.0680999999999996e-06
3.8594297149,6.0838999999999995e-06
3.8644322161,6.0996e-06
3.8694347174,6.1154e-06
3.8744372186000002,6.1312e-06
3.8794397199,6.147000000000001e-06
3.8844422211,6.1628e-06
3.8894447224,6.1786000000000004e-06
3.8944472236000003,6.194500000000001e-06
3.8994497249,6.2104e-06
3.9044522261,6.2263e-06
3.9094547274,6.2422e-06
3.9144572286000003,6.2582000000000005e-06
3.9194597299000002,6.2742e-06
3.9244622311,6.2901999999999995e-06
3.9294647324,6.3062e-06
3.9344672336,6.3222e-06
3.9394697349000003,6.3382000000000006e-06
3.9444722361,6.3542999999999995e-06
3.9494747374,6.3704e-06
3.9544772386,6.3865e-06
3.9594797399,6.4027e-06
3.9644822411000002,6.4188e-06
3.9694847424,6.435e-06
3.9744872436,6.4512e-06
3.9794897449,6.4674e-06
3.9844922461000003,6.4836e-06
3.9894947474,6.4999e-06
3.9944972486,6.5162e-06
3.9994997499,6.5325e-06
4.0045022511,6.5488e-06
4.0095047524,6.5651e-06
4.0145072536,6.5815e-06
4.0195097549000005,6.5979e-06
4.0245122561,6.6142999999999995e-06
4.0295147574,6.630700000000001e-06
4.0345172586,6.6471e-06
4.0395197599,6.6636e-06
4.0445222611,6.68e-06
4.0495247624,6.6965999999999995e-06
4.0545272636,6.713099999999999e-06
4.0595297649,6.729600000000001e-06
4.0645322661000005,6.7462e-06
4.0695347674,6.7628e-06
4.0745372686,6.779400000000001e-06
4.0795397699,6.796e-06
4.0845422711,6.8126e-06
4.0895447724,6.829299999999999e-06
4.0945472736,6.846e-06
4.0995497749,6.8626999999999995e-06
4.1045522761,6.8794000000000006e-06
4.1095547774000005,6.8962e-06
4.1145572786,6.9128999999999995e-06
4.1195597799,6.9297e-06
4.1245622811,6.9464999999999995e-06
4.1295647824,6.963300000000001e-06
4.1345672836,6.9802e-06
4.1395697849,6.9971e-06
4.1445722861,7.0139e-06
4.1495747874,7.0308000000000005e-06
4.1545772886000005,7.0478e-06
4.1595797899,7.0647e-06
4.1645822911,7.0816999999999995e-06
4.1695847924,7.0987e-06
4.1745872936,7.1157e-06
4.1795897949,7.1326999999999995e-06
4.1845922961,7.1498000000000006e-06
4.1895947974,7.166900000000001e-06
4.1945972986,7.1839e-06
4.1995997999,7.2011e-06
4.2046023012000004,7.218200000000001e-06
4.2096048024,7.2353e-06
4.2146073037,7.2525e-06
4.2196098049,7.2697e-06
4.2246123062,7.2869000000000005e-06
4.2296148074,7.3041999999999995e-06
4.2346173087,7.3214e-06
4.2396198099,7.3387e-06
4.2446223112,7.356e-06
4.2496248124000005,7.3733e-06
4.2546273137,7.390599999999999e-06
4.2596298149,7.407999999999999e-06
4.2646323162,7.425399999999999e-06
4.2696348174,7.4428e-06
4.2746373187,7.4602e-06
4.2796398199,7.4776e-06
4.2846423212,7.4951e-06
4.2896448224,7.5126e-06
4.2946473237000005,7.5301e-06
4.2996498249,7.5475999999999995e-06
4.3046523262,7.5651e-06
4.3096548274,7.582699999999999e-06
4.3146573287,7.6003e-06
4.3196598299,7.6178999999999995e-06
4.3246623312,7.6355e-06
4.3296648324,7.6531e-06
4.3346673337,7.670800000000001e-06
4.3396698349000005,7.688500000000001e-06
4.3446723362,7.706200000000001e-06
4.3496748374,7.7239e-06
4.3546773387,7.741699999999999e-06
4.3596798399,7.7594e-06
4.3646823412,7.7772e-06
4.3696848424,7.795e-06
4.3746873437,7.812799999999999e-06
4.3796898449,7.830700000000001e-06
4.3846923462000005,7.8486e-06
4.3896948474,7.8665e-06
4.3946973487,7.8844e-06
4.3996998499,7.9023e-06
4.4047023512,7.920199999999999e-06
4.4097048524,7.9382e-06
4.4147073537,7.9562e-06
4.4197098549,7.974199999999999e-06
4.4247123562,7.9922e-06
4.4297148574000005,8.0103e-06
4.4347173587,8.028400000000001e-06
4.4397198599,8.0465e-06
4.4447223612,8.0646e-06
4.4497248624,8.0827e-06
4.4547273637,8.1008e-06
4.4597298649,8.119e-06
4.4647323662,8.1372e-06
4.4697348674,8.1554e-06
4.4747373687,8.1737e-06
4.4797398699,8.1919e-06
4.4847423712,8.2102e-06
4.4897448724,8.228500000000001e-06
4.4947473737,8.246799999999999e-06
4.4997498749,8.2651e-06
4.5047523762,8.2835e-06
4.5097548774,8.301900000000001e-06
4.5147573787,8.320299999999999e-06
4.5197598799000005,8.3387e-06
4.5247623812,8.3571e-06
4.5297648824,8.3756e-06
4.5347673837,8.3941e-06
4.5397698849,8.4126e-06
4.5447723862,8.4311e-06
4.5497748874,8.4496e-06
4.5547773887,8.4682e-06
4.5597798899,8.4868e-06
4.5647823912,8.5054e-06
4.5697848924,8.524e-06
4.5747873937,8.5426e-06
4.5797898949,8.5613e-06
4.5847923962,8.58e-06
4.5897948974,8.5987e-06
4.5947973987,8.6174e-06
4.5997998999,8.6362e-06
4.6048024012,8.6549e-06
4.6098049025,8.6737e-06
4.6148074037,8.6925e-06
4.619809905,8.7113e-06
4.6248124062,8.7302e-06
4.6298149075,8.749e-06
4.6348174087,8.7679e-06
4.63981991,8.7868e-06
4.6448224112,8.8058e-06
4.6498249125,8.8247e-06
4.6548274137,8.8437e-06
4.659829915,8.862699999999999e-06
4.6648324162,8.8817e-06
4.6698349175,8.900700000000001e-06
4.6748374187,8.9198e-06
4.67983992,8.9388e-06
4.6848424212,8.9579e-06
4.6898449225,8.977e-06
4.6948474237,8.9962e-06
4.699849925,9.0153e-06
4.7048524262,9.0345e-06
4.7098549275,9.0537e-06
4.7148574287,9.072899999999999e-06
4.71985993,9.0921e-06
4.7248624312,9.1114e-06
4.7298649325,9.1307e-06
4.7348674337,9.15e-06
4.739869935,9.169299999999999e-06
4.7448724362,9.1886e-06
4.7498749375,9.207999999999999e-06
4.7548774387,9.2273e-06
4.75987994,9.246699999999999e-06
4.7648824412,9.2662e-06
4.7698849425,9.2856e-06
4.7748874437,9.3051e-06
4.779889945,9.3245e-06
4.7848924462,9.343999999999999e-06
4.7898949475,9.3636e-06
4.7948974487000005,9.3831e-06
4.79989995,9.4027e-06
4.8049024512,9.422200000000001e-06
4.8099049525,9.4418e-06
4.8149074537,9.461499999999999e-06
4.819909955,9.4811e-06
4.8249124562,9.5008e-06
4.8299149575,9.5204e-06
4.8349174587,9.5401e-06
4.83991996,9.5599e-06
4.8449224612,9.5796e-06
4.8499249625,9.5994e-06
4.8549274637,9.6192e-06
4.859929965,9.639e-06
4.8649324662,9.6588e-06
4.8699349675,9.6786e-06
4.8749374687,9.6985e-06
4.87993997,9.7184e-06
4.8849424712000005,9.7383e-06
4.8899449725,9.758200000000001e-06
4.8949474737,9.7782e-06
4.899949975,9.7981e-06
4.9049524762,9.8181e-06
4.9099549775,9.8381e-06
4.9149574787,9.8582e-06
4.91995998,9.8782e-06
4.9249624812,9.8983e-06
4.9299649825,9.9184e-06
4.9349674837,9.9385e-06
4.939969985,9.9586e-06
4.9449724862,9.9788e-06
4.9499749875,9.9989e-06
4.9549774887,1.00191e-05
4.95997999,1.0039299999999999e-05
4.9649824912,1.0059600000000001e-05
4.9699849925,1.00798e-05
4.9749874937000005,1.01001e-05
4.979989995,1.0120399999999999e-05
4.9849924962,1.0140700000000001e-05
4.9899949975,1.01611e-05
4.9949974987,1.01814e-05
5.0,1.02018e-05


==> horizontal_scan_3_shift_int.csv <==
-4.9949974987,1.4216999999999999e-06
-4.9899949975,1.4207e-06
-4.9849924962,1.4196000000000001e-06
-4.979989995,1.4184999999999998e-06
-4.9749874937000005,1.4175e-06
-4.9699849925,1.4164e-06
-4.9649824912,1.4153e-06
-4.95997999,1.4142e-06
-4.9549774887,1.4131999999999999e-06
-4.9499749875,1.4121e-06
-4.9449724862,1.411e-06
-4.939969985,1.4099e-06
-4.9349674837,1.4088999999999998e-06
-4.9299649825,1.4078e-06
-4.9249624812,1.4066999999999998e-06
-4.91995998,1.4056e-06
-4.9149574787,1.4044999999999999e-06
-4.9099549775,1.4034e-06
-4.9049524762,1.4024000000000001e-06
-4.899949975,1.4013e-06
-4.8949474737,1.4002000000000002e-06
-4.8899449725,1.3990999999999999e-06
-4.8849424712000005,1.3980000000000002e-06
-4.87993997,1.3969e-06
-4.8749374687,1.3958e-06
-4.8699349675,1.3948e-06
-4.8649324662,1.3937e-06
-4.859929965,1.3925999999999998e-06
-4.8549274637,1.3915000000000001e-06
-4.8499249625,1.3903999999999999e-06
-4.8449224612,1.3893e-06
-4.83991996,1.3882e-06
-4.8349174587,1.3871e-06
-4.8299149575,1.386e-06
-4.8249124562,1.3849e-06
-4.819909955,1.3838e-06
-4.8149074537,1.3827000000000001e-06
-4.8099049525,1.3816e-06
-4.8049024512,1.3805000000000002e-06
-4.79989995,1.3794e-06
-4.7948974487000005,1.3783000000000002e-06
-4.7898949475,1.3772e-06
-4.7848924462,1.3761e-06
-4.779889945,1.375e-06
-4.7748874437,1.3738999999999999e-06
-4.7698849425,1.3727e-06
-4.7648824412,1.3716e-06
-4.75987994,1.3705e-06
-4.7548774387,1.3694e-06
-4.7498749375,1.3683e-06
-4.7448724362,1.3672e-06
-4.739869935,1.3661000000000001e-06
-4.7348674337,1.365e-06
-4.7298649325,1.3638e-06
-4.7248624312,1.3627e-06
-4.71985993,1.3616e-06
-4.7148574287,1.3605000000000001e-06
-4.7098549275,1.3594e-06
-4.7048524262,1.3582e-06
-4.699849925,1.3571e-06
-4.6948474237,1.356e-06
-4.6898449225,1.3549000000000001e-06
-4.6848424212,1.3537e-06
-4.67983992,1.3526e-06
-4.6748374187,1.3515e-06
-4.6698349175,1.3503e-06
-4.6648324162,1.3492e-06
-4.659829915,1.3481e-06
-4.6548274137,1.347e-06
-4.6498249125,1.3458e-06
-4.6448224112,1.3447e-06
-4.63981991,1.3435e-06
-4.6348174087,1.3424e-06
-4.6298149075,1.3413e-06
-4.6248124062,1.3400999999999999e-06
-4.619809905,1.339e-06
-4.6148074037,1.3379e-06
-4.6098049025,1.3366999999999998e-06
-4.6048024012,1.3356e-06
-4.5997998999,1.3343999999999999e-06
-4.5947973987,1.3333000000000002e-06
-4.5897948974,1.3321000000000001e-06
-4.5847923962,1.331e-06
-4.5797898949,1.3298e-06
-4.5747873937,1.3287e-06
-4.5697848924,1.3275e-06
-4.5647823912,1.3264e-06
-4.5597798899,1.3252e-06
-4.5547773887,1.3241e-06
-4.5497748874,1.3228999999999999e-06
-4.5447723862,1.3218e-06
-4.5397698849,1.3206000000000001e-06
-4.5347673837,1.3194999999999998e-06
-4.5297648824,1.3183000000000002e-06
-4.5247623812,1.3172e-06
-4.5197598799000005,1.316e-06
-4.5147573787,1.3147999999999999e-06
-4.5097548774,1.3137e-06
-4.5047523762,1.3125e-06
-4.4997498749,1.3113e-06
-4.4947473737,1.3102000000000002e-06
-4.4897448724,1.309e-06
-4.4847423712,1.3079e-06
-4.4797398699,1.3067e-06
-4.4747373687,1.3055e-06
-4.4697348674,1.3043000000000002e-06
-4.4647323662,1.3031999999999999e-06
-4.4597298649,1.302e-06
-4.4547273637,1.3008000000000001e-06
-4.4497248624,1.2997e-06
-4.4447223612,1.2985e-06
-4.4397198599,1.2972999999999998e-06
-4.4347173587,1.2961000000000002e-06
-4.4297148574000005,1.2949e-06
-4.4247123562,1.2938e-06
-4.4197098549,1.2926e-06
-4.4147073537,1.2913999999999998e-06
-4.4097048524,1.2902000000000002e-06
-4.4047023512,1.289e-06
-4.3996998499,1.2879e-06
-4.3946973487,1.2867e-06
-4.3896948474,1.2855e-06
-4.3846923462000005,1.2843000000000001e-06
-4.3796898449,1.2831e-06
-4.3746873437,1.2819e-06
-4.3696848424,1.2806999999999999e-06
-4.3646823412,1.2795e-06
-4.3596798399,1.2783e-06
-4.3546773387,1.2771e-06
-4.3496748374,1.276e-06
-4.3446723362,1.2748e-06
-4.3396698349000005,1.2736e-06
-4.3346673337,1.2723999999999999e-06
-4.3296648324,1.2712e-06
-4.3246623312,1.27e-06
-4.3196598299,1.2688e-06
-4.3146573287,1.2676000000000002e-06
-4.3096548274,1.2664e-06
-4.3046523262,1.2651e-06
-4.2996498249,1.2639e-06
-4.2946473237000005,1.2627e-06
-4.2896448224,1.2615000000000001e-06
-4.2846423212,1.2603e-06
-4.2796398199,1.2591e-06
-4.2746373187,1.2579e-06
-4.2696348174,1.2567e-06
-4.2646323162,1.2554999999999999e-06
-4.2596298149,1.2543e-06
-4.2546273137,1.253e-06
-4.2496248124000005,1.2518e-06
-4.2446223112,1.2506e-06
-4.2396198099,1.2494e-06
-4.2346173087,1.2482e-06
-4.2296148074,1.2469e-06
-4.2246123062,1.2457e-06
-4.2196098049,1.2445000000000001e-06
-4.2146073037,1.2433e-06
-4.2096048024,1.2421e-06
-4.2046023012000004,1.2408e-06
-4.1995997999,1.2396e-06
-4.1945972986,1.2384e-06
-4.1895947974,1.2371e-06
-4.1845922961,1.2359e-06
-4.1795897949,1.2347e-06
-4.1745872936,1.2334000000000001e-06
-4.1695847924,1.2322e-06
-4.1645822911,1.231e-06
-4.1595797899,1.2297e-06
-4.1545772886000005,1.2285e-06
-4.1495747874,1.2273e-06
-4.1445722861,1.226e-06
-4.1395697849,1.2248000000000001e-06
-4.1345672836,1.2235e-06
-4.1295647824,1.2223000000000001e-06
-4.1245622811,1.2211e-06
-4.1195597799,1.2198e-06
-4.1145572786,1.2186e-06
-4.1095547774000005,1.2173e-06
-4.1045522761,1.2161e-06
-4.0995497749,1.2148e-06
-4.0945472736,1.2136e-06
-4.0895447724,1.2123e-06
-4.0845422711,1.2111e-06
-4.0795397699,1.2098e-06
-4.0745372686,1.2086e-06
-4.0695347674,1.2073e-06
-4.0645322661000005,1.206e-06
-4.0595297649,1.2048e-06
-4.0545272636,1.2035e-06
-4.0495247624,1.2023000000000001e-06
-4.0445222611,1.201e-06
-4.0395197599,1.1997e-06
-4.0345172586,1.1985e-06
-4.0295147574,1.1972e-06
-4.0245122561,1.1959999999999999e-06
-4.0195097549000005,1.1947e-06
-4.0145072536,1.1934e-06
-4.0095047524,1.1922e-06
-4.0045022511,1.1909000000000001e-06
-3.9994997499,1.1896e-06
-3.9944972486,1.1883e-06
-3.9894947474,1.1871e-06
-3.9844922461000003,1.1858e-06
-3.9794897449,1.1845e-06
-3.9744872436,1.1832e-06
-3.9694847424,1.182e-06
-3.9644822411000002,1.1807e-06
-3.9594797399,1.1793999999999999e-06
-3.9544772386,1.1781e-06
-3.9494747374,1.1768000000000001e-06
-3.9444722361,1.1755e-06
-3.9394697349000003,1.1743000000000001e-06
-3.9344672336,1.173e-06
-3.9294647324,1.1717e-06
-3.9244622311,1.1704e-06
-3.9194597299000002,1.1691e-06
-3.9144572286000003,1.1678e-06
-3.9094547274,1.1665e-06
-3.9044522261,1.1651999999999999e-06
-3.8994497249,1.1639e-06
-3.8944472236000003,1.1626e-06
-3.8894447224,1.1614e-06
-3.8844422211,1.1601000000000001e-06
-3.8794397199,1.1588e-06
-3.8744372186000002,1.1575e-06
-3.8694347174,1.1562e-06
-3.8644322161,1.1549e-06
-3.8594297149,1.1536e-06
-3.8544272136,1.1522e-06
-3.8494247124000003,1.1509e-06
-3.8444222111,1.1496e-06
-3.8394197099,1.1483e-06
-3.8344172086,1.147e-06
-3.8294147074000002,1.1456999999999999e-06
-3.8244122061000003,1.1444e-06
-3.8194097049,1.1431000000000001e-06
-3.8144072036,1.1418e-06
-3.8094047024,1.1405e-06
-3.8044022011000003,1.1391e-06
-3.7993996998000004,1.1378e-06
-3.7943971986,1.1365e-06
-3.7893946973,1.1352e-06
-3.7843921961,1.1339e-06
-3.7793896948000003,1.1326e-06
-3.7743871936,1.1312e-06
-3.7693846923,1.1299e-06
-3.7643821911,1.1286e-06
-3.7593796898000003,1.1273e-06
-3.7543771886000004,1.1259e-06
-3.7493746873,1.1246e-06
-3.7443721861,1.1233e-06
-3.7393696848,1.1219e-06
-3.7343671836000003,1.1206000000000001e-06
-3.7293646823000004,1.1193e-06
-3.7243621811,1.1179000000000001e-06
-3.7193596798,1.1166e-06
-3.7143571786000003,1.1153e-06
-3.7093546773000003,1.1139e-06
-3.7043521761,1.1126000000000002e-06
-3.6993496748,1.1113e-06
-3.6943471736,1.1099e-06
-3.6893446723000003,1.1086e-06
-3.6843421711,1.1072e-06
-3.6793396698,1.1059e-06
-3.6743371686,1.1045e-06
-3.6693346673000002,1.1031999999999999e-06
-3.6643321661000003,1.1019e-06
-3.6593296648,1.1004999999999999e-06
-3.6543271636,1.0992e-06
-3.6493246623,1.0978e-06
-3.6443221611000003,1.0965e-06
-3.6393196598000004,1.0951000000000001e-06
-3.6343171586,1.0937e-06
-3.6293146573,1.0924e-06
-3.6243121561000002,1.091e-06
-3.6193096548000003,1.0897e-06
-3.6143071536,1.0883e-06
-3.6093046523,1.087e-06
-3.6043021511,1.0856e-06
-3.5992996498000003,1.0842e-06
-3.5942971486,1.0829e-06
-3.5892946473,1.0815000000000001e-06
-3.5842921461,1.0801e-06
-3.5792896448000002,1.0788e-06
-3.5742871436000003,1.0774e-06
-3.5692846423,1.076e-06
-3.5642821411,1.0747e-06
-3.5592796398,1.0733e-06
-3.5542771386000003,1.0719e-06
-3.5492746373000004,1.0706e-06
-3.5442721361,1.0692e-06
-3.5392696348,1.0678e-06
-3.5342671336,1.0664e-06
-3.5292646323000003,1.0651e-06
-3.5242621311,1.0637e-06
-3.5192596298,1.0623e-06
-3.5142571286,1.0609e-06
-3.5092546273000003,1.0595e-06
-3.5042521261000004,1.0581999999999999e-06
-3.4992496248,1.0568e-06
-3.4942471236,1.0554e-06
-3.4892446223,1.054e-06
-3.4842421211000003,1.0526e-06
-3.4792396198000004,1.0512e-06
-3.4742371186,1.0498e-06
-3.4692346173,1.0485e-06
-3.4642321161000003,1.0470999999999999e-06
-3.4592296148000004,1.0457e-06
-3.4542271136,1.0443000000000001e-06
-3.4492246123,1.0429e-06
-3.4442221111,1.0415000000000001e-06
-3.4392196098000003,1.0401e-06
-3.4342171086,1.0387000000000001e-06
-3.4292146073,1.0373e-06
-3.4242121061,1.0359000000000001e-06
-3.4192096048000002,1.0345e-06
-3.4142071036000003,1.0331000000000001e-06
-3.4092046023,1.0317e-06
-3.4042021011,1.0303000000000001e-06
-3.3991995998,1.0289e-06
-3.3941970985000003,1.0275e-06
-3.3891945973000004,1.0261e-06
-3.384192096,1.0247e-06
-3.3791895948,1.0233e-06
-3.3741870935000002,1.0219e-06
-3.3691845923000003,1.0205e-06
-3.3641820910000004,1.0191e-06
-3.3591795898,1.0177e-06
-3.3541770885,1.0163e-06
-3.3491745873000003,1.0149e-06
-3.3441720860000004,1.0135e-06
-3.3391695848,1.012e-06
-3.3341670835,1.0106000000000001e-06
-3.3291645823000002,1.0092e-06
-3.3241620810000003,1.0078000000000001e-06
-3.3191595798,1.0064e-06
-3.3141570785,1.005e-06
-3.3091545773,1.0036e-06
-3.3041520760000003,1.0022e-06
-3.2991495748000004,1.0008e-06
-3.2941470735,9.994e-07
-3.2891445723,9.98e-07
-3.284142071,9.966e-07
-3.2791395698000003,9.952e-07
-3.2741370685000004,9.937000000000001e-07
-3.2691345673,9.923e-07
-3.264132066,9.909000000000001e-07
-3.2591295648000003,9.895e-07
-3.2541270635000004,9.881000000000001e-07
-3.2491245623,9.867e-07
-3.244122061,9.853e-07
-3.2391195598,9.84e-07
-3.2341170585000003,9.826000000000001e-07
-3.2291145573000004,9.812e-07
-3.224112056,9.798000000000001e-07
-3.2191095548,9.784e-07
-3.2141070535000003,9.770000000000001e-07
-3.2091045523000004,9.757e-07
-3.2041020510000005,9.743000000000001e-07
-3.1990995498,9.729e-07
-3.1940970485,9.716e-07
-3.1890945473000003,9.702e-07
-3.1840920460000004,9.689e-07
-3.1790895448,9.676e-07
-3.1740870435,9.663e-07
-3.1690845423000003,9.65e-07
-3.1640820410000003,9.637e-07
-3.1590795398,9.623999999999999e-07
-3.1540770385,9.612e-07
-3.1490745373,9.599e-07
-3.1440720360000003,9.587e-07
-3.1390695348000004,9.575e-07
-3.1340670335,9.564e-07
-3.1290645323,9.553e-07
-3.1240620310000002,9.542000000000001e-07
-3.1190595298000003,9.531999999999999e-07
-3.1140570285000004,9.522e-07
-3.1090545273,9.514e-07
-3.104052026,9.506000000000001e-07
-3.0990495248000003,9.498999999999999e-07
-3.0940470235000004,9.493000000000001e-07
-3.0890445223,9.489e-07
-3.084042021,9.487e-07
-3.0790395198000002,9.487e-07
-3.0740370185000003,9.489e-07
-3.0690345173,9.496e-07
-3.064032016,9.508e-07
-3.0590295148,9.526000000000001e-07
-3.0540270135000003,9.553e-07
-3.0490245123000004,9.592e-07
-3.044022011,9.648e-07
-3.0390195098,9.73e-07
-3.0340170085000002,9.851e-07
-3.0290145073000003,1.0035e-06
-3.0240120060000004,1.0326e-06
-3.0190095048,1.082e-06
-3.0140070035,1.1737e-06
-3.0090045023000003,1.3691e-06
-3.0040020010000004,1.8887e-06
-2.9989994997000005,3.793e-06
-2.9939969985,7.2879999999999995e-06
-2.9889944972,3.1577e-06
-2.9839919960000003,1.7396e-06
-2.9789894947000004,1.3193e-06
-2.9739869935,1.1489e-06
-2.9689844922,1.0641e-06
-2.9639819910000003,1.0155e-06
-2.9589794897000004,9.85e-07
-2.9539769885000005,9.643e-07
-2.9489744872,9.495000000000001e-07
-2.943971986,9.383e-07
-2.9389694847000003,9.296e-07
-2.9339669835000004,9.226000000000001e-07
-2.9289644822000005,9.167e-07
-2.923961981,9.118000000000001e-07
-2.9189594797000002,9.074e-07
-2.9139569785000003,9.036e-07
-2.9089544772000004,9.001000000000001e-07
-2.903951976,8.97e-07
-2.8989494747,8.940999999999999e-07
-2.8939469735000003,8.914000000000001e-07
-2.8889444722000004,8.888e-07
-2.883941971,8.864e-07
-2.8789394697,8.840999999999999e-07
-2.8739369685000002,8.819e-07
-2.8689344672000003,8.797e-07
-2.8639319660000004,8.776000000000001e-07
-2.8589294647,8.756e-07
-2.8539269635,8.736e-07
-2.8489244622000003,8.717000000000001e-07
-2.8439219610000004,8.698e-07
-2.8389194597000005,8.679000000000001e-07
-2.8339169585,8.661e-07
-2.8289144572000002,8.643e-07
-2.8239119560000003,8.625e-07
-2.8189094547000004,8.607e-07
-2.8139069535,8.590000000000001e-07
-2.8089044522,8.572e-07
-2.8039019510000003,8.555e-07
-2.7988994497000004,8.538e-07
-2.7938969485,8.520000000000001e-07
-2.7888944472,8.503e-07
-2.7838919460000002,8.486e-07
-2.7788894447000003,8.47e-07
-2.7738869435000004,8.453e-07
-2.7688844422,8.436e-07
-2.763881941,8.418999999999999e-07
-2.7588794397000003,8.403e-07
-2.7538769385000004,8.386e-07
-2.7488744372000005,8.37e-07
-2.743871936,8.353e-07
-2.7388694347,8.337000000000001e-07
-2.7338669335000003,8.32e-07
-2.7288644322000004,8.304e-07
-2.723861931,8.287999999999999e-07
-2.7188594297,8.271e-07
-2.7138569285000003,8.255e-07
-2.7088544272000004,8.239e-07
-2.703851926,8.221999999999999e-07
-2.6988494247,8.206e-07
-2.6938469235,8.19e-07
-2.6888444222000003,8.173e-07
-2.683841921,8.157e-07
-2.6788394197,8.141e-07
-2.6738369185,8.125e-07
-2.6688344172,8.108e-07
-2.663831916,8.092e-07
-2.6588294147,8.076e-07
-2.6538269135,8.06e-07
-2.6488244122,8.043000000000001e-07
-2.643821911,8.027e-07
-2.6388194097,8.011e-07
-2.6338169085,7.995e-07
-2.6288144072,7.979e-07
-2.623811906,7.962e-07
-2.6188094047,7.946e-07
-2.6138069035,7.93e-07
-2.6088044022,7.914e-07
-2.6038019009999998,7.897e-07
-2.5987993997,7.881e-07
-2.5937968984,7.865e-07
-2.5887943972,7.849e-07
-2.5837918959,7.832e-07
-2.5787893947,7.816e-07
-2.5737868934,7.8e-07
-2.5687843922,7.784e-07
-2.5637818909,7.767e-07
-2.5587793897,7.751e-07
-2.5537768884,7.735e-07
-2.5487743872,7.718000000000001e-07
-2.5437718859,7.702e-07
-2.5387693847,7.686e-07
-2.5337668834000002,7.67e-07
-2.5287643822,7.653e-07
-2.5237618809,7.637000000000001e-07
-2.5187593797,7.621e-07
-2.5137568784,7.604000000000001e-07
-2.5087543772,7.587999999999999e-07
-2.5037518759,7.572e-07
-2.4987493747,7.555e-07
-2.4937468734,7.539e-07
-2.4887443721999998,7.523000000000001e-07
-2.4837418709,7.506000000000001e-07
-2.4787393697,7.49e-07
-2.4737368684,7.473e-07
-2.4687343672,7.456999999999999e-07
-2.4637318659,7.441e-07
-2.4587293647,7.424e-07
-2.4537268634,7.408e-07
-2.4487243622,7.390999999999999e-07
-2.4437218609,7.375e-07
-2.4387193597,7.359e-07
-2.4337168584,7.342e-07
-2.4287143572,7.326000000000001e-07
-2.4237118559,7.309000000000001e-07
-2.4187093547,7.293e-07
-2.4137068534,7.276e-07
-2.4087043522,7.259999999999999e-07
-2.4037018509,7.243000000000001e-07
-2.3986993497,7.227e-07
-2.3936968484,7.21e-07
-2.3886943472,7.193999999999999e-07
-2.3836918459,7.176999999999999e-07
-2.3786893447,7.161e-07
-2.3736868434000002,7.144e-07
-2.3686843422,7.128e-07
-2.3636818409,7.111e-07
-2.3586793397,7.093999999999999e-07
-2.3536768384,7.078e-07
-2.3486743372,7.061e-07
-2.3436718359,7.045e-07
-2.3386693347,7.028e-07
-2.3336668334,7.010999999999999e-07
-2.3286643322,6.995e-07
-2.3236618309,6.978e-07
-2.3186593297,6.962e-07
-2.3136568284,6.945e-07
-2.3086543272,6.928000000000001e-07
-2.3036518259,6.912e-07
-2.2986493247,6.895e-07
-2.2936468234,6.878e-07
-2.2886443222,6.862000000000001e-07
-2.2836418209000002,6.845000000000001e-07
-2.2786393197,6.828e-07
-2.2736368184,6.812e-07
-2.2686343172,6.795e-07
-2.2636318159,6.778e-07
-2.2586293147,6.762000000000001e-07
-2.2536268134,6.745000000000001e-07
-2.2486243122,6.728e-07
-2.2436218109,6.711e-07
-2.2386193097,6.695e-07
-2.2336168084,6.678e-07
-2.2286143072,6.661e-07
-2.2236118059,6.643999999999999e-07
-2.2186093047,6.628e-07
-2.2136068034,6.611e-07
-2.2086043022,6.594e-07
-2.2036018009,6.577e-07
-2.1985992996,6.559999999999999e-07
-2.1935967984,6.543999999999999e-07
-2.1885942971,6.526999999999999e-07
-2.1835917959,6.51e-07
-2.1785892946,6.493000000000001e-07
-2.1735867934,6.476000000000001e-07
-2.1685842921000003,6.459e-07
-2.1635817909,6.443e-07
-2.1585792896,6.426000000000001e-07
-2.1535767884,6.409000000000001e-07
-2.1485742871,6.392000000000001e-07
-2.1435717859,6.375e-07
-2.1385692846,6.358e-07
-2.1335667834,6.341e-07
-2.1285642821,6.325e-07
-2.1235617809000003,6.308e-07
-2.1185592796,6.290999999999999e-07
-2.1135567784,6.274e-07
-2.1085542771,6.257e-07
-2.1035517759,6.24e-07
-2.0985492746000003,6.223e-07
-2.0935467734,6.206e-07
-2.0885442721,6.189e-07
-2.0835417709,6.172e-07
-2.0785392696000002,6.155e-07
-2.0735367684,6.139e-07
-2.0685342671,6.121999999999999e-07
-2.0635317659,6.105e-07
-2.0585292646,6.088e-07
-2.0535267634,6.071e-07
-2.0485242621,6.054e-07
-2.0435217609,6.036999999999999e-07
-2.0385192596,6.02e-07
-2.0335167584000002,6.003e-07
-2.0285142571,5.986e-07
-2.0235117559,5.969e-07
-2.0185092546,5.952e-07
-2.0135067534,5.935e-07
-2.0085042521000003,5.918e-07
-2.0035017509,5.901e-07
-1.9984992496,5.884000000000001e-07
-1.9934967484000001,5.867e-07
-1.9884942471,5.85e-07
-1.9834917459,5.833e-07
-1.9784892446,5.816e-07
-1.9734867434,5.799e-07
-1.9684842421000002,5.782e-07
-1.9634817409,5.765e-07
-1.9584792396000001,5.748e-07
-1.9534767384,5.731000000000001e-07
-1.9484742371000001,5.714e-07
-1.9434717359,5.697e-07
-1.9384692346,5.68e-07
-1.9334667334,5.663e-07
-1.9284642321,5.646e-07
-1.9234617309,5.629e-07
-1.9184592296,5.612e-07
-1.9134567284000001,5.595e-07
-1.9084542271,5.578e-07
-1.9034517259000001,5.561e-07
-1.8984492246,5.543999999999999e-07
-1.8934467234,5.527e-07
-1.8884442221000002,5.51e-07
-1.8834417209,5.493e-07
-1.8784392196000002,5.476e-07
-1.8734367184,5.459e-07
-1.8684342171000001,5.442e-07
-1.8634317159,5.425e-07
-1.8584292146,5.408e-07
-1.8534267134,5.391e-07
-1.8484242121,5.374e-07
-1.8434217109,5.357e-07
-1.8384192096,5.34e-07
-1.8334167084,5.323e-07
-1.8284142071,5.304999999999999e-07
-1.8234117059000001,5.288e-07
-1.8184092046,5.271e-07
-1.8134067034,5.254e-07
-1.8084042021000002,5.238000000000001e-07
-1.8034017009,5.221e-07
-1.7983991996000002,5.204e-07
-1.7933966983,5.187e-07
-1.7883941971000001,5.17e-07
-1.7833916958000002,5.153e-07
-1.7783891946000001,5.136e-07
-1.7733866933000002,5.119e-07
-1.7683841921,5.102e-07
-1.7633816908000002,5.085e-07
-1.7583791896,5.068e-07
-1.7533766883000002,5.050999999999999e-07
-1.7483741871,5.034e-07
-1.7433716858000001,5.017e-07
-1.7383691846,5e-07
-1.7333666833,4.983e-07
-1.7283641821,4.965999999999999e-07
-1.7233616808,4.949e-07
-1.7183591796000002,4.932e-07
-1.7133566783,4.915e-07
-1.7083541771000001,4.899000000000001e-07
-1.7033516758,4.882e-07
-1.6983491746000001,4.865e-07
-1.6933466733000002,4.848e-07
-1.6883441721,4.831e-07
-1.6833416708000002,4.814e-07
-1.6783391696,4.797e-07
-1.6733366683000002,4.781e-07
-1.6683341671,4.764e-07
-1.6633316658000001,4.747e-07
-1.6583291646,4.7299999999999996e-07
-1.6533266633,4.7130000000000004e-07
-1.6483241621,4.697e-07
-1.6433216608,4.6799999999999996e-07
-1.6383191596000002,4.6630000000000004e-07
-1.6333166583,4.6469999999999997e-07
-1.6283141571000002,4.6299999999999995e-07
-1.6233116558,4.6130000000000003e-07
-1.6183091546000001,4.596e-07
-1.6133066533000002,4.5799999999999995e-07
-1.6083041521,4.5630000000000003e-07
-1.6033016508000002,4.546e-07
-1.5982991496,4.53e-07
-1.5932966483000002,4.513e-07
-1.5882941471,4.497e-07
-1.5832916458000001,4.48e-07
-1.5782891446,4.463e-07
-1.5732866433000001,4.447e-07
-1.5682841421,4.43e-07
-1.5632816408,4.414e-07
-1.5582791396,4.397e-07
-1.5532766383,4.3810000000000004e-07
-1.5482741371000002,4.364e-07
-1.5432716358,4.3479999999999995e-07
-1.5382691346000001,4.332e-07
-1.5332666333000002,4.3149999999999997e-07
-1.5282641321000001,4.299e-07
-1.5232616308000002,4.282e-07
-1.5182591296,4.2659999999999997e-07
-1.5132566283000002,4.25e-07
-1.5082541271,4.233e-07
-1.5032516258000002,4.217e-07
-1.4982491246,4.2009999999999996e-07
-1.4932466233000001,4.185e-07
-1.4882441221,4.169e-07
-1.4832416208,4.152e-07
-1.4782391196,4.136e-07
-1.4732366183,4.1200000000000004e-07
-1.4682341171000002,4.1039999999999997e-07
-1.4632316158,4.088e-07
-1.4582291146000002,4.072e-07
-1.4532266133,4.0560000000000003e-07
-1.4482241121000001,4.0399999999999996e-07
-1.4432216108000002,4.024e-07
-1.4382191096,4.008e-07
-1.4332166083000002,3.9920000000000003e-07
-1.4282141071,3.9759999999999996e-07
-1.4232116058000002,3.961e-07
-1.4182091046,3.9450000000000005e-07
-1.4132066033000001,3.929e-07
-1.4082041021,3.913e-07
-1.4032016008000001,3.8979999999999996e-07
-1.3981990995,3.882e-07
-1.3931965983,3.8670000000000004e-07
-1.388194097,3.851e-07
-1.3831915958,3.835e-07
-1.3781890945,3.82e-07
-1.3731865933,3.8049999999999995e-07
-1.368184092,3.789e-07
-1.3631815908000002,3.7740000000000003e-07
-1.3581790894999999,3.759e-07
-1.3531765883000002,3.743e-07
-1.3481740869999999,3.728e-07
-1.3431715858000002,3.7130000000000005e-07
-1.3381690845,3.698e-07
-1.3331665833,3.683e-07
-1.328164082,3.668e-07
-1.3231615808,3.653e-07
-1.3181590795,3.638e-07
-1.3131565782999999,3.6229999999999996e-07
-1.308154077,3.608e-07
-1.3031515758,3.593e-07
-1.2981490745,3.578e-07
-1.2931465733,3.564e-07
-1.2881440720000001,3.5490000000000003e-07
-1.2831415708,3.5350000000000004e-07
-1.2781390695000001,3.5200000000000003e-07
-1.2731365683,3.5060000000000003e-07
-1.268134067,3.4909999999999997e-07
-1.2631315658,3.477e-07
-1.2581290645,3.463e-07
-1.2531265633,3.449e-07
-1.248124062,3.434e-07
-1.2431215608,3.42e-07
-1.2381190595,3.406e-07
-1.2331165582999999,3.393e-07
-1.228114057,3.379e-07
-1.2231115558,3.365e-07
-1.2181090545,3.351e-07
-1.2131065533,3.3380000000000004e-07
-1.208104052,3.3240000000000004e-07
-1.2031015508,3.311e-07
-1.1980990495000001,3.297e-07
-1.1930965483,3.2840000000000006e-07
-1.188094047,3.271e-07
-1.1830915458,3.2579999999999997e-07
-1.1780890445,3.2450000000000003e-07
-1.1730865433,3.232e-07
-1.168084042,3.219e-07
-1.1630815408,3.206e-07
-1.1580790395,3.193e-07
-1.1530765383,3.1809999999999997e-07
-1.148074037,3.168e-07
-1.1430715357999999,3.156e-07
-1.1380690345,3.144e-07
-1.1330665333,3.1309999999999996e-07
-1.128064032,3.1190000000000003e-07
-1.1230615308,3.107e-07
-1.1180590295000001,3.096e-07
-1.1130565283,3.084e-07
-1.108054027,3.072e-07
-1.1030515258,3.0609999999999997e-07
-1.0980490245,3.049e-07
-1.0930465233,3.038e-07
-1.088044022,3.027e-07
-1.0830415208,3.016e-07
-1.0780390195,3.005e-07
-1.0730365183,2.994e-07
-1.068034017,2.984e-07
-1.0630315157999999,2.973e-07
-1.0580290145,2.9629999999999997e-07
-1.0530265133,2.953e-07
-1.048024012,2.943e-07
-1.0430215108,2.9329999999999996e-07
-1.0380190095,2.923e-07
-1.0330165083,2.9140000000000003e-07
-1.0280140070000001,2.904e-07
-1.0230115058,2.895e-07
-1.0180090045,2.886e-07
-1.0130065033,2.877e-07
-1.008004002,2.868e-07
-1.0030015008,2.86e-07
-0.9979989995,2.852e-07
-0.9929964981999999,2.8429999999999997e-07
-0.987993997,2.835e-07
-0.9829914956999999,2.828e-07
-0.9779889945,2.82e-07
-0.9729864932,2.813e-07
-0.9679839920000001,2.806e-07
-0.9629814906999999,2.7989999999999996e-07
-0.9579789895,2.792e-07
-0.9529764881999999,2.785e-07
-0.947973987,2.7789999999999997e-07
-0.9429714856999999,2.7730000000000003e-07
-0.9379689845,2.7670000000000004e-07
-0.9329664832,2.762e-07
-0.9279639820000001,2.756e-07
-0.9229614807,2.751e-07
-0.9179589795,2.747e-07
-0.9129564781999999,2.742e-07
-0.907953977,2.738e-07
-0.9029514756999999,2.734e-07
-0.8979489745,2.73e-07
-0.8929464732,2.727e-07
-0.8879439720000001,2.724e-07
-0.8829414707,2.721e-07
-0.8779389695,2.719e-07
-0.8729364681999999,2.716e-07
-0.867933967,2.7149999999999996e-07
-0.8629314656999999,2.713e-07
-0.8579289645,2.712e-07
-0.8529264631999999,2.711e-07
-0.847923962,2.711e-07
-0.8429214607,2.711e-07
-0.8379189595000001,2.712e-07
-0.8329164581999999,2.712e-07
-0.827913957,2.714e-07
-0.8229114556999999,2.7149999999999996e-07
-0.8179089545,2.7170000000000003e-07
-0.8129064531999999,2.72e-07
-0.807903952,2.723e-07
-0.8029014507,2.726e-07
-0.7978989495000001,2.73e-07
-0.7928964481999999,2.734e-07
-0.787893947,2.739e-07
-0.7828914456999999,2.745e-07
-0.7778889445,2.751e-07
-0.7728864431999999,2.757e-07
-0.767883942,2.764e-07
-0.7628814407,2.7719999999999997e-07
-0.7578789395000001,2.7800000000000003e-07
-0.7528764381999999,2.789e-07
-0.747873937,2.798e-07
-0.7428714356999999,2.8079999999999997e-07
-0.7378689345,2.819e-07
-0.7328664331999999,2.8300000000000003e-07
-0.727863932,2.842e-07
-0.7228614307,2.855e-07
-0.7178589295000001,2.869e-07
-0.7128564282,2.883e-07
-0.707853927,2.898e-07
-0.7028514256999999,2.9140000000000003e-07
-0.6978489245,2.931e-07
-0.6928464231999999,2.949e-07
-0.687843922,2.967e-07
-0.6828414207,2.986e-07
-0.6778389195000001,3.007e-07
-0.6728364182,3.028e-07
-0.667833917,3.05e-07
-0.6628314157,3.0739999999999996e-07
-0.6578289145,3.098e-07
-0.6528264132,3.1239999999999997e-07
-0.647823912,3.15e-07
-0.6428214107,3.178e-07
-0.6378189095,3.207e-07
-0.6328164082,3.2369999999999997e-07
-0.6278139070000001,3.269e-07
-0.6228114057,3.3020000000000003e-07
-0.6178089045,3.3359999999999997e-07
-0.6128064032,3.372e-07
-0.607803902,3.4090000000000004e-07
-0.6028014007,3.447e-07
-0.5977988994,3.488e-07
-0.5927963982,3.53e-07
-0.5877938969,3.5729999999999995e-07
-0.5827913957,3.6179999999999997e-07
-0.5777888944,3.665e-07
-0.5727863932,3.714e-07
-0.5677838919,3.7649999999999996e-07
-0.5627813907,3.818e-07
-0.5577788894,3.873e-07
-0.5527763882,3.9310000000000005e-07
-0.5477738869,3.9899999999999996e-07
-0.5427713857,4.0520000000000005e-07
-0.5377688843999999,4.1159999999999995e-07
-0.5327663832,4.183e-07
-0.5277638819,4.252e-07
-0.5227613807,4.325e-07
-0.5177588794,4.4e-07
-0.5127563782,4.477e-07
-0.5077538769,4.558e-07
-0.5027513757000001,4.643e-07
-0.4977488744,4.7299999999999996e-07
-0.4927463732,4.821e-07
-0.48774387189999996,4.916e-07
-0.4827413707,5.014e-07
-0.4777388694,5.117e-07
-0.4727363682,5.223e-07
-0.46773386689999996,5.334e-07
-0.4627313657,5.449000000000001e-07
-0.4577288644,5.569e-07
-0.4527263632,5.694e-07
-0.44772386189999996,5.824e-07
-0.4427213607,5.959e-07
-0.4377188594,6.1e-07
-0.4327163582,6.246e-07
-0.42771385689999997,6.399e-07
-0.4227113557,6.559e-07
-0.4177088544,6.725e-07
-0.4127063532,6.898e-07
-0.40770385189999997,7.079e-07
-0.4027013507,7.267000000000001e-07
-0.3976988494,7.464e-07
-0.3926963482,7.67e-07
-0.38769384689999997,7.884e-07
-0.3826913457,8.109e-07
-0.3776888444,8.343000000000001e-07
-0.3726863432,8.587999999999999e-07
-0.3676838419,8.844e-07
-0.3626813407,9.113e-07
-0.3576788394,9.394e-07
-0.3526763382,9.688e-07
-0.3476738369,9.996e-07
-0.3426713357,1.0319e-06
-0.33766883439999995,1.0658e-06
-0.3326663332,1.1014e-06
-0.32766383190000004,1.1388e-06
-0.3226613307,1.1781e-06
-0.3176588294,1.2193000000000001e-06
-0.3126563282,1.2628e-06
-0.30765382690000004,1.3084999999999998e-06
-0.30265132570000003,1.3566e-06
-0.2976488244,1.4074e-06
-0.2926463232,1.4609e-06
-0.28764382190000004,1.5174e-06
-0.2826413207,1.5771000000000001e-06
-0.2776388194,1.6402000000000002e-06
-0.2726363182,1.707e-06
-0.2676338169,1.7777000000000001e-06
-0.2626313157,1.8525999999999998e-06
-0.2576288144,1.9322e-06
-0.2526263132,2.0166e-06
-0.24762381190000002,2.1064e-06
-0.2426213107,2.2019e-06
-0.23761880940000002,2.3036000000000003e-06
-0.2326163082,2.4122e-06
-0.22761380690000002,2.5281e-06
-0.2226113057,2.6519e-06
-0.21760880440000002,2.7846e-06
-0.2126063032,2.9267000000000003e-06
-0.20760380190000002,3.0793e-06
-0.20260130070000001,3.2433999999999997e-06
-0.19759879940000002,3.42e-06
-0.19259629809999998,3.6105e-06
-0.18759379690000003,3.8163e-06
-0.18259129559999998,4.039e-06
-0.1775887944,4.2805e-06
-0.17258629309999998,4.5429e-06
-0.1675837919,4.8286e-06
-0.1625812906,5.1403e-06
-0.1575787894,5.4812e-06
-0.1525762881,5.855e-06
-0.1475737869,6.266e-06
-0.14257128560000001,6.7191e-06
-0.1375687844,7.22e-06
-0.13256628310000002,7.7757e-06
-0.1275637819,8.3941e-06
-0.1225612806,9.085e-06
-0.1175587794,9.8597e-06
-0.1125562781,1.07322e-05
-0.1075537769,1.1719100000000001e-05
-0.1025512756,1.28409e-05
-0.0975487744,1.41229e-05
-0.0925462731,1.5596300000000002e-05
-0.0875437719,1.7300499999999998e-05
-0.0825412706,1.9285e-05
-0.0775387694,2.1613400000000002e-05
-0.0725362681,2.43683e-05
-0.0675337669,2.7657899999999998e-05
-0.0625312656,3.16264e-05
-0.0575287644,3.64692e-05
-0.0525262631,4.24558e-05
-0.0475237619,4.9965e-05
-0.0425212606,5.95415e-05
-0.0375187594,7.198770000000001e-05
-0.0325162581,8.85177e-05
-0.0275137569,0.0001110219
-0.022511255600000002,0.0001425321
-0.0175087544,0.0001880427
-0.0125062531,0.0002558983
-0.007503751899999999,0.00035968089999999995
-0.0025012505999999998,0.0005181319
0.0025012505999999998,0.0007396910000000001
0.007503751899999999,0.0009607791000000001
0.0125062531,0.0010084205
0.0175087544,0.0008337667
0.022511255600000002,0.0006027603
0.0275137569,0.0004227058
0.0325162581,0.0003017
0.0375187594,0.00022218529999999998
0.0425212606,0.00016893180000000001
0.0475237619,0.0001321657
0.0525262631,0.0001059745
0.0575287644,8.6769e-05
0.0625312656,7.23192e-05
0.0675337669,6.11998e-05
0.0725362681,5.2473000000000004e-05
0.0775387694,4.55049e-05
0.0825412706,3.98562e-05
0.0875437719,3.52152e-05
0.0925462731,3.13566e-05
0.0975487744,2.81143e-05
0.1025512756,2.5363800000000003e-05
0.1075537769,2.3010500000000003e-05
0.1125562781,2.0981199999999998e-05
0.1175587794,1.9219e-05
0.1225612806,1.76789e-05
0.1275637819,1.63249e-05
0.13256628310000002,1.5128e-05
0.1375687844,1.40648e-05
0.14257128560000001,1.31159e-05
0.1475737869,1.22654e-05
0.1525762881,1.15001e-05
0.1575787894,1.08089e-05
0.1625812906,1.01825e-05
0.1675837919,9.612899999999999e-06
0.17258629309999998,9.0935e-06
0.1775887944,8.6184e-06
0.18259129559999998,8.182799999999999e-06
0.18759379690000003,7.7823e-06
0.19259629809999998,7.4132000000000004e-06
0.19759879940000002,7.0723e-06
0.20260130070000001,6.756799999999999e-06
0.20760380190000002,6.4642e-06
0.2126063032,6.1923e-06
0.21760880440000002,5.9392e-06
0.2226113057,5.703200000000001e-06
0.22761380690000002,5.482799999999999e-06
0.2326163082,5.2766e-06
0.23761880940000002,5.0833999999999995e-06
0.2426213107,4.9022e-06
0.24762381190000002,4.732e-06
0.2526263132,4.5719e-06
0.2576288144,4.4210000000000005e-06
0.2626313157,4.2788e-06
0.2676338169,4.1446e-06
0.2726363182,4.0178e-06
0.2776388194,3.897799999999999e-06
0.2826413207,3.7842e-06
0.28764382190000004,3.6765e-06
0.2926463232,3.5744e-06
0.2976488244,3.4774e-06
0.30265132570000003,3.3852e-06
0.30765382690000004,3.2976e-06
0.3126563282,3.2142e-06
0.3176588294,3.1348e-06
0.3226613307,3.059e-06
0.32766383190000004,2.9868e-06
0.3326663332,2.9179e-06
0.33766883439999995,2.8522000000000004e-06
0.3426713357,2.7893e-06
0.3476738369,2.7292e-06
0.3526763382,2.6717e-06
0.3576788394,2.6167000000000003e-06
0.3626813407,2.564e-06
0.3676838419,2.5136e-06
0.3726863432,2.4652e-06
0.3776888444,2.4189e-06
0.3826913457,2.3744e-06
0.38769384689999997,2.3318000000000003e-06
0.3926963482,2.2908e-06
0.3976988494,2.2515e-06
0.4027013507,2.2138e-06
0.40770385189999997,2.1775e-06
0.4127063532,2.1426e-06
0.4177088544,2.1091e-06
0.4227113557,2.0769e-06
0.42771385689999997,2.0459e-06
0.4327163582,2.0162e-06
0.4377188594,1.9875e-06
0.4427213607,1.9599e-06
0.44772386189999996,1.9334e-06
0.4527263632,1.9078e-06
0.4577288644,1.8833e-06
0.4627313657,1.8596000000000002e-06
0.46773386689999996,1.8368000000000001e-06
0.4727363682,1.8149000000000002e-06
0.4777388694,1.7937999999999999e-06
0.4827413707,1.7735e-06
0.48774387189999996,1.7538999999999998e-06
0.4927463732,1.7351e-06
0.4977488744,1.7169999999999998e-06
0.5027513757000001,1.6996e-06
0.5077538769,1.6828e-06
0.5127563782,1.6666999999999999e-06
0.5177588794,1.6512e-06
0.5227613807,1.6363e-06
0.5277638819,1.6218999999999999e-06
0.5327663832,1.6081000000000001e-06
0.5377688843999999,1.5949000000000002e-06
0.5427713857,1.5822e-06
0.5477738869,1.57e-06
0.5527763882,1.5583000000000002e-06
0.5577788894,1.5471e-06
0.5627813907,1.5363e-06
0.5677838919,1.5259999999999999e-06
0.5727863932,1.5161000000000002e-06
0.5777888944,1.5067e-06
0.5827913957,1.4977e-06
0.5877938969,1.4891e-06
0.5927963982,1.4809e-06
0.5977988994,1.4731e-06
0.6028014007,1.4657e-06
0.607803902,1.4586e-06
0.6128064032,1.4519e-06
0.6178089045,1.4455000000000002e-06
0.6228114057,1.4395e-06
0.6278139070000001,1.4339e-06
0.6328164082,1.4285e-06
0.6378189095,1.4235e-06
0.6428214107,1.4187999999999999e-06
0.647823912,1.4145e-06
0.6528264132,1.4103999999999999e-06
0.6578289145,1.4066e-06
0.6628314157,1.4031e-06
0.667833917,1.4e-06
0.6728364182,1.3971000000000001e-06
0.6778389195000001,1.3944e-06
0.6828414207,1.3921e-06
0.687843922,1.39e-06
0.6928464231999999,1.3882e-06
0.6978489245,1.3866e-06
0.7028514256999999,1.3854e-06
0.707853927,1.3843e-06
0.7128564282,1.3835e-06
0.7178589295000001,1.3830000000000001e-06
0.7228614307,1.3827000000000001e-06
0.727863932,1.3827000000000001e-06
0.7328664331999999,1.3829e-06
0.7378689345,1.3833000000000002e-06
0.7428714356999999,1.384e-06
0.747873937,1.3849e-06
0.7528764381999999,1.386e-06
0.7578789395000001,1.3874e-06
0.7628814407,1.3889e-06
0.767883942,1.3906999999999999e-06
0.7728864431999999,1.3928e-06
0.7778889445,1.395e-06
0.7828914456999999,1.3975e-06
0.787893947,1.4002000000000002e-06
0.7928964481999999,1.4031e-06
0.7978989495000001,1.4062e-06
0.8029014507,1.4094999999999998e-06
0.807903952,1.4131e-06
0.8129064531999999,1.4168000000000001e-06
0.8179089545,1.4208000000000002e-06
0.8229114556999999,1.425e-06
0.827913957,1.4293e-06
0.8329164581999999,1.4339e-06
0.8379189595000001,1.4387e-06
0.8429214607,1.4437e-06
0.847923962,1.449e-06
0.8529264631999999,1.4544e-06
0.8579289645,1.46e-06
0.8629314656999999,1.4658000000000002e-06
0.867933967,1.4718e-06
0.8729364681999999,1.4781e-06
0.8779389695,1.4845e-06
0.8829414707,1.4912e-06
0.8879439720000001,1.498e-06
0.8929464732,1.5051e-06
0.8979489745,1.5123e-06
0.9029514756999999,1.5197999999999998e-06
0.907953977,1.5274000000000002e-06
0.9129564781999999,1.5353e-06
0.9179589795,1.5434000000000001e-06
0.9229614807,1.5517e-06
0.9279639820000001,1.5602000000000001e-06
0.9329664832,1.5689e-06
0.9379689845,1.5778e-06
0.9429714856999999,1.5869e-06
0.947973987,1.5962e-06
0.9529764881999999,1.6057e-06
0.9579789895,1.6155e-06
0.9629814906999999,1.6254e-06
0.9679839920000001,1.6356e-06
0.9729864932,1.646e-06
0.9779889945,1.6566e-06
0.9829914956999999,1.6674000000000001e-06
0.987993997,1.6784e-06
0.9929964981999999,1.6896999999999999e-06
0.9979989995,1.7011000000000001e-06
1.0030015008,1.7128e-06
1.008004002,1.7247e-06
1.0130065033,1.7368e-06
1.0180090045,1.7492e-06
1.0230115058,1.7616999999999998e-06
1.0280140070000001,1.7745e-06
1.0330165083,1.7875999999999998e-06
1.0380190095,1.8008000000000002e-06
1.0430215108,1.8143000000000001e-06
1.048024012,1.8280000000000001e-06
1.0530265133,1.842e-06
1.0580290145,1.8562000000000001e-06
1.0630315157999999,1.8706e-06
1.068034017,1.8853e-06
1.0730365183,1.9002e-06
1.0780390195,1.9153e-06
1.0830415208,1.9307e-06
1.088044022,1.9463999999999997e-06
1.0930465233,1.9623e-06
1.0980490245,1.9784e-06
1.1030515258,1.9948e-06
1.108054027,2.0115e-06
1.1130565283,2.0284e-06
1.1180590295000001,2.0456e-06
1.1230615308,2.063e-06
1.128064032,2.0807e-06
1.1330665333,2.0987e-06
1.1380690345,2.1169e-06
1.1430715357999999,2.1355e-06
1.148074037,2.1542e-06
1.1530765383,2.1733e-06
1.1580790395,2.1927e-06
1.1630815408,2.2123e-06
1.168084042,2.2322e-06
1.1730865433,2.2524000000000002e-06
1.1780890445,2.2729e-06
1.1830915458,2.2937e-06
1.188094047,2.3148e-06
1.1930965483,2.3362e-06
1.1980990495000001,2.3579e-06
1.2031015508,2.3799000000000003e-06
1.208104052,2.4022e-06
1.2131065533,2.4249000000000003e-06
1.2181090545,2.4478e-06
1.2231115558,2.4711e-06
1.228114057,2.4947e-06
1.2331165582999999,2.5186000000000003e-06
1.2381190595,2.5429e-06
1.2431215608,2.5675e-06
1.248124062,2.5924e-06
1.2531265633,2.6177e-06
1.2581290645,2.6432999999999997e-06
1.2631315658,2.6693e-06
1.268134067,2.6956e-06
1.2731365683,2.7223e-06
1.2781390695000001,2.7494e-06
1.2831415708,2.7768000000000002e-06
1.2881440720000001,2.8046e-06
1.2931465733,2.8327e-06
1.2981490745,2.8613e-06
1.3031515758,2.8902e-06
1.308154077,2.9196e-06
1.3131565782999999,2.9493e-06
1.3181590795,2.9794e-06
1.3231615808,3.0099e-06
1.328164082,3.0408999999999995e-06
1.3331665833,3.0722000000000004e-06
1.3381690845,3.104e-06
1.3431715858000002,3.1362e-06
1.3481740869999999,3.1688e-06
1.3531765883000002,3.2018999999999998e-06
1.3581790894999999,3.2354000000000004e-06
1.3631815908000002,3.2693e-06
1.368184092,3.3037000000000002e-06
1.3731865933,3.3386e-06
1.3781890945,3.3739e-06
1.3831915958,3.4097e-06
1.388194097,3.446e-06
1.3931965983,3.4826999999999997e-06
1.3981990995,3.52e-06
1.4032016008000001,3.5577e-06
1.4082041021,3.5958999999999997e-06
1.4132066033000001,3.6347e-06
1.4182091046,3.6738999999999997e-06
1.4232116058000002,3.7137e-06
1.4282141071,3.754e-06
1.4332166083000002,3.7949000000000003e-06
1.4382191096,3.8363e-06
1.4432216108000002,3.8781999999999996e-06
1.4482241121000001,3.9207e-06
1.4532266133,3.9638e-06
1.4582291146000002,4.0074e-06
1.4632316158,4.0516e-06
1.4682341171000002,4.0964e-06
1.4732366183,4.1418e-06
1.4782391196,4.1878e-06
1.4832416208,4.2345e-06
1.4882441221,4.2817e-06
1.4932466233000001,4.3296e-06
1.4982491246,4.3781e-06
1.5032516258000002,4.4273e-06
1.5082541271,4.4771e-06
1.5132566283000002,4.5276e-06
1.5182591296,4.5787e-06
1.5232616308000002,4.6306e-06
1.5282641321000001,4.6831e-06
1.5332666333000002,4.7364e-06
1.5382691346000001,4.7904e-06
1.5432716358,4.845e-06
1.5482741371000002,4.9005e-06
1.5532766383,4.9567e-06
1.5582791396,5.0136e-06
1.5632816408,5.0713e-06
1.5682841421,5.1298e-06
1.5732866433000001,5.1891e-06
1.5782891446,5.2492e-06
1.5832916458000001,5.3101e-06
1.5882941471,5.371799999999999e-06
1.5932966483000002,5.434400000000001e-06
1.5982991496,5.4978e-06
1.6033016508000002,5.5621000000000005e-06
1.6083041521,5.6273e-06
1.6133066533000002,5.6933e-06
1.6183091546000001,5.7603e-06
1.6233116558,5.8282e-06
1.6283141571000002,5.8970000000000005e-06
1.6333166583,5.966799999999999e-06
1.6383191596000002,6.0375e-06
1.6433216608,6.109299999999999e-06
1.6483241621,6.182e-06
1.6533266633,6.2557e-06
1.6583291646,6.3303999999999996e-06
1.6633316658000001,6.4062e-06
1.6683341671,6.483e-06
1.6733366683000002,6.5609e-06
1.6783391696,6.6399e-06
1.6833416708000002,6.72e-06
1.6883441721,6.8013e-06
1.6933466733000002,6.8836000000000005e-06
1.6983491746000001,6.9672e-06
1.7033516758,7.0519e-06
1.7083541771000001,7.1378e-06
1.7133566783,7.2249e-06
1.7183591796000002,7.313300000000001e-06
1.7233616808,7.4029e-06
1.7283641821,7.4938e-06
1.7333666833,7.586e-06
1.7383691846,7.6795e-06
1.7433716858000001,7.7743e-06
1.7483741871,7.870599999999999e-06
1.7533766883000002,7.968200000000001e-06
1.7583791896,8.0672e-06
1.7633816908000002,8.1676e-06
1.7683841921,8.269500000000001e-06
1.7733866933000002,8.372899999999999e-06
1.7783891946000001,8.4778e-06
1.7833916958000002,8.5842e-06
1.7883941971000001,8.6922e-06
1.7933966983,8.8018e-06
1.7983991996000002,8.912899999999999e-06
1.8034017009,9.0257e-06
1.8084042021000002,9.1402e-06
1.8134067034,9.2564e-06
1.8184092046,9.3743e-06
1.8234117059000001,9.4939e-06
1.8284142071,9.6154e-06
1.8334167084,9.7386e-06
1.8384192096,9.8637e-06
1.8434217109,9.9907e-06
1.8484242121,1.01196e-05
1.8534267134,1.02504e-05
1.8584292146,1.0383199999999999e-05
1.8634317159,1.05181e-05
1.8684342171000001,1.06549e-05
1.8734367184,1.0793900000000002e-05
1.8784392196000002,1.0935e-05
1.8834417209,1.1078299999999999e-05
1.8884442221000002,1.1223800000000001e-05
1.8934467234,1.1371500000000001e-05
1.8984492246,1.1521500000000001e-05
1.9034517259000001,1.1673800000000002e-05
1.9084542271,1.1828499999999999e-05
1.9134567284000001,1.19856e-05
1.9184592296,1.21452e-05
1.9234617309,1.23072e-05
1.9284642321,1.24719e-05
1.9334667334,1.26391e-05
1.9384692346,1.2809e-05
1.9434717359,1.2981500000000001e-05
1.9484742371000001,1.31568e-05
1.9534767384,1.3335e-05
1.9584792396000001,1.3515899999999999e-05
1.9634817409,1.36998e-05
1.9684842421000002,1.38866e-05
1.9734867434,1.4076500000000002e-05
1.9784892446,1.4269400000000001e-05
1.9834917459,1.4465499999999999e-05
1.9884942471,1.46648e-05
1.9934967484000001,1.48673e-05
1.9984992496,1.50732e-05
2.0035017509,1.52825e-05
2.0085042521000003,1.54952e-05
2.0135067534,1.57114e-05
2.0185092546,1.5931199999999997e-05
2.0235117559,1.61547e-05
2.0285142571,1.6382e-05
2.0335167584000002,1.66131e-05
2.0385192596,1.6848e-05
2.0435217609,1.7087e-05
2.0485242621,1.73299e-05
2.0535267634,1.75771e-05
2.0585292646,1.78284e-05
2.0635317659,1.8084100000000002e-05
2.0685342671,1.83441e-05
2.0735367684,1.86087e-05
2.0785392696000002,1.88778e-05
2.0835417709,1.91516e-05
2.0885442721,1.94301e-05
2.0935467734,1.97136e-05
2.0985492746000003,2.0002e-05
2.1035517759,2.02955e-05
2.1085542771,2.0594299999999997e-05
2.1135567784,2.08983e-05
2.1185592796,2.12077e-05
2.1235617809000003,2.15227e-05
2.1285642821,2.1843299999999998e-05
2.1335667834,2.21697e-05
2.1385692846,2.2502e-05
2.1435717859,2.2840300000000002e-05
2.1485742871,2.31848e-05
2.1535767884,2.35356e-05
2.1585792896,2.3892800000000003e-05
2.1635817909,2.4256599999999997e-05
2.1685842921000003,2.4627199999999997e-05
2.1735867934,2.50046e-05
2.1785892946,2.5389099999999997e-05
2.1835917959,2.5780700000000002e-05
2.1885942971,2.61798e-05
2.1935967984,2.65863e-05
2.1985992996,2.7000500000000003e-05
2.2036018009,2.74227e-05
2.2086043022,2.7852800000000002e-05
2.2136068034,2.8291199999999998e-05
2.2186093047,2.87381e-05
2.2236118059,2.9193499999999998e-05
2.2286143072,2.9657800000000003e-05
2.2336168084,3.01312e-05
2.2386193097,3.06138e-05
2.2436218109,3.1105799999999996e-05
2.2486243122,3.1607600000000005e-05
2.2536268134,3.2119299999999996e-05
2.2586293147,3.26411e-05
2.2636318159,3.31734e-05
2.2686343172,3.37163e-05
2.2736368184,3.42702e-05
2.2786393197,3.48352e-05
2.2836418209000002,3.54117e-05
2.2886443222,3.59999e-05
2.2936468234,3.66002e-05
2.2986493247,3.7212800000000004e-05
2.3036518259,3.7838e-05
2.3086543272,3.8476199999999996e-05
2.3136568284,3.91276e-05
2.3186593297,3.97927e-05
2.3236618309,4.04717e-05
2.3286643322,4.1165e-05
2.3336668334,4.1873000000000004e-05
2.3386693347,4.2596000000000003e-05
2.3436718359,4.3334399999999996e-05
2.3486743372,4.40887e-05
2.3536768384,4.48592e-05
2.3586793397,4.5646300000000004e-05
2.3636818409,4.6450600000000006e-05
2.3686843422,4.72723e-05
2.3736868434000002,4.81121e-05
2.3786893447,4.8970299999999994e-05
2.3836918459,4.98475e-05
2.3886943472,5.07441e-05
2.3936968484,5.1660600000000005e-05
2.3986993497,5.2597700000000006e-05
2.4037018509,5.35558e-05
2.4087043522,5.45355e-05
2.4137068534,5.55375e-05
2.4187093547,5.6562200000000005e-05
2.4237118559,5.76103e-05
2.4287143572,5.86824e-05
2.4337168584,5.97792e-05
2.4387193597,6.09015e-05
2.4437218609,6.20497e-05
2.4487243622,6.322479999999999e-05
2.4537268634,6.44274e-05
2.4587293647,6.56582e-05
2.4637318659,6.69181e-05
2.4687343672,6.82079e-05
2.4737368684,6.95283e-05
2.4787393697,7.08804e-05
2.4837418709,7.22648e-05
2.4887443721999998,7.36826e-05
2.4937468734,7.51346e-05
2.4987493747,7.662189999999999e-05
2.5037518759,7.81454e-05
2.5087543772,7.970609999999999e-05
2.5137568784,8.130520000000001e-05
2.5187593797,8.294360000000001e-05
2.5237618809,8.462239999999999e-05
2.5287643822,8.63429e-05
2.5337668834000002,8.810620000000001e-05
2.5387693847,8.99134e-05
2.5437718859,9.17659e-05
2.5487743872,9.36649e-05
2.5537768884,9.56118e-05
2.5587793897,9.760770000000001e-05
2.5637818909,9.96543e-05
2.5687843922,0.00010175280000000001
2.5737868934,0.0001039047
2.5787893947,0.0001061115
2.5837918959,0.0001083747
2.5887943972,0.0001106959
2.5937968984,0.0001130767
2.5987993997,0.00011551870000000001
2.6038019009999998,0.0001180236
2.6088044022,0.0001205931
2.6138069035,0.0001232289
2.6188094047,0.00012593280000000002
2.623811906,0.00012870659999999999
2.6288144072,0.0001315522
2.6338169085,0.0001344714
2.6388194097,0.00013746600000000002
2.643821911,0.0001405382
2.6488244122,0.0001436896
2.6538269135,0.0001469224
2.6588294147,0.0001502385
2.663831916,0.00015363979999999999
2.6688344172,0.0001571284
2.6738369185,0.00016070629999999998
2.6788394197,0.0001643754
2.683841921,0.0001681377
2.6888444222000003,0.0001719951
2.6938469235,0.0001759497
2.6988494247,0.0001800032
2.703851926,0.0001841575
2.7088544272000004,0.0001884145
2.7138569285000003,0.0001927758
2.7188594297,0.000197243
2.723861931,0.00020181770000000002
2.7288644322000004,0.0002065014
2.7338669335000003,0.00021129529999999998
2.7388694347,0.0002162005
2.743871936,0.0002212181
2.7488744372000005,0.0002263489
2.7538769385000004,0.0002315934
2.7588794397000003,0.00023695189999999998
2.763881941,0.0002424247
2.7688844422,0.0002480114
2.7738869435000004,0.0002537116
2.7788894447000003,0.0002595245
2.7838919460000002,0.0002654488
2.7888944472,0.0002714828
2.7938969485,0.0002776246
2.7988994497000004,0.0002838715
2.8039019510000003,0.0002902205
2.8089044522,0.000296668
2.8139069535,0.0003032098
2.8189094547000004,0.0003098412
2.8239119560000003,0.0003165567
2.8289144572000002,0.0003233502
2.8339169585,0.0003302149
2.8389194597000005,0.00033714309999999996
2.8439219610000004,0.00034412660000000003
2.8489244622000003,0.0003511563
2.8539269635,0.0003582222
2.8589294647,0.0003653136
2.8639319660000004,0.0003724189
2.8689344672000003,0.0003795258
2.8739369685000002,0.0003866211
2.8789394697,0.00039369080000000004
2.883941971,0.0004007202
2.8889444722000004,0.0004076938
2.8939469735000003,0.0004145954
2.8989494747,0.0004214083
2.903951976,0.0004281151
2.9089544772000004,0.0004346982
2.9139569785000003,0.00044113919999999997
2.9189594797000002,0.0004474198
2.923961981,0.00045352129999999996
2.9289644822000005,0.0004594251
2.9339669835000004,0.00046511269999999997
2.9389694847000003,0.0004705657
2.943971986,0.00047576629999999996
2.9489744872,0.0004806969
2.9539769885000005,0.000485341
2.9589794897000004,0.0004896825
2.9639819910000003,0.0004937066
2.9689844922,0.0004973994000000001
2.9739869935,0.0005007485
2.9789894947000004,0.0005037424
2.9839919960000003,0.0005063717
2.9889944972,0.000508628
2.9939969985,0.0005105048
2.9989994997000005,0.0005119974
3.0040020010000004,0.0005131027
3.0090045023000003,0.0005138194
3.0140070035,0.0005141479
3.0190095048,0.0005140904000000001
3.0240120060000004,0.000513651
3.0290145073000003,0.0005128352
3.0340170085000002,0.00051165
3.0390195098,0.0005101043
3.044022011,0.0005082079
3.0490245123000004,0.0005059723
3.0540270135000003,0.0005034098000000001
3.0590295148,0.0005005339
3.064032016,0.0004973590000000001
3.0690345173,0.0004939001000000001
3.0740370185000003,0.0004901728
3.0790395198000002,0.00048619339999999997
3.084042021,0.00048197830000000003
3.0890445223,0.0004775442
3.0940470235000004,0.0004729078
3.0990495248000003,0.00046808589999999996
3.104052026,0.000463095
3.1090545273,0.0004579515
3.1140570285000004,0.00045267129999999997
3.1190595298000003,0.00044727019999999995
3.1240620310000002,0.0004417633
3.1290645323,0.0004361652
3.1340670335,0.00043049010000000004
3.1390695348000004,0.00042475129999999995
3.1440720360000003,0.0004189617
3.1490745373,0.0004131335
3.1540770385,0.00040727819999999997
3.1590795398,0.0004014066
3.1640820410000003,0.0003955289
3.1690845423000003,0.0003896545
3.1740870435,0.00038379230000000004
3.1790895448,0.0003779504
3.1840920460000004,0.0003721364
3.1890945473000003,0.00036635709999999997
3.1940970485,0.0003606188
3.1990995498,0.00035492739999999997
3.2041020510000005,0.000349288
3.2091045523000004,0.00034370529999999997
3.2141070535000003,0.00033818339999999996
3.2191095548,0.0003327261
3.224112056,0.0003273367
3.2291145573000004,0.000322018
3.2341170585000003,0.0003167725
3.2391195598,0.0003116024
3.244122061,0.0003065094
3.2491245623,0.000301495
3.2541270635000004,0.0002965604
3.2591295648000003,0.00029170650000000004
3.264132066,0.00028693400000000003
3.2691345673,0.0002822433
3.2741370685000004,0.0002776348
3.2791395698000003,0.0002731084
3.284142071,0.000268664
3.2891445723,0.0002643015
3.2941470735,0.0002600203
3.2991495748000004,0.00025582
3.3041520760000003,0.0002517
3.3091545773,0.0002476594
3.3141570785,0.00024369759999999998
3.3191595798,0.0002398135
3.3241620810000003,0.0002360062
3.3291645823000002,0.0002322748
3.3341670835,0.00022861799999999999
3.3391695848,0.00022503490000000002
3.3441720860000004,0.00022152419999999998
3.3491745873000003,0.0002180847
3.3541770885,0.0002147153
3.3591795898,0.00021141470000000001
3.3641820910000004,0.0002081816
3.3691845923000003,0.0002050149
3.3741870935000002,0.0002019132
3.3791895948,0.0001988753
3.384192096,0.0001958999
3.3891945973000004,0.0001929858
3.3941970985000003,0.00019013169999999998
3.3991995998,0.00018733630000000002
3.4042021011,0.0001845984
3.4092046023,0.0001819169
3.4142071036000003,0.0001792904
3.4192096048000002,0.0001767177
3.4242121061,0.0001741978
3.4292146073,0.0001717294
3.4342171086,0.0001693113
3.4392196098000003,0.0001669426
3.4442221111,0.00016462189999999998
3.4492246123,0.0001623483
3.4542271136,0.0001601207
3.4592296148000004,0.0001579379
3.4642321161000003,0.0001557991
3.4692346173,0.0001537032
3.4742371186,0.0001516491
3.4792396198000004,0.000149636
3.4842421211000003,0.0001476628
3.4892446223,0.00014572870000000002
3.4942471236,0.00014383280000000002
3.4992496248,0.000141974
3.5042521261000004,0.0001401517
3.5092546273000003,0.0001383649
3.5142571286,0.00013661280000000001
3.5192596298,0.0001348946
3.5242621311,0.0001332095
3.5292646323000003,0.00013155680000000001
3.5342671336,0.00012993559999999998
3.5392696348,0.0001283453
3.5442721361,0.0001267851
3.5492746373000004,0.00012525440000000002
3.5542771386000003,0.0001237525
3.5592796398,0.0001222786
3.5642821411,0.0001208322
3.5692846423,0.0001194126
3.5742871436000003,0.0001180193
3.5792896448000002,0.0001166515
3.5842921461,0.00011530870000000001
3.5892946473,0.00011399040000000001
3.5942971486,0.000112696
3.5992996498000003,0.0001114249
3.6043021511,0.0001101767
3.6093046523,0.0001089507
3.6143071536,0.0001077466
3.6193096548000003,0.00010656379999999999
3.6243121561000002,0.0001054018
3.6293146573,0.00010426020000000001
3.6343171586,0.00010313850000000001
3.6393196598000004,0.00010203629999999999
3.6443221611000003,0.0001009531
3.6493246623,9.98886e-05
3.6543271636,9.88423e-05
3.6593296648,9.78138e-05
3.6643321661000003,9.68028e-05
3.6693346673000002,9.580879999999999e-05
3.6743371686,9.48315e-05
3.6793396698,9.387049999999999e-05
3.6843421711,9.292549999999999e-05
3.6893446723000003,9.199610000000001e-05
3.6943471736,9.108209999999999e-05
3.6993496748,9.018299999999999e-05
3.7043521761,8.92985e-05
3.7093546773000003,8.84284e-05
3.7143571786000003,8.75724e-05
3.7193596798,8.67301e-05
3.7243621811,8.59013e-05
3.7293646823000004,8.50857e-05
3.7343671836000003,8.428290000000001e-05
3.7393696848,8.349290000000002e-05
3.7443721861,8.271520000000001e-05
3.7493746873,8.194959999999999e-05
3.7543771886000004,8.11959e-05
3.7593796898000003,8.04539e-05
3.7643821911,7.97233e-05
3.7693846923,7.90039e-05
3.7743871936,7.82954e-05
3.7793896948000003,7.75976e-05
3.7843921961,7.69104e-05
3.7893946973,7.623350000000001e-05
3.7943971986,7.55667e-05
3.7993996998000004,7.490989999999999e-05
3.8044022011000003,7.426270000000001e-05
3.8094047024,7.362510000000001e-05
3.8144072036,7.29968e-05
3.8194097049,7.23776e-05
3.8244122061000003,7.17675e-05
3.8294147074000002,7.11662e-05
3.8344172086,7.05735e-05
3.8394197099,6.99893e-05
3.8444222111,6.94134e-05
3.8494247124000003,6.884569999999999e-05
3.8544272136,6.8286e-05
3.8594297149,6.773409999999999e-05
3.8644322161,6.719e-05
3.8694347174,6.665350000000001e-05
3.8744372186000002,6.61243e-05
3.8794397199,6.56025e-05
3.8844422211,6.50878e-05
3.8894447224,6.45801e-05
3.8944472236000003,6.40794e-05
3.8994497249,6.35854e-05
3.9044522261,6.30981e-05
3.9094547274,6.26173e-05
3.9144572286000003,6.21429e-05
3.9194597299000002,6.16748e-05
3.9244622311,6.12129e-05
3.9294647324,6.07571e-05
3.9344672336,6.03073e-05
3.9394697349000003,5.98633e-05
3.9444722361,5.94251e-05
3.9494747374,5.89926e-05
3.9544772386,5.856560000000001e-05
3.9594797399,5.81441e-05
3.9644822411000002,5.7728e-05
3.9694847424,5.73172e-05
3.9744872436,5.69115e-05
3.9794897449,5.6511e-05
3.9844922461000003,5.61155e-05
3.9894947474,5.57249e-05
3.9944972486,5.53392e-05
3.9994997499,5.49582e-05
4.0045022511,5.458189999999999e-05
4.0095047524,5.42103e-05
4.0145072536,5.38432e-05
4.0195097549000005,5.3480500000000004e-05
4.0245122561,5.3122200000000004e-05
4.0295147574,5.27683e-05
4.0345172586,5.24186e-05
4.0395197599,5.20731e-05
4.0445222611,5.17316e-05
4.0495247624,5.1394300000000004e-05
4.0545272636,5.1060900000000004e-05
4.0595297649,5.07314e-05
4.0645322661000005,5.04058e-05
4.0695347674,5.0084e-05
4.0745372686,4.9765900000000004e-05
4.0795397699,4.94515e-05
4.0845422711,4.9140699999999995e-05
4.0895447724,4.88334e-05
4.0945472736,4.8529700000000004e-05
4.0995497749,4.8229399999999996e-05
4.1045522761,4.79325e-05
4.1095547774000005,4.7638999999999996e-05
4.1145572786,4.7348699999999996e-05
4.1195597799,4.7061700000000004e-05
4.1245622811,4.67779e-05
4.1295647824,4.64972e-05
4.1345672836,4.62196e-05
4.1395697849,4.59451e-05
4.1445722861,4.5673599999999996e-05
4.1495747874,4.5405100000000003e-05
4.1545772886000005,4.51394e-05
4.1595797899,4.4876700000000004e-05
4.1645822911,4.46168e-05
4.1695847924,4.43596e-05
4.1745872936,4.4105200000000006e-05
4.1795897949,4.3853599999999996e-05
4.1845922961,4.36046e-05
4.1895947974,4.3358199999999994e-05
4.1945972986,4.3114399999999995e-05
4.1995997999,4.2873199999999995e-05
4.2046023012000004,4.26345e-05
4.2096048024,4.23982e-05
4.2146073037,4.21645e-05
4.2196098049,4.193310000000001e-05
4.2246123062,4.17041e-05
4.2296148074,4.14775e-05
4.2346173087,4.1253100000000007e-05
4.2396198099,4.1031099999999994e-05
4.2446223112,4.08113e-05
4.2496248124000005,4.05937e-05
4.2546273137,4.03783e-05
4.2596298149,4.01651e-05
4.2646323162,3.9954000000000004e-05
4.2696348174,3.9745e-05
4.2746373187,3.9538e-05
4.2796398199,3.93331e-05
4.2846423212,3.91303e-05
4.2896448224,3.89294e-05
4.2946473237000005,3.87304e-05
4.2996498249,3.85334e-05
4.3046523262,3.83383e-05
4.3096548274,3.81451e-05
4.3146573287,3.79537e-05
4.3196598299,3.77642e-05
4.3246623312,3.75765e-05
4.3296648324,3.73906e-05
4.3346673337,3.72064e-05
4.3396698349000005,3.7024e-05
4.3446723362,3.68432e-05
4.3496748374,3.66642e-05
4.3546773387,3.64869e-05
4.3596798399,3.63112e-05
4.3646823412,3.61371e-05
4.3696848424,3.59646e-05
4.3746873437,3.57938e-05
4.3796898449,3.56244e-05
4.3846923462000005,3.54567e-05
4.3896948474,3.5290500000000004e-05
4.3946973487,3.51257e-05
4.3996998499,3.49625e-05
4.4047023512,3.48007e-05
4.4097048524,3.46404e-05
4.4147073537,3.44816e-05
4.4197098549,3.43241e-05
4.4247123562,3.41681e-05
4.4297148574000005,3.40134e-05
4.4347173587,3.3860100000000005e-05
4.4397198599,3.37081e-05
4.4447223612,3.35575e-05
4.4497248624,3.34082e-05
4.4547273637,3.32602e-05
4.4597298649,3.31135e-05
4.4647323662,3.2968e-05
4.4697348674,3.28238e-05
4.4747373687,3.26809e-05
4.4797398699,3.25391e-05
4.4847423712,3.23986e-05
4.4897448724,3.22593e-05
4.4947473737,3.21211e-05
4.4997498749,3.19841e-05
4.5047523762,3.18483e-05
4.5097548774,3.17136e-05
4.5147573787,3.15801e-05
4.5197598799000005,3.14476e-05
4.5247623812,3.1316300000000004e-05
4.5297648824,3.1185999999999996e-05
4.5347673837,3.10569e-05
4.5397698849,3.09288e-05
4.5447723862,3.08017e-05
4.5497748874,3.06757e-05
4.5547773887,3.05507e-05
4.5597798899,3.04267e-05
4.5647823912,3.03037e-05
4.5697848924,3.01818e-05
4.5747873937,3.00608e-05
4.5797898949,2.9940700000000003e-05
4.5847923962,2.98217e-05
4.5897948974,2.97036e-05
4.5947973987,2.95864e-05
4.5997998999,2.94702e-05
4.6048024012,2.93548e-05
4.6098049025,2.92404e-05
4.6148074037,2.91269e-05
4.619809905,2.9014299999999998e-05
4.6248124062,2.89025e-05
4.6298149075,2.8791599999999997e-05
4.6348174087,2.86816e-05
4.63981991,2.8572399999999998e-05
4.6448224112,2.8464099999999997e-05
4.6498249125,2.83566e-05
4.6548274137,2.82499e-05
4.659829915,2.8144099999999997e-05
4.6648324162,2.8039e-05
4.6698349175,2.79348e-05
4.6748374187,2.7831300000000002e-05
4.67983992,2.77286e-05
4.6848424212,2.76267e-05
4.6898449225,2.7525500000000003e-05
4.6948474237,2.7425100000000003e-05
4.699849925,2.73255e-05
4.7048524262,2.7226599999999998e-05
4.7098549275,2.7128400000000003e-05
4.7148574287,2.7031e-05
4.71985993,2.6934299999999997e-05
4.7248624312,2.68382e-05
4.7298649325,2.67429e-05
4.7348674337,2.66483e-05
4.739869935,2.65544e-05
4.7448724362,2.64611e-05
4.7498749375,2.63686e-05
4.7548774387,2.6276700000000002e-05
4.75987994,2.61854e-05
4.7648824412,2.6094899999999996e-05
4.7698849425,2.60049e-05
4.7748874437,2.59156e-05
4.779889945,2.5827e-05
4.7848924462,2.57389e-05
4.7898949475,2.56515e-05
4.7948974487000005,2.55647e-05
4.79989995,2.54786e-05
4.8049024512,2.5393000000000002e-05
4.8099049525,2.5308000000000002e-05
4.8149074537,2.52236e-05
4.819909955,2.51398e-05
4.8249124562,2.50566e-05
4.8299149575,2.4974000000000002e-05
4.8349174587,2.48919e-05
4.83991996,2.48104e-05
4.8449224612,2.47294e-05
4.8499249625,2.4649099999999997e-05
4.8549274637,2.4569200000000002e-05
4.859929965,2.4489899999999997e-05
4.8649324662,2.44111e-05
4.8699349675,2.43329e-05
4.8749374687,2.42552e-05
4.87993997,2.4178e-05
4.8849424712000005,2.41014e-05
4.8899449725,2.4025199999999998e-05
4.8949474737,2.3949600000000002e-05
4.899949975,2.38744e-05
4.9049524762,2.37998e-05
4.9099549775,2.3725700000000002e-05
4.9149574787,2.3652e-05
4.91995998,2.3578800000000002e-05
4.9249624812,2.35062e-05
4.9299649825,2.34339e-05
4.9349674837,2.3362199999999998e-05
4.939969985,2.32909e-05
4.9449724862,2.32201e-05
4.9499749875,2.31498e-05
4.9549774887,2.30799e-05
4.95997999,2.30104e-05
4.9649824912,2.29414e-05
4.9699849925,2.28729e-05
4.9749874937000005,2.28047e-05
4.979989995,2.2737e-05
4.9849924962,2.26698e-05
4.9899949975,2.2603e-05
4.9949974987,2.2536599999999997e-05
5.0,2.2470599999999998e-05


==> one_neg_0.csv <==
Da,Dc
-9.0,-0.908355803754
-8.9,-0.916825178818
-8.8,-0.9254401226569999
-8.7,-0.934204055485
-8.6,-0.943120492607
-8.5,-0.952193047168
-8.4,-0.9614254329590001
-8.3,-0.970821467304
-8.2,-0.980385073988
-8.1,-0.9901202862630001
-8.0,-1.0000312499019999
-7.9,-1.010122226317
-7.8,-1.020397595723
-7.7,-1.030861860369
-7.6,-1.041519647797
-7.5,-1.052375714165
-7.4,-1.063434947598
-7.3,-1.074702371579
-7.2,-1.086183148363
-7.1,-1.0978825824240002
-7.0,-1.109806123906
-6.9,-1.121959372085
-6.8,-1.134348078831
-6.7,-1.146978152048
-6.6,-1.159855659099
-6.5,-1.172986830186
-6.4,-1.186378061681
-6.3,-1.200035919392
-6.2,-1.2139671417389999
-6.1,-1.228178642834
-6.0,-1.2426775154379999
-5.9,-1.257471033768
-5.8,-1.272566656148
-5.7,-1.287972027455
-5.6,-1.303694981355
-5.5,-1.319743542289
-5.4,-1.336125927173
-5.3,-1.352850546798
-5.2,-1.3699260068669998
-5.1,-1.387361108661
-5.0,-1.405164849273
-4.9,-1.423346421378
-4.8,-1.441915212495
-4.7,-1.460880803699
-4.6,-1.480252967726
-4.5,-1.500041666435
-4.4,-1.5202570475709998
-4.3,-1.540909440775
-4.2,-1.562009352801
-4.1,-1.583567461875
-4.0,-1.605594611156
-3.9,-1.628101801235
-3.8,-1.6511001816339999
-3.7,-1.674601041253
-3.6,-1.698615797712
-3.5,-1.723155985556
-3.4,-1.7482332432710002
-3.3,-1.773859299095
-3.2,-1.800045955572
-3.1,-1.826805072846
-3.0,-1.854148550676
-2.9,-1.882088309154
-2.8,-1.910636268151
-2.7,-1.939804325488
-2.6,-1.9696043338609999
-2.5,-2.000048076567
-2.4,-2.03114724208
-2.3,-2.062913397526
-2.2,-2.095357961168
-2.1,-2.128492173972
-2.0,-2.162327070371
-1.9,-2.196873448361
-1.8,-2.232141839062
-1.7,-2.268142475898
-1.6,-2.3048852635809998
-1.5,-2.342379747056
-1.4,-2.380635080629
-1.3,-2.419659997459
-1.2,-2.45946277964
-1.1,-2.5000512290779997
-1.0,-2.5414326393990003
-0.9,-2.583613769088
-0.8,-2.626600816097
-0.7,-2.67039939412
-0.6,-2.715014510745
-0.5,-2.760450547676
-0.4,-2.8067112432020003
-0.3,-2.853799677076
-0.2,-2.901718257932
-0.1,-2.9504687133850003
0.0,-3.000052082881
0.1,-3.0504687133850004
0.2,-3.101718257932
0.3,-3.153799677076
0.4,-3.206711243202
0.5,-3.260450547676
0.6,-3.315014510745
0.7,-3.37039939412
0.8,-3.4266008160970003
0.9,-3.483613769088
1.0,-3.541432639399
1.1,-3.6000512290780002
1.2,-3.6594627796399997
1.3,-3.719659997459
1.4,-3.780635080629
1.5,-3.8423797470560004
1.6,-3.904885263581
1.7,-3.968142475898
1.8,-4.032141839062
1.9,-4.096873448360999
2.0,-4.162327070371
2.1,-4.228492173972
2.2,-4.295357961168
2.3,-4.362913397526
2.4,-4.43114724208
2.5,-4.500048076567
2.6,-4.569604333861
2.7,-4.639804325488
2.8,-4.710636268151
2.9,-4.782088309154
3.0,-4.854148550676
3.1,-4.926805072846
3.2,-5.000045955572
3.3,-5.073859299095
3.4,-5.148233243271
3.5,-5.223155985556
3.6,-5.298615797712
3.7,-5.374601041253
3.8,-5.451100181634001
3.9,-5.528101801235
4.0,-5.6055946111559996
4.1,-5.683567461875
4.2,-5.762009352801
4.3,-5.8409094407749995
4.4,-5.920257047571
4.5,-6.000041666435
4.6,-6.080252967726
4.7,-6.1608808036989995
4.8,-6.241915212495
4.9,-6.323346421378
5.0,-6.405164849273
5.1,-6.487361108660999
5.2,-6.569926006867
5.3,-6.652850546798001
5.4,-6.736125927173001
5.5,-6.819743542288999
5.6,-6.903694981355
5.7,-6.987972027455
5.8,-7.072566656148
5.9,-7.157471033767999
6.0,-7.242677515438
6.1,-7.3281786428340006
6.2,-7.4139671417390005
6.3,-7.500035919392
6.4,-7.586378061681
6.5,-7.672986830186
6.6,-7.759855659098999
6.7,-7.846978152048
6.8,-7.934348078831
6.9,-8.021959372085
7.0,-8.109806123905999
7.1,-8.197882582424
7.2,-8.286183148363
7.3,-8.374702371579
7.4,-8.463434947598
7.5,-8.552375714165
7.6,-8.641519647797
7.7,-8.730861860369
7.8,-8.820397595723
7.9,-8.910122226317
8.0,-9.000031249902001
8.1,-9.090120286263
8.2,-9.180385073988
8.3,-9.270821467304
8.4,-9.361425432959
8.5,-9.452193047168
8.6,-9.543120492607
8.7,-9.634204055485
8.8,-9.725440122657
8.9,-9.816825178818
9.0,-9.908355803753999


==> one_pos_0.csv <==
Da,Dc
-9.0,9.908355803753999
-8.9,9.816825178818
-8.8,9.725440122657
-8.7,9.634204055485
-8.6,9.543120492607
-8.5,9.452193047168
-8.4,9.361425432959
-8.3,9.270821467304
-8.2,9.180385073988
-8.1,9.090120286263
-8.0,9.000031249902001
-7.9,8.910122226317
-7.8,8.820397595723
-7.7,8.730861860369
-7.6,8.641519647797
-7.5,8.552375714165
-7.4,8.463434947598
-7.3,8.374702371579
-7.2,8.286183148363
-7.1,8.197882582424
-7.0,8.109806123905999
-6.9,8.021959372085
-6.8,7.934348078831
-6.7,7.846978152048
-6.6,7.759855659098999
-6.5,7.672986830186
-6.4,7.586378061681
-6.3,7.500035919392
-6.2,7.4139671417390005
-6.1,7.3281786428340006
-6.0,7.242677515438
-5.9,7.157471033767999
-5.8,7.072566656148
-5.7,6.987972027455
-5.6,6.903694981355
-5.5,6.819743542288999
-5.4,6.736125927173001
-5.3,6.652850546798001
-5.2,6.569926006867
-5.1,6.487361108660999
-5.0,6.405164849273
-4.9,6.323346421378
-4.8,6.241915212495
-4.7,6.1608808036989995
-4.6,6.080252967726
-4.5,6.000041666435
-4.4,5.920257047571
-4.3,5.8409094407749995
-4.2,5.762009352801
-4.1,5.683567461875
-4.0,5.6055946111559996
-3.9,5.528101801235
-3.8,5.451100181634001
-3.7,5.374601041253
-3.6,5.298615797712
-3.5,5.223155985556
-3.4,5.148233243271
-3.3,5.073859299095
-3.2,5.000045955572
-3.1,4.926805072846
-3.0,4.854148550676
-2.9,4.782088309154
-2.8,4.710636268151
-2.7,4.639804325488
-2.6,4.569604333861
-2.5,4.500048076567
-2.4,4.43114724208
-2.3,4.362913397526
-2.2,4.295357961168
-2.1,4.228492173972
-2.0,4.162327070371
-1.9,4.096873448360999
-1.8,4.032141839062
-1.7,3.968142475898
-1.6,3.904885263581
-1.5,3.8423797470560004
-1.4,3.780635080629
-1.3,3.719659997459
-1.2,3.6594627796399997
-1.1,3.6000512290780002
-1.0,3.541432639399
-0.9,3.483613769088
-0.8,3.4266008160970003
-0.7,3.37039939412
-0.6,3.315014510745
-0.5,3.260450547676
-0.4,3.206711243202
-0.3,3.153799677076
-0.2,3.101718257932
-0.1,3.0504687133850004
0.0,3.000052082881
0.1,2.9504687133850003
0.2,2.901718257932
0.3,2.853799677076
0.4,2.8067112432020003
0.5,2.760450547676
0.6,2.715014510745
0.7,2.67039939412
0.8,2.626600816097
0.9,2.583613769088
1.0,2.5414326393990003
1.1,2.5000512290779997
1.2,2.45946277964
1.3,2.419659997459
1.4,2.380635080629
1.5,2.342379747056
1.6,2.3048852635809998
1.7,2.268142475898
1.8,2.232141839062
1.9,2.196873448361
2.0,2.162327070371
2.1,2.128492173972
2.2,2.095357961168
2.3,2.062913397526
2.4,2.03114724208
2.5,2.000048076567
2.6,1.9696043338609999
2.7,1.939804325488
2.8,1.910636268151
2.9,1.882088309154
3.0,1.854148550676
3.1,1.826805072846
3.2,1.800045955572
3.3,1.773859299095
3.4,1.7482332432710002
3.5,1.723155985556
3.6,1.698615797712
3.7,1.674601041253
3.8,1.6511001816339999
3.9,1.628101801235
4.0,1.605594611156
4.1,1.583567461875
4.2,1.562009352801
4.3,1.540909440775
4.4,1.5202570475709998
4.5,1.500041666435
4.6,1.480252967726
4.7,1.460880803699
4.8,1.441915212495
4.9,1.423346421378
5.0,1.405164849273
5.1,1.387361108661
5.2,1.3699260068669998
5.3,1.352850546798
5.4,1.336125927173
5.5,1.319743542289
5.6,1.303694981355
5.7,1.287972027455
5.8,1.272566656148
5.9,1.257471033768
6.0,1.2426775154379999
6.1,1.228178642834
6.2,1.2139671417389999
6.3,1.200035919392
6.4,1.186378061681
6.5,1.172986830186
6.6,1.159855659099
6.7,1.146978152048
6.8,1.134348078831
6.9,1.121959372085
7.0,1.109806123906
7.1,1.0978825824240002
7.2,1.086183148363
7.3,1.074702371579
7.4,1.063434947598
7.5,1.052375714165
7.6,1.041519647797
7.7,1.030861860369
7.8,1.020397595723
7.9,1.010122226317
8.0,1.0000312499019999
8.1,0.9901202862630001
8.2,0.980385073988
8.3,0.970821467304
8.4,0.9614254329590001
8.5,0.952193047168
8.6,0.943120492607
8.7,0.934204055485
8.8,0.9254401226569999
8.9,0.916825178818
9.0,0.908355803754


==> three-level-0-s22-pop.csv <==
-4.9949974987,1e-10
-4.9899949975,1e-10
-4.9849924962,1e-10
-4.979989995,1e-10
-4.9749874937000005,1e-10
-4.9699849925,1e-10
-4.9649824912,1e-10
-4.95997999,1e-10
-4.9549774887,1e-10
-4.9499749875,1e-10
-4.9449724862,1e-10
-4.939969985,1e-10
-4.9349674837,1e-10
-4.9299649825,1e-10
-4.9249624812,1e-10
-4.91995998,1e-10
-4.9149574787,1e-10
-4.9099549775,1e-10
-4.9049524762,1e-10
-4.899949975,1e-10
-4.8949474737,1e-10
-4.8899449725,1e-10
-4.8849424712000005,1e-10
-4.87993997,1e-10
-4.8749374687,1e-10
-4.8699349675,1e-10
-4.8649324662,1e-10
-4.859929965,1e-10
-4.8549274637,1e-10
-4.8499249625,1e-10
-4.8449224612,1e-10
-4.83991996,2e-10
-4.8349174587,2e-10
-4.8299149575,2e-10
-4.8249124562,2e-10
-4.819909955,2e-10
-4.8149074537,2e-10
-4.8099049525,2e-10
-4.8049024512,2e-10
-4.79989995,2e-10
-4.7948974487000005,2e-10
-4.7898949475,2e-10
-4.7848924462,2e-10
-4.779889945,2e-10
-4.7748874437,2e-10
-4.7698849425,2e-10
-4.7648824412,2e-10
-4.75987994,2e-10
-4.7548774387,2e-10
-4.7498749375,2e-10
-4.7448724362,2e-10
-4.739869935,2e-10
-4.7348674337,2e-10
-4.7298649325,2e-10
-4.7248624312,2e-10
-4.71985993,2e-10
-4.7148574287,2e-10
-4.7098549275,2e-10
-4.7048524262,2e-10
-4.699849925,2e-10
-4.6948474237,2e-10
-4.6898449225,2e-10
-4.6848424212,2e-10
-4.67983992,2e-10
-4.6748374187,2e-10
-4.6698349175,2e-10
-4.6648324162,2e-10
-4.659829915,2e-10
-4.6548274137,2e-10
-4.6498249125,2e-10
-4.6448224112,2e-10
-4.63981991,2e-10
-4.6348174087,2e-10
-4.6298149075,2e-10
-4.6248124062,2e-10
-4.619809905,2e-10
-4.6148074037,2e-10
-4.6098049025,2e-10
-4.6048024012,2e-10
-4.5997998999,2e-10
-4.5947973987,2e-10
-4.5897948974,2e-10
-4.5847923962,2e-10
-4.5797898949,2e-10
-4.5747873937,2e-10
-4.5697848924,2e-10
-4.5647823912,3e-10
-4.5597798899,3e-10
-4.5547773887,3e-10
-4.5497748874,3e-10
-4.5447723862,3e-10
-4.5397698849,3e-10
-4.5347673837,3e-10
-4.5297648824,3e-10
-4.5247623812,3e-10
-4.5197598799000005,3e-10
-4.5147573787,3e-10
-4.5097548774,3e-10
-4.5047523762,3e-10
-4.4997498749,3e-10
-4.4947473737,3e-10
-4.4897448724,3e-10
-4.4847423712,3e-10
-4.4797398699,3e-10
-4.4747373687,3e-10
-4.4697348674,3e-10
-4.4647323662,3e-10
-4.4597298649,3e-10
-4.4547273637,3e-10
-4.4497248624,3e-10
-4.4447223612,3e-10
-4.4397198599,3e-10
-4.4347173587,3e-10
-4.4297148574000005,3e-10
-4.4247123562,3e-10
-4.4197098549,3e-10
-4.4147073537,3e-10
-4.4097048524,3e-10
-4.4047023512,3e-10
-4.3996998499,4e-10
-4.3946973487,4e-10
-4.3896948474,4e-10
-4.3846923462000005,4e-10
-4.3796898449,4e-10
-4.3746873437,4e-10
-4.3696848424,4e-10
-4.3646823412,4e-10
-4.3596798399,4e-10
-4.3546773387,4e-10
-4.3496748374,4e-10
-4.3446723362,4e-10
-4.3396698349000005,4e-10
-4.3346673337,4e-10
-4.3296648324,4e-10
-4.3246623312,4e-10
-4.3196598299,4e-10
-4.3146573287,4e-10
-4.3096548274,4e-10
-4.3046523262,4e-10
-4.2996498249,4e-10
-4.2946473237000005,4e-10
-4.2896448224,5e-10
-4.2846423212,5e-10
-4.2796398199,5e-10
-4.2746373187,5e-10
-4.2696348174,5e-10
-4.2646323162,5e-10
-4.2596298149,5e-10
-4.2546273137,5e-10
-4.2496248124000005,5e-10
-4.2446223112,5e-10
-4.2396198099,5e-10
-4.2346173087,5e-10
-4.2296148074,5e-10
-4.2246123062,5e-10
-4.2196098049,5e-10
-4.2146073037,5e-10
-4.2096048024,5e-10
-4.2046023012000004,6e-10
-4.1995997999,6e-10
-4.1945972986,6e-10
-4.1895947974,6e-10
-4.1845922961,6e-10
-4.1795897949,6e-10
-4.1745872936,6e-10
-4.1695847924,6e-10
-4.1645822911,6e-10
-4.1595797899,6e-10
-4.1545772886000005,6e-10
-4.1495747874,6e-10
-4.1445722861,6e-10
-4.1395697849,6e-10
-4.1345672836,7.000000000000001e-10
-4.1295647824,7.000000000000001e-10
-4.1245622811,7.000000000000001e-10
-4.1195597799,7.000000000000001e-10
-4.1145572786,7.000000000000001e-10
-4.1095547774000005,7.000000000000001e-10
-4.1045522761,7.000000000000001e-10
-4.0995497749,7.000000000000001e-10
-4.0945472736,7.000000000000001e-10
-4.0895447724,7.000000000000001e-10
-4.0845422711,7.000000000000001e-10
-4.0795397699,8e-10
-4.0745372686,8e-10
-4.0695347674,8e-10
-4.0645322661000005,8e-10
-4.0595297649,8e-10
-4.0545272636,8e-10
-4.0495247624,8e-10
-4.0445222611,8e-10
-4.0395197599,8e-10
-4.0345172586,8e-10
-4.0295147574,9e-10
-4.0245122561,9e-10
-4.0195097549000005,9e-10
-4.0145072536,9e-10
-4.0095047524,9e-10
-4.0045022511,9e-10
-3.9994997499,9e-10
-3.9944972486,9e-10
-3.9894947474,1e-09
-3.9844922461000003,1e-09
-3.9794897449,1e-09
-3.9744872436,1e-09
-3.9694847424,1e-09
-3.9644822411000002,1e-09
-3.9594797399,1e-09
-3.9544772386,1.1e-09
-3.9494747374,1.1e-09
-3.9444722361,1.1e-09
-3.9394697349000003,1.1e-09
-3.9344672336,1.1e-09
-3.9294647324,1.1e-09
-3.9244622311,1.2e-09
-3.9194597299000002,1.2e-09
-3.9144572286000003,1.2e-09
-3.9094547274,1.2e-09
-3.9044522261,1.2e-09
-3.8994497249,1.2e-09
-3.8944472236000003,1.3e-09
-3.8894447224,1.3e-09
-3.8844422211,1.3e-09
-3.8794397199,1.3e-09
-3.8744372186000002,1.3e-09
-3.8694347174,1.4000000000000001e-09
-3.8644322161,1.4000000000000001e-09
-3.8594297149,1.4000000000000001e-09
-3.8544272136,1.4000000000000001e-09
-3.8494247124000003,1.4000000000000001e-09
-3.8444222111,1.5e-09
-3.8394197099,1.5e-09
-3.8344172086,1.5e-09
-3.8294147074000002,1.5e-09
-3.8244122061000003,1.6e-09
-3.8194097049,1.6e-09
-3.8144072036,1.6e-09
-3.8094047024,1.6e-09
-3.8044022011000003,1.7000000000000001e-09
-3.7993996998000004,1.7000000000000001e-09
-3.7943971986,1.7000000000000001e-09
-3.7893946973,1.8e-09
-3.7843921961,1.8e-09
-3.7793896948000003,1.8e-09
-3.7743871936,1.8e-09
-3.7693846923,1.9e-09
-3.7643821911,1.9e-09
-3.7593796898000003,1.9e-09
-3.7543771886000004,2e-09
-3.7493746873,2e-09
-3.7443721861,2e-09
-3.7393696848,2.0999999999999998e-09
-3.7343671836000003,2.0999999999999998e-09
-3.7293646823000004,2.2e-09
-3.7243621811,2.2e-09
-3.7193596798,2.2e-09
-3.7143571786000003,2.3e-09
-3.7093546773000003,2.3e-09
-3.7043521761,2.4e-09
-3.6993496748,2.4e-09
-3.6943471736,2.4e-09
-3.6893446723000003,2.5e-09
-3.6843421711,2.5e-09
-3.6793396698,2.6e-09
-3.6743371686,2.6e-09
-3.6693346673000002,2.7e-09
-3.6643321661000003,2.7e-09
-3.6593296648,2.8000000000000003e-09
-3.6543271636,2.8000000000000003e-09
-3.6493246623,2.9e-09
-3.6443221611000003,2.9e-09
-3.6393196598000004,3e-09
-3.6343171586,3.1e-09
-3.6293146573,3.1e-09
-3.6243121561000002,3.2e-09
-3.6193096548000003,3.2e-09
-3.6143071536,3.3e-09
-3.6093046523,3.4000000000000003e-09
-3.6043021511,3.4000000000000003e-09
-3.5992996498000003,3.5e-09
-3.5942971486,3.6e-09
-3.5892946473,3.7e-09
-3.5842921461,3.7e-09
-3.5792896448000002,3.8e-09
-3.5742871436000003,3.9e-09
-3.5692846423,4e-09
-3.5642821411,4.0999999999999995e-09
-3.5592796398,4.1999999999999996e-09
-3.5542771386000003,4.1999999999999996e-09
-3.5492746373000004,4.3e-09
-3.5442721361,4.4e-09
-3.5392696348,4.5e-09
-3.5342671336,4.6e-09
-3.5292646323000003,4.7e-09
-3.5242621311,4.8e-09
-3.5192596298,5e-09
-3.5142571286,5.1e-09
-3.5092546273000003,5.2e-09
-3.5042521261000004,5.3e-09
-3.4992496248,5.4e-09
-3.4942471236,5.6000000000000005e-09
-3.4892446223,5.7e-09
-3.4842421211000003,5.8e-09
-3.4792396198000004,6e-09
-3.4742371186,6.1e-09
-3.4692346173,6.3e-09
-3.4642321161000003,6.4e-09
-3.4592296148000004,6.6e-09
-3.4542271136,6.8000000000000005e-09
-3.4492246123,6.9e-09
-3.4442221111,7.1e-09
-3.4392196098000003,7.3e-09
-3.4342171086,7.5e-09
-3.4292146073,7.7e-09
-3.4242121061,7.9e-09
-3.4192096048000002,8.1e-09
-3.4142071036000003,8.3e-09
-3.4092046023,8.5e-09
-3.4042021011,8.8e-09
-3.3991995998,9e-09
-3.3941970985000003,9.3e-09
-3.3891945973000004,9.499999999999999e-09
-3.384192096,9.8e-09
-3.3791895948,1.01e-08
-3.3741870935000002,1.04e-08
-3.3691845923000003,1.07e-08
-3.3641820910000004,1.1000000000000001e-08
-3.3591795898,1.1299999999999999e-08
-3.3541770885,1.16e-08
-3.3491745873000003,1.2e-08
-3.3441720860000004,1.24e-08
-3.3391695848,1.27e-08
-3.3341670835,1.31e-08
-3.3291645823000002,1.3600000000000001e-08
-3.3241620810000003,1.4e-08
-3.3191595798,1.44e-08
-3.3141570785,1.49e-08
-3.3091545773,1.54e-08
-3.3041520760000003,1.59e-08
-3.2991495748000004,1.6399999999999998e-08
-3.2941470735,1.7e-08
-3.2891445723,1.76e-08
-3.284142071,1.82e-08
-3.2791395698000003,1.88e-08
-3.2741370685000004,1.95e-08
-3.2691345673,2.02e-08
-3.264132066,2.09e-08
-3.2591295648000003,2.17e-08
-3.2541270635000004,2.25e-08
-3.2491245623,2.33e-08
-3.244122061,2.4199999999999998e-08
-3.2391195598,2.5099999999999996e-08
-3.2341170585000003,2.61e-08
-3.2291145573000004,2.71e-08
-3.224112056,2.81e-08
-3.2191095548,2.92e-08
-3.2141070535000003,3.04e-08
-3.2091045523000004,3.16e-08
-3.2041020510000005,3.2900000000000003e-08
-3.1990995498,3.43e-08
-3.1940970485,3.5699999999999995e-08
-3.1890945473000003,3.72e-08
-3.1840920460000004,3.88e-08
-3.1790895448,4.04e-08
-3.1740870435,4.22e-08
-3.1690845423000003,4.4000000000000004e-08
-3.1640820410000003,4.59e-08
-3.1590795398,4.79e-08
-3.1540770385,5e-08
-3.1490745373,5.2300000000000005e-08
-3.1440720360000003,5.46e-08
-3.1390695348000004,5.7e-08
-3.1340670335,5.96e-08
-3.1290645323,6.230000000000001e-08
-3.1240620310000002,6.5e-08
-3.1190595298000003,6.8e-08
-3.1140570285000004,7.1e-08
-3.1090545273,7.41e-08
-3.104052026,7.74e-08
-3.0990495248000003,8.07e-08
-3.0940470235000004,8.42e-08
-3.0890445223,8.779999999999999e-08
-3.084042021,9.140000000000001e-08
-3.0790395198000002,9.51e-08
-3.0740370185000003,9.880000000000001e-08
-3.0690345173,1.0259999999999999e-07
-3.064032016,1.063e-07
-3.0590295148,1.1e-07
-3.0540270135000003,1.136e-07
-3.0490245123000004,1.172e-07
-3.044022011,1.206e-07
-3.0390195098,1.238e-07
-3.0340170085000002,1.268e-07
-3.0290145073000003,1.295e-07
-3.0240120060000004,1.32e-07
-3.0190095048,1.341e-07
-3.0140070035,1.358e-07
-3.0090045023000003,1.372e-07
-3.0040020010000004,1.382e-07
-2.9989994997000005,1.387e-07
-2.9939969985,1.388e-07
-2.9889944972,1.3859999999999998e-07
-2.9839919960000003,1.3789999999999998e-07
-2.9789894947000004,1.368e-07
-2.9739869935,1.3539999999999998e-07
-2.9689844922,1.336e-07
-2.9639819910000003,1.3160000000000001e-07
-2.9589794897000004,1.292e-07
-2.9539769885000005,1.267e-07
-2.9489744872,1.2390000000000002e-07
-2.943971986,1.2099999999999998e-07
-2.9389694847000003,1.1800000000000001e-07
-2.9339669835000004,1.149e-07
-2.9289644822000005,1.117e-07
-2.923961981,1.085e-07
-2.9189594797000002,1.053e-07
-2.9139569785000003,1.0210000000000001e-07
-2.9089544772000004,9.89e-08
-2.903951976,9.58e-08
-2.8989494747,9.269999999999999e-08
-2.8939469735000003,8.97e-08
-2.8889444722000004,8.67e-08
-2.883941971,8.39e-08
-2.8789394697,8.109999999999999e-08
-2.8739369685000002,7.84e-08
-2.8689344672000003,7.58e-08
-2.8639319660000004,7.33e-08
-2.8589294647,7.089999999999999e-08
-2.8539269635,6.86e-08
-2.8489244622000003,6.64e-08
-2.8439219610000004,6.42e-08
-2.8389194597000005,6.22e-08
-2.8339169585,6.02e-08
-2.8289144572000002,5.83e-08
-2.8239119560000003,5.65e-08
-2.8189094547000004,5.47e-08
-2.8139069535,5.31e-08
-2.8089044522,5.1500000000000005e-08
-2.8039019510000003,4.9900000000000003e-08
-2.7988994497000004,4.85e-08
-2.7938969485,4.71e-08
-2.7888944472,4.5700000000000006e-08
-2.7838919460000002,4.440000000000001e-08
-2.7788894447000003,4.32e-08
-2.7738869435000004,4.2e-08
-2.7688844422,4.0899999999999996e-08
-2.763881941,3.98e-08
-2.7588794397000003,3.87e-08
-2.7538769385000004,3.77e-08
-2.7488744372000005,3.68e-08
-2.743871936,3.58e-08
-2.7388694347,3.49e-08
-2.7338669335000003,3.41e-08
-2.7288644322000004,3.33e-08
-2.723861931,3.25e-08
-2.7188594297,3.17e-08
-2.7138569285000003,3.1e-08
-2.7088544272000004,3.03e-08
-2.703851926,2.96e-08
-2.6988494247,2.89e-08
-2.6938469235,2.8300000000000002e-08
-2.6888444222000003,2.77e-08
-2.683841921,2.71e-08
-2.6788394197,2.66e-08
-2.6738369185,2.6e-08
-2.6688344172,2.5499999999999997e-08
-2.663831916,2.5e-08
-2.6588294147,2.45e-08
-2.6538269135,2.4e-08
-2.6488244122,2.36e-08
-2.643821911,2.3100000000000002e-08
-2.6388194097,2.27e-08
-2.6338169085,2.23e-08
-2.6288144072,2.19e-08
-2.623811906,2.15e-08
-2.6188094047,2.11e-08
-2.6138069035,2.08e-08
-2.6088044022,2.04e-08
-2.6038019009999998,2.0099999999999998e-08
-2.5987993997,1.98e-08
-2.5937968984,1.95e-08
-2.5887943972,1.92e-08
-2.5837918959,1.89e-08
-2.5787893947,1.86e-08
-2.5737868934,1.8300000000000002e-08
-2.5687843922,1.8e-08
-2.5637818909,1.78e-08
-2.5587793897,1.75e-08
-2.5537768884,1.73e-08
-2.5487743872,1.7e-08
-2.5437718859,1.6799999999999998e-08
-2.5387693847,1.66e-08
-2.5337668834000002,1.63e-08
-2.5287643822,1.6100000000000002e-08
-2.5237618809,1.59e-08
-2.5187593797,1.57e-08
-2.5137568784,1.55e-08
-2.5087543772,1.53e-08
-2.5037518759,1.52e-08
-2.4987493747,1.5e-08
-2.4937468734,1.48e-08
-2.4887443721999998,1.46e-08
-2.4837418709,1.4499999999999999e-08
-2.4787393697,1.4299999999999999e-08
-2.4737368684,1.42e-08
-2.4687343672,1.4e-08
-2.4637318659,1.3899999999999999e-08
-2.4587293647,1.38e-08
-2.4537268634,1.3600000000000001e-08
-2.4487243622,1.35e-08
-2.4437218609,1.3400000000000001e-08
-2.4387193597,1.33e-08
-2.4337168584,1.31e-08
-2.4287143572,1.3e-08
-2.4237118559,1.29e-08
-2.4187093547,1.28e-08
-2.4137068534,1.27e-08
-2.4087043522,1.26e-08
-2.4037018509,1.25e-08
-2.3986993497,1.25e-08
-2.3936968484,1.24e-08
-2.3886943472,1.23e-08
-2.3836918459,1.22e-08
-2.3786893447,1.22e-08
-2.3736868434000002,1.2099999999999999e-08
-2.3686843422,1.2e-08
-2.3636818409,1.2e-08
-2.3586793397,1.1899999999999999e-08
-2.3536768384,1.1899999999999999e-08
-2.3486743372,1.1899999999999999e-08
-2.3436718359,1.18e-08
-2.3386693347,1.18e-08
-2.3336668334,1.18e-08
-2.3286643322,1.18e-08
-2.3236618309,1.18e-08
-2.3186593297,1.18e-08
-2.3136568284,1.18e-08
-2.3086543272,1.18e-08
-2.3036518259,1.1899999999999999e-08
-2.2986493247,1.1899999999999999e-08
-2.2936468234,1.2e-08
-2.2886443222,1.2e-08
-2.2836418209000002,1.2099999999999999e-08
-2.2786393197,1.22e-08
-2.2736368184,1.23e-08
-2.2686343172,1.25e-08
-2.2636318159,1.26e-08
-2.2586293147,1.28e-08
-2.2536268134,1.31e-08
-2.2486243122,1.33e-08
-2.2436218109,1.37e-08
-2.2386193097,1.4e-08
-2.2336168084,1.44e-08
-2.2286143072,1.49e-08
-2.2236118059,1.55e-08
-2.2186093047,1.62e-08
-2.2136068034,1.7e-08
-2.2086043022,1.8e-08
-2.2036018009,1.92e-08
-2.1985992996,2.0699999999999997e-08
-2.1935967984,2.25e-08
-2.1885942971,2.4700000000000003e-08
-2.1835917959,2.75e-08
-2.1785892946,3.12e-08
-2.1735867934,3.6e-08
-2.1685842921000003,4.24e-08
-2.1635817909,5.12e-08
-2.1585792896,6.36e-08
-2.1535767884,8.150000000000001e-08
-2.1485742871,1.0769999999999999e-07
-2.1435717859,1.4599999999999998e-07
-2.1385692846,1.975e-07
-2.1335667834,2.511e-07
-2.1285642821,2.739e-07
-2.1235617809000003,2.452e-07
-2.1185592796,1.9050000000000002e-07
-2.1135567784,1.4039999999999999e-07
-2.1085542771,1.038e-07
-2.1035517759,7.87e-08
-2.0985492746000003,6.16e-08
-2.0935467734,4.9699999999999995e-08
-2.0885442721,4.1100000000000004e-08
-2.0835417709,3.49e-08
-2.0785392696000002,3.02e-08
-2.0735367684,2.65e-08
-2.0685342671,2.37e-08
-2.0635317659,2.14e-08
-2.0585292646,1.96e-08
-2.0535267634,1.81e-08
-2.0485242621,1.69e-08
-2.0435217609,1.58e-08
-2.0385192596,1.49e-08
-2.0335167584000002,1.42e-08
-2.0285142571,1.35e-08
-2.0235117559,1.29e-08
-2.0185092546,1.24e-08
-2.0135067534,1.2e-08
-2.0085042521000003,1.16e-08
-2.0035017509,1.1299999999999999e-08
-1.9984992496,1.1000000000000001e-08
-1.9934967484000001,1.07e-08
-1.9884942471,1.04e-08
-1.9834917459,1.02e-08
-1.9784892446,1e-08
-1.9734867434,9.8e-09
-1.9684842421000002,9.6e-09
-1.9634817409,9.499999999999999e-09
-1.9584792396000001,9.3e-09
-1.9534767384,9.2e-09
-1.9484742371000001,9.1e-09
-1.9434717359,9e-09
-1.9384692346,8.9e-09
-1.9334667334,8.8e-09
-1.9284642321,8.7e-09
-1.9234617309,8.6e-09
-1.9184592296,8.5e-09
-1.9134567284000001,8.399999999999999e-09
-1.9084542271,8.399999999999999e-09
-1.9034517259000001,8.3e-09
-1.8984492246,8.199999999999999e-09
-1.8934467234,8.199999999999999e-09
-1.8884442221000002,8.1e-09
-1.8834417209,8.1e-09
-1.8784392196000002,8e-09
-1.8734367184,8e-09
-1.8684342171000001,7.9e-09
-1.8634317159,7.9e-09
-1.8584292146,7.9e-09
-1.8534267134,7.8e-09
-1.8484242121,7.8e-09
-1.8434217109,7.8e-09
-1.8384192096,7.8e-09
-1.8334167084,7.8e-09
-1.8284142071,7.7e-09
-1.8234117059000001,7.7e-09
-1.8184092046,7.7e-09
-1.8134067034,7.7e-09
-1.8084042021000002,7.7e-09
-1.8034017009,7.8e-09
-1.7983991996000002,7.8e-09
-1.7933966983,7.8e-09
-1.7883941971000001,7.9e-09
-1.7833916958000002,8e-09
-1.7783891946000001,8.199999999999999e-09
-1.7733866933000002,8.399999999999999e-09
-1.7683841921,8.8e-09
-1.7633816908000002,9.3e-09
-1.7583791896,1.04e-08
-1.7533766883000002,1.25e-08
-1.7483741871,1.79e-08
-1.7433716858000001,3.7999999999999996e-08
-1.7383691846,1.862e-07
-1.7333666833,8.779999999999999e-08
-1.7283641821,2.64e-08
-1.7233616808,1.53e-08
-1.7183591796000002,1.16e-08
-1.7133566783,1e-08
-1.7083541771000001,9.1e-09
-1.7033516758,8.6e-09
-1.6983491746000001,8.3e-09
-1.6933466733000002,8e-09
-1.6883441721,7.9e-09
-1.6833416708000002,7.8e-09
-1.6783391696,7.7e-09
-1.6733366683000002,7.6e-09
-1.6683341671,7.5e-09
-1.6633316658000001,7.5e-09
-1.6583291646,7.5e-09
-1.6533266633,7.4e-09
-1.6483241621,7.4e-09
-1.6433216608,7.4e-09
-1.6383191596000002,7.4e-09
-1.6333166583,7.4e-09
-1.6283141571000002,7.3e-09
-1.6233116558,7.3e-09
-1.6183091546000001,7.3e-09
-1.6133066533000002,7.3e-09
-1.6083041521,7.3e-09
-1.6033016508000002,7.3e-09
-1.5982991496,7.3e-09
-1.5932966483000002,7.3e-09
-1.5882941471,7.3e-09
-1.5832916458000001,7.3e-09
-1.5782891446,7.3e-09
-1.5732866433000001,7.3e-09
-1.5682841421,7.3e-09
-1.5632816408,7.4e-09
-1.5582791396,7.4e-09
-1.5532766383,7.4e-09
-1.5482741371000002,7.4e-09
-1.5432716358,7.4e-09
-1.5382691346000001,7.4e-09
-1.5332666333000002,7.4e-09
-1.5282641321000001,7.5e-09
-1.5232616308000002,7.5e-09
-1.5182591296,7.6e-09
-1.5132566283000002,7.9e-09
-1.5082541271,9.2e-09
-1.5032516258000002,3.68e-08
-1.4982491246,8.8e-09
-1.4932466233000001,7.8e-09
-1.4882441221,7.7e-09
-1.4832416208,7.6e-09
-1.4782391196,7.6e-09
-1.4732366183,7.6e-09
-1.4682341171000002,7.6e-09
-1.4632316158,7.6e-09
-1.4582291146000002,7.6e-09
-1.4532266133,7.6e-09
-1.4482241121000001,7.6e-09
-1.4432216108000002,7.7e-09
-1.4382191096,7.7e-09
-1.4332166083000002,7.7e-09
-1.4282141071,7.7e-09
-1.4232116058000002,7.7e-09
-1.4182091046,7.8e-09
-1.4132066033000001,7.8e-09
-1.4082041021,7.8e-09
-1.4032016008000001,7.8e-09
-1.3981990995,7.8e-09
-1.3931965983,7.9e-09
-1.388194097,7.9e-09
-1.3831915958,7.9e-09
-1.3781890945,7.9e-09
-1.3731865933,8e-09
-1.368184092,8e-09
-1.3631815908000002,8e-09
-1.3581790894999999,8.1e-09
-1.3531765883000002,8.1e-09
-1.3481740869999999,8.199999999999999e-09
-1.3431715858000002,8.5e-09
-1.3381690845,8.199999999999999e-09
-1.3331665833,8.199999999999999e-09
-1.328164082,8.199999999999999e-09
-1.3231615808,8.3e-09
-1.3181590795,8.3e-09
-1.3131565782999999,8.3e-09
-1.308154077,8.399999999999999e-09
-1.3031515758,8.399999999999999e-09
-1.2981490745,8.399999999999999e-09
-1.2931465733,8.5e-09
-1.2881440720000001,8.5e-09
-1.2831415708,8.5e-09
-1.2781390695000001,8.6e-09
-1.2731365683,8.6e-09
-1.268134067,8.6e-09
-1.2631315658,8.7e-09
-1.2581290645,8.7e-09
-1.2531265633,8.8e-09
-1.248124062,8.8e-09
-1.2431215608,8.8e-09
-1.2381190595,8.9e-09
-1.2331165582999999,8.9e-09
-1.228114057,9e-09
-1.2231115558,9e-09
-1.2181090545,9.1e-09
-1.2131065533,9.1e-09
-1.208104052,9.1e-09
-1.2031015508,9.2e-09
-1.1980990495000001,9.2e-09
-1.1930965483,9.3e-09
-1.188094047,9.3e-09
-1.1830915458,9.4e-09
-1.1780890445,9.4e-09
-1.1730865433,9.499999999999999e-09
-1.168084042,9.499999999999999e-09
-1.1630815408,9.6e-09
-1.1580790395,9.6e-09
-1.1530765383,9.7e-09
-1.148074037,9.8e-09
-1.1430715357999999,9.8e-09
-1.1380690345,9.9e-09
-1.1330665333,9.9e-09
-1.128064032,1e-08
-1.1230615308,1.01e-08
-1.1180590295000001,1.01e-08
-1.1130565283,1.02e-08
-1.108054027,1.02e-08
-1.1030515258,1.03e-08
-1.0980490245,1.04e-08
-1.0930465233,1.04e-08
-1.088044022,1.05e-08
-1.0830415208,1.06e-08
-1.0780390195,1.06e-08
-1.0730365183,1.07e-08
-1.068034017,1.08e-08
-1.0630315157999999,1.09e-08
-1.0580290145,1.09e-08
-1.0530265133,1.1000000000000001e-08
-1.048024012,1.1100000000000002e-08
-1.0430215108,1.1200000000000001e-08
-1.0380190095,1.1299999999999999e-08
-1.0330165083,1.1299999999999999e-08
-1.0280140070000001,1.14e-08
-1.0230115058,1.1499999999999999e-08
-1.0180090045,1.16e-08
-1.0130065033,1.1699999999999999e-08
-1.008004002,1.18e-08
-1.0030015008,1.18e-08
-0.9979989995,1.1899999999999999e-08
-0.9929964981999999,1.2e-08
-0.987993997,1.2099999999999999e-08
-0.9829914956999999,1.22e-08
-0.9779889945,1.23e-08
-0.9729864932,1.24e-08
-0.9679839920000001,1.25e-08
-0.9629814906999999,1.26e-08
-0.9579789895,1.27e-08
-0.9529764881999999,1.28e-08
-0.947973987,1.29e-08
-0.9429714856999999,1.31e-08
-0.9379689845,1.32e-08
-0.9329664832,1.33e-08
-0.9279639820000001,1.3400000000000001e-08
-0.9229614807,1.35e-08
-0.9179589795,1.3600000000000001e-08
-0.9129564781999999,1.38e-08
-0.907953977,1.3899999999999999e-08
-0.9029514756999999,1.4e-08
-0.8979489745,1.4099999999999999e-08
-0.8929464732,1.4299999999999999e-08
-0.8879439720000001,1.44e-08
-0.8829414707,1.4499999999999999e-08
-0.8779389695,1.47e-08
-0.8729364681999999,1.48e-08
-0.867933967,1.5e-08
-0.8629314656999999,1.51e-08
-0.8579289645,1.53e-08
-0.8529264631999999,1.54e-08
-0.847923962,1.56e-08
-0.8429214607,1.57e-08
-0.8379189595000001,1.59e-08
-0.8329164581999999,1.6100000000000002e-08
-0.827913957,1.62e-08
-0.8229114556999999,1.6399999999999998e-08
-0.8179089545,1.66e-08
-0.8129064531999999,1.6799999999999998e-08
-0.807903952,1.69e-08
-0.8029014507,1.71e-08
-0.7978989495000001,1.73e-08
-0.7928964481999999,1.75e-08
-0.787893947,1.77e-08
-0.7828914456999999,1.79e-08
-0.7778889445,1.81e-08
-0.7728864431999999,1.8300000000000002e-08
-0.767883942,1.85e-08
-0.7628814407,1.88e-08
-0.7578789395000001,1.8999999999999998e-08
-0.7528764381999999,1.92e-08
-0.747873937,1.94e-08
-0.7428714356999999,1.97e-08
-0.7378689345,1.99e-08
-0.7328664331999999,2.02e-08
-0.727863932,2.04e-08
-0.7228614307,2.0699999999999997e-08
-0.7178589295000001,2.1e-08
-0.7128564282,2.12e-08
-0.707853927,2.15e-08
-0.7028514256999999,2.18e-08
-0.6978489245,2.21e-08
-0.6928464231999999,2.2400000000000002e-08
-0.687843922,2.27e-08
-0.6828414207,2.2999999999999998e-08
-0.6778389195000001,2.33e-08
-0.6728364182,2.37e-08
-0.667833917,2.4e-08
-0.6628314157,2.44e-08
-0.6578289145,2.4700000000000003e-08
-0.6528264132,2.5099999999999996e-08
-0.647823912,2.5499999999999997e-08
-0.6428214107,2.58e-08
-0.6378189095,2.62e-08
-0.6328164082,2.66e-08
-0.6278139070000001,2.7e-08
-0.6228114057,2.75e-08
-0.6178089045,2.7900000000000002e-08
-0.6128064032,2.84e-08
-0.607803902,2.88e-08
-0.6028014007,2.93e-08
-0.5977988994,2.98e-08
-0.5927963982,3.03e-08
-0.5877938969,3.08e-08
-0.5827913957,3.1299999999999996e-08
-0.5777888944,3.19e-08
-0.5727863932,3.24e-08
-0.5677838919,3.3e-08
-0.5627813907,3.3599999999999996e-08
-0.5577788894,3.42e-08
-0.5527763882,3.48e-08
-0.5477738869,3.55e-08
-0.5427713857,3.62e-08
-0.5377688843999999,3.68e-08
-0.5327663832,3.76e-08
-0.5277638819,3.83e-08
-0.5227613807,3.91e-08
-0.5177588794,3.98e-08
-0.5127563782,4.07e-08
-0.5077538769,4.15e-08
-0.5027513757000001,4.24e-08
-0.4977488744,4.3300000000000004e-08
-0.4927463732,4.42e-08
-0.48774387189999996,4.5199999999999994e-08
-0.4827413707,4.6200000000000003e-08
-0.4777388694,4.72e-08
-0.4727363682,4.83e-08
-0.46773386689999996,4.9400000000000006e-08
-0.4627313657,5.0499999999999996e-08
-0.4577288644,5.17e-08
-0.4527263632,5.3e-08
-0.44772386189999996,5.4299999999999997e-08
-0.4427213607,5.5599999999999995e-08
-0.4377188594,5.7e-08
-0.4327163582,5.8499999999999994e-08
-0.42771385689999997,6e-08
-0.4227113557,6.16e-08
-0.4177088544,6.33e-08
-0.4127063532,6.5e-08
-0.40770385189999997,6.68e-08
-0.4027013507,6.87e-08
-0.3976988494,7.07e-08
-0.3926963482,7.28e-08
-0.38769384689999997,7.5e-08
-0.3826913457,7.730000000000001e-08
-0.3776888444,7.969999999999999e-08
-0.3726863432,8.220000000000001e-08
-0.3676838419,8.49e-08
-0.3626813407,8.77e-08
-0.3576788394,9.06e-08
-0.3526763382,9.38e-08
-0.3476738369,9.71e-08
-0.3426713357,1.006e-07
-0.33766883439999995,1.043e-07
-0.3326663332,1.082e-07
-0.32766383190000004,1.124e-07
-0.3226613307,1.169e-07
-0.3176588294,1.216e-07
-0.3126563282,1.267e-07
-0.30765382690000004,1.321e-07
-0.30265132570000003,1.3800000000000002e-07
-0.2976488244,1.442e-07
-0.2926463232,1.51e-07
-0.28764382190000004,1.583e-07
-0.2826413207,1.6609999999999999e-07
-0.2776388194,1.747e-07
-0.2726363182,1.8399999999999998e-07
-0.2676338169,1.941e-07
-0.2626313157,2.0519999999999998e-07
-0.2576288144,2.175e-07
-0.2526263132,2.309e-07
-0.24762381190000002,2.458e-07
-0.2426213107,2.6239999999999997e-07
-0.23761880940000002,2.81e-07
-0.2326163082,3.018e-07
-0.22761380690000002,3.254e-07
-0.2226113057,3.5229999999999995e-07
-0.21760880440000002,3.8310000000000004e-07
-0.2126063032,4.188e-07
-0.20760380190000002,4.605e-07
-0.20260130070000001,5.097e-07
-0.19759879940000002,5.685e-07
-0.19259629809999998,6.397e-07
-0.18759379690000003,7.276e-07
-0.18259129559999998,8.379000000000001e-07
-0.1775887944,9.799e-07
-0.17258629309999998,1.1677e-06
-0.1675837919,1.425e-06
-0.1625812906,1.7931e-06
-0.1575787894,2.3506e-06
-0.1525762881,3.2622000000000003e-06
-0.1475737869,4.9237e-06
-0.14257128560000001,8.4967e-06
-0.1375687844,1.87e-05
-0.13256628310000002,7.1454e-05
-0.1275637819,0.0003996901
-0.1225612806,4.96605e-05
-0.1175587794,1.60726e-05
-0.1125562781,8.8506e-06
-0.1075537769,6.9493e-06
-0.1025512756,7.8724e-06
-0.0975487744,1.5250399999999999e-05
-0.0925462731,0.0001048882
-0.0875437719,5.9349300000000005e-05
-0.0825412706,1.6198499999999997e-05
-0.0775387694,2.96718e-05
-0.0725362681,0.0001023178
-0.0675337669,2.84946e-05
-0.0625312656,7.17584e-05
-0.0575287644,0.0001256979
-0.0525262631,0.0001068274
-0.0475237619,7.72047e-05
-0.0425212606,4.90097e-05
-0.0375187594,4.37852e-05
-0.0325162581,4.14157e-05
-0.0275137569,5.02975e-05
-0.022511255600000002,0.0001002218
-0.0175087544,0.00010605030000000001
-0.0125062531,4.08085e-05
-0.007503751899999999,3.46219e-05
-0.0025012505999999998,7.23944e-05
0.0025012505999999998,7.23944e-05
0.007503751899999999,3.46219e-05
0.0125062531,4.08085e-05
0.0175087544,0.00010605030000000001
0.022511255600000002,0.0001002218
0.0275137569,5.02975e-05
0.0325162581,4.14157e-05
0.0375187594,4.37852e-05
0.0425212606,4.90097e-05
0.0475237619,7.72047e-05
0.0525262631,0.0001068274
0.0575287644,0.0001256979
0.0625312656,7.17584e-05
0.0675337669,2.84946e-05
0.0725362681,0.0001023178
0.0775387694,2.96718e-05
0.0825412706,1.6198499999999997e-05
0.0875437719,5.9349300000000005e-05
0.0925462731,0.0001048882
0.0975487744,1.5250399999999999e-05
0.1025512756,7.8724e-06
0.1075537769,6.9493e-06
0.1125562781,8.8506e-06
0.1175587794,1.60726e-05
0.1225612806,4.96605e-05
0.1275637819,0.0003996901
0.13256628310000002,7.1454e-05
0.1375687844,1.87e-05
0.14257128560000001,8.4967e-06
0.1475737869,4.9237e-06
0.1525762881,3.2622000000000003e-06
0.1575787894,2.3506e-06
0.1625812906,1.7931e-06
0.1675837919,1.425e-06
0.17258629309999998,1.1677e-06
0.1775887944,9.799e-07
0.18259129559999998,8.379000000000001e-07
0.18759379690000003,7.276e-07
0.19259629809999998,6.397e-07
0.19759879940000002,5.685e-07
0.20260130070000001,5.097e-07
0.20760380190000002,4.605e-07
0.2126063032,4.188e-07
0.21760880440000002,3.8310000000000004e-07
0.2226113057,3.5229999999999995e-07
0.22761380690000002,3.254e-07
0.2326163082,3.018e-07
0.23761880940000002,2.81e-07
0.2426213107,2.6239999999999997e-07
0.24762381190000002,2.458e-07
0.2526263132,2.309e-07
0.2576288144,2.175e-07
0.2626313157,2.0519999999999998e-07
0.2676338169,1.941e-07
0.2726363182,1.8399999999999998e-07
0.2776388194,1.747e-07
0.2826413207,1.6609999999999999e-07
0.28764382190000004,1.583e-07
0.2926463232,1.51e-07
0.2976488244,1.442e-07
0.30265132570000003,1.3800000000000002e-07
0.30765382690000004,1.321e-07
0.3126563282,1.267e-07
0.3176588294,1.216e-07
0.3226613307,1.169e-07
0.32766383190000004,1.124e-07
0.3326663332,1.082e-07
0.33766883439999995,1.043e-07
0.3426713357,1.006e-07
0.3476738369,9.71e-08
0.3526763382,9.38e-08
0.3576788394,9.06e-08
0.3626813407,8.77e-08
0.3676838419,8.49e-08
0.3726863432,8.220000000000001e-08
0.3776888444,7.969999999999999e-08
0.3826913457,7.730000000000001e-08
0.38769384689999997,7.5e-08
0.3926963482,7.28e-08
0.3976988494,7.07e-08
0.4027013507,6.87e-08
0.40770385189999997,6.68e-08
0.4127063532,6.5e-08
0.4177088544,6.33e-08
0.4227113557,6.16e-08
0.42771385689999997,6e-08
0.4327163582,5.8499999999999994e-08
0.4377188594,5.7e-08
0.4427213607,5.5599999999999995e-08
0.44772386189999996,5.4299999999999997e-08
0.4527263632,5.3e-08
0.4577288644,5.17e-08
0.4627313657,5.0499999999999996e-08
0.46773386689999996,4.9400000000000006e-08
0.4727363682,4.83e-08
0.4777388694,4.72e-08
0.4827413707,4.6200000000000003e-08
0.48774387189999996,4.5199999999999994e-08
0.4927463732,4.42e-08
0.4977488744,4.3300000000000004e-08
0.5027513757000001,4.24e-08
0.5077538769,4.15e-08
0.5127563782,4.07e-08
0.5177588794,3.98e-08
0.5227613807,3.91e-08
0.5277638819,3.83e-08
0.5327663832,3.76e-08
0.5377688843999999,3.68e-08
0.5427713857,3.62e-08
0.5477738869,3.55e-08
0.5527763882,3.48e-08
0.5577788894,3.42e-08
0.5627813907,3.3599999999999996e-08
0.5677838919,3.3e-08
0.5727863932,3.24e-08
0.5777888944,3.19e-08
0.5827913957,3.1299999999999996e-08
0.5877938969,3.08e-08
0.5927963982,3.03e-08
0.5977988994,2.98e-08
0.6028014007,2.93e-08
0.607803902,2.88e-08
0.6128064032,2.84e-08
0.6178089045,2.7900000000000002e-08
0.6228114057,2.75e-08
0.6278139070000001,2.7e-08
0.6328164082,2.66e-08
0.6378189095,2.62e-08
0.6428214107,2.58e-08
0.647823912,2.5499999999999997e-08
0.6528264132,2.5099999999999996e-08
0.6578289145,2.4700000000000003e-08
0.6628314157,2.44e-08
0.667833917,2.4e-08
0.6728364182,2.37e-08
0.6778389195000001,2.33e-08
0.6828414207,2.2999999999999998e-08
0.687843922,2.27e-08
0.6928464231999999,2.2400000000000002e-08
0.6978489245,2.21e-08
0.7028514256999999,2.18e-08
0.707853927,2.15e-08
0.7128564282,2.12e-08
0.7178589295000001,2.1e-08
0.7228614307,2.0699999999999997e-08
0.727863932,2.04e-08
0.7328664331999999,2.02e-08
0.7378689345,1.99e-08
0.7428714356999999,1.97e-08
0.747873937,1.94e-08
0.7528764381999999,1.92e-08
0.7578789395000001,1.8999999999999998e-08
0.7628814407,1.88e-08
0.767883942,1.85e-08
0.7728864431999999,1.8300000000000002e-08
0.7778889445,1.81e-08
0.7828914456999999,1.79e-08
0.787893947,1.77e-08
0.7928964481999999,1.75e-08
0.7978989495000001,1.73e-08
0.8029014507,1.71e-08
0.807903952,1.69e-08
0.8129064531999999,1.6799999999999998e-08
0.8179089545,1.66e-08
0.8229114556999999,1.6399999999999998e-08
0.827913957,1.62e-08
0.8329164581999999,1.6100000000000002e-08
0.8379189595000001,1.59e-08
0.8429214607,1.57e-08
0.847923962,1.56e-08
0.8529264631999999,1.54e-08
0.8579289645,1.53e-08
0.8629314656999999,1.51e-08
0.867933967,1.5e-08
0.8729364681999999,1.48e-08
0.8779389695,1.47e-08
0.8829414707,1.4499999999999999e-08
0.8879439720000001,1.44e-08
0.8929464732,1.4299999999999999e-08
0.8979489745,1.4099999999999999e-08
0.9029514756999999,1.4e-08
0.907953977,1.3899999999999999e-08
0.9129564781999999,1.38e-08
0.9179589795,1.3600000000000001e-08
0.9229614807,1.35e-08
0.9279639820000001,1.3400000000000001e-08
0.9329664832,1.33e-08
0.9379689845,1.32e-08
0.9429714856999999,1.31e-08
0.947973987,1.29e-08
0.9529764881999999,1.28e-08
0.9579789895,1.27e-08
0.9629814906999999,1.26e-08
0.9679839920000001,1.25e-08
0.9729864932,1.24e-08
0.9779889945,1.23e-08
0.9829914956999999,1.22e-08
0.987993997,1.2099999999999999e-08
0.9929964981999999,1.2e-08
0.9979989995,1.1899999999999999e-08
1.0030015008,1.18e-08
1.008004002,1.18e-08
1.0130065033,1.1699999999999999e-08
1.0180090045,1.16e-08
1.0230115058,1.1499999999999999e-08
1.0280140070000001,1.14e-08
1.0330165083,1.1299999999999999e-08
1.0380190095,1.1299999999999999e-08
1.0430215108,1.1200000000000001e-08
1.048024012,1.1100000000000002e-08
1.0530265133,1.1000000000000001e-08
1.0580290145,1.09e-08
1.0630315157999999,1.09e-08
1.068034017,1.08e-08
1.0730365183,1.07e-08
1.0780390195,1.06e-08
1.0830415208,1.06e-08
1.088044022,1.05e-08
1.0930465233,1.04e-08
1.0980490245,1.04e-08
1.1030515258,1.03e-08
1.108054027,1.02e-08
1.1130565283,1.02e-08
1.1180590295000001,1.01e-08
1.1230615308,1.01e-08
1.128064032,1e-08
1.1330665333,9.9e-09
1.1380690345,9.9e-09
1.1430715357999999,9.8e-09
1.148074037,9.8e-09
1.1530765383,9.7e-09
1.1580790395,9.6e-09
1.1630815408,9.6e-09
1.168084042,9.499999999999999e-09
1.1730865433,9.499999999999999e-09
1.1780890445,9.4e-09
1.1830915458,9.4e-09
1.188094047,9.3e-09
1.1930965483,9.3e-09
1.1980990495000001,9.2e-09
1.2031015508,9.2e-09
1.208104052,9.1e-09
1.2131065533,9.1e-09
1.2181090545,9.1e-09
1.2231115558,9e-09
1.228114057,9e-09
1.2331165582999999,8.9e-09
1.2381190595,8.9e-09
1.2431215608,8.8e-09
1.248124062,8.8e-09
1.2531265633,8.8e-09
1.2581290645,8.7e-09
1.2631315658,8.7e-09
1.268134067,8.6e-09
1.2731365683,8.6e-09
1.2781390695000001,8.6e-09
1.2831415708,8.5e-09
1.2881440720000001,8.5e-09
1.2931465733,8.5e-09
1.2981490745,8.399999999999999e-09
1.3031515758,8.399999999999999e-09
1.308154077,8.399999999999999e-09
1.3131565782999999,8.3e-09
1.3181590795,8.3e-09
1.3231615808,8.3e-09
1.328164082,8.199999999999999e-09
1.3331665833,8.199999999999999e-09
1.3381690845,8.199999999999999e-09
1.3431715858000002,8.5e-09
1.3481740869999999,8.199999999999999e-09
1.3531765883000002,8.1e-09
1.3581790894999999,8.1e-09
1.3631815908000002,8e-09
1.368184092,8e-09
1.3731865933,8e-09
1.3781890945,7.9e-09
1.3831915958,7.9e-09
1.388194097,7.9e-09
1.3931965983,7.9e-09
1.3981990995,7.8e-09
1.4032016008000001,7.8e-09
1.4082041021,7.8e-09
1.4132066033000001,7.8e-09
1.4182091046,7.8e-09
1.4232116058000002,7.7e-09
1.4282141071,7.7e-09
1.4332166083000002,7.7e-09
1.4382191096,7.7e-09
1.4432216108000002,7.7e-09
1.4482241121000001,7.6e-09
1.4532266133,7.6e-09
1.4582291146000002,7.6e-09
1.4632316158,7.6e-09
1.4682341171000002,7.6e-09
1.4732366183,7.6e-09
1.4782391196,7.6e-09
1.4832416208,7.6e-09
1.4882441221,7.7e-09
1.4932466233000001,7.8e-09
1.4982491246,8.8e-09
1.5032516258000002,3.68e-08
1.5082541271,9.2e-09
1.5132566283000002,7.9e-09
1.5182591296,7.6e-09
1.5232616308000002,7.5e-09
1.5282641321000001,7.5e-09
1.5332666333000002,7.4e-09
1.5382691346000001,7.4e-09
1.5432716358,7.4e-09
1.5482741371000002,7.4e-09
1.5532766383,7.4e-09
1.5582791396,7.4e-09
1.5632816408,7.4e-09
1.5682841421,7.3e-09
1.5732866433000001,7.3e-09
1.5782891446,7.3e-09
1.5832916458000001,7.3e-09
1.5882941471,7.3e-09
1.5932966483000002,7.3e-09
1.5982991496,7.3e-09
1.6033016508000002,7.3e-09
1.6083041521,7.3e-09
1.6133066533000002,7.3e-09
1.6183091546000001,7.3e-09
1.6233116558,7.3e-09
1.6283141571000002,7.3e-09
1.6333166583,7.4e-09
1.6383191596000002,7.4e-09
1.6433216608,7.4e-09
1.6483241621,7.4e-09
1.6533266633,7.4e-09
1.6583291646,7.5e-09
1.6633316658000001,7.5e-09
1.6683341671,7.5e-09
1.6733366683000002,7.6e-09
1.6783391696,7.7e-09
1.6833416708000002,7.8e-09
1.6883441721,7.9e-09
1.6933466733000002,8e-09
1.6983491746000001,8.3e-09
1.7033516758,8.6e-09
1.7083541771000001,9.1e-09
1.7133566783,1e-08
1.7183591796000002,1.16e-08
1.7233616808,1.53e-08
1.7283641821,2.64e-08
1.7333666833,8.779999999999999e-08
1.7383691846,1.862e-07
1.7433716858000001,3.7999999999999996e-08
1.7483741871,1.79e-08
1.7533766883000002,1.25e-08
1.7583791896,1.04e-08
1.7633816908000002,9.3e-09
1.7683841921,8.8e-09
1.7733866933000002,8.399999999999999e-09
1.7783891946000001,8.199999999999999e-09
1.7833916958000002,8e-09
1.7883941971000001,7.9e-09
1.7933966983,7.8e-09
1.7983991996000002,7.8e-09
1.8034017009,7.8e-09
1.8084042021000002,7.7e-09
1.8134067034,7.7e-09
1.8184092046,7.7e-09
1.8234117059000001,7.7e-09
1.8284142071,7.7e-09
1.8334167084,7.8e-09
1.8384192096,7.8e-09
1.8434217109,7.8e-09
1.8484242121,7.8e-09
1.8534267134,7.8e-09
1.8584292146,7.9e-09
1.8634317159,7.9e-09
1.8684342171000001,7.9e-09
1.8734367184,8e-09
1.8784392196000002,8e-09
1.8834417209,8.1e-09
1.8884442221000002,8.1e-09
1.8934467234,8.199999999999999e-09
1.8984492246,8.199999999999999e-09
1.9034517259000001,8.3e-09
1.9084542271,8.399999999999999e-09
1.9134567284000001,8.399999999999999e-09
1.9184592296,8.5e-09
1.9234617309,8.6e-09
1.9284642321,8.7e-09
1.9334667334,8.8e-09
1.9384692346,8.9e-09
1.9434717359,9e-09
1.9484742371000001,9.1e-09
1.9534767384,9.2e-09
1.9584792396000001,9.3e-09
1.9634817409,9.499999999999999e-09
1.9684842421000002,9.6e-09
1.9734867434,9.8e-09
1.9784892446,1e-08
1.9834917459,1.02e-08
1.9884942471,1.04e-08
1.9934967484000001,1.07e-08
1.9984992496,1.1000000000000001e-08
2.0035017509,1.1299999999999999e-08
2.0085042521000003,1.16e-08
2.0135067534,1.2e-08
2.0185092546,1.24e-08
2.0235117559,1.29e-08
2.0285142571,1.35e-08
2.0335167584000002,1.42e-08
2.0385192596,1.49e-08
2.0435217609,1.58e-08
2.0485242621,1.69e-08
2.0535267634,1.81e-08
2.0585292646,1.96e-08
2.0635317659,2.14e-08
2.0685342671,2.37e-08
2.0735367684,2.65e-08
2.0785392696000002,3.02e-08
2.0835417709,3.49e-08
2.0885442721,4.1100000000000004e-08
2.0935467734,4.9699999999999995e-08
2.0985492746000003,6.16e-08
2.1035517759,7.87e-08
2.1085542771,1.038e-07
2.1135567784,1.4039999999999999e-07
2.1185592796,1.9050000000000002e-07
2.1235617809000003,2.452e-07
2.1285642821,2.739e-07
2.1335667834,2.511e-07
2.1385692846,1.975e-07
2.1435717859,1.4599999999999998e-07
2.1485742871,1.0769999999999999e-07
2.1535767884,8.150000000000001e-08
2.1585792896,6.36e-08
2.1635817909,5.12e-08
2.1685842921000003,4.24e-08
2.1735867934,3.6e-08
2.1785892946,3.12e-08
2.1835917959,2.75e-08
2.1885942971,2.4700000000000003e-08
2.1935967984,2.25e-08
2.1985992996,2.0699999999999997e-08
2.2036018009,1.92e-08
2.2086043022,1.8e-08
2.2136068034,1.7e-08
2.2186093047,1.62e-08
2.2236118059,1.55e-08
2.2286143072,1.49e-08
2.2336168084,1.44e-08
2.2386193097,1.4e-08
2.2436218109,1.37e-08
2.2486243122,1.33e-08
2.2536268134,1.31e-08
2.2586293147,1.28e-08
2.2636318159,1.26e-08
2.2686343172,1.25e-08
2.2736368184,1.23e-08
2.2786393197,1.22e-08
2.2836418209000002,1.2099999999999999e-08
2.2886443222,1.2e-08
2.2936468234,1.2e-08
2.2986493247,1.1899999999999999e-08
2.3036518259,1.1899999999999999e-08
2.3086543272,1.18e-08
2.3136568284,1.18e-08
2.3186593297,1.18e-08
2.3236618309,1.18e-08
2.3286643322,1.18e-08
2.3336668334,1.18e-08
2.3386693347,1.18e-08
2.3436718359,1.18e-08
2.3486743372,1.1899999999999999e-08
2.3536768384,1.1899999999999999e-08
2.3586793397,1.1899999999999999e-08
2.3636818409,1.2e-08
2.3686843422,1.2e-08
2.3736868434000002,1.2099999999999999e-08
2.3786893447,1.22e-08
2.3836918459,1.22e-08
2.3886943472,1.23e-08
2.3936968484,1.24e-08
2.3986993497,1.25e-08
2.4037018509,1.25e-08
2.4087043522,1.26e-08
2.4137068534,1.27e-08
2.4187093547,1.28e-08
2.4237118559,1.29e-08
2.4287143572,1.3e-08
2.4337168584,1.31e-08
2.4387193597,1.33e-08
2.4437218609,1.3400000000000001e-08
2.4487243622,1.35e-08
2.4537268634,1.3600000000000001e-08
2.4587293647,1.38e-08
2.4637318659,1.3899999999999999e-08
2.4687343672,1.4e-08
2.4737368684,1.42e-08
2.4787393697,1.4299999999999999e-08
2.4837418709,1.4499999999999999e-08
2.4887443721999998,1.46e-08
2.4937468734,1.48e-08
2.4987493747,1.5e-08
2.5037518759,1.52e-08
2.5087543772,1.53e-08
2.5137568784,1.55e-08
2.5187593797,1.57e-08
2.5237618809,1.59e-08
2.5287643822,1.6100000000000002e-08
2.5337668834000002,1.63e-08
2.5387693847,1.66e-08
2.5437718859,1.6799999999999998e-08
2.5487743872,1.7e-08
2.5537768884,1.73e-08
2.5587793897,1.75e-08
2.5637818909,1.78e-08
2.5687843922,1.8e-08
2.5737868934,1.8300000000000002e-08
2.5787893947,1.86e-08
2.5837918959,1.89e-08
2.5887943972,1.92e-08
2.5937968984,1.95e-08
2.5987993997,1.98e-08
2.6038019009999998,2.0099999999999998e-08
2.6088044022,2.04e-08
2.6138069035,2.08e-08
2.6188094047,2.11e-08
2.623811906,2.15e-08
2.6288144072,2.19e-08
2.6338169085,2.23e-08
2.6388194097,2.27e-08
2.643821911,2.3100000000000002e-08
2.6488244122,2.36e-08
2.6538269135,2.4e-08
2.6588294147,2.45e-08
2.663831916,2.5e-08
2.6688344172,2.5499999999999997e-08
2.6738369185,2.6e-08
2.6788394197,2.66e-08
2.683841921,2.71e-08
2.6888444222000003,2.77e-08
2.6938469235,2.8300000000000002e-08
2.6988494247,2.89e-08
2.703851926,2.96e-08
2.7088544272000004,3.03e-08
2.7138569285000003,3.1e-08
2.7188594297,3.17e-08
2.723861931,3.25e-08
2.7288644322000004,3.33e-08
2.7338669335000003,3.41e-08
2.7388694347,3.49e-08
2.743871936,3.58e-08
2.7488744372000005,3.68e-08
2.7538769385000004,3.77e-08
2.7588794397000003,3.87e-08
2.763881941,3.98e-08
2.7688844422,4.0899999999999996e-08
2.7738869435000004,4.2e-08
2.7788894447000003,4.32e-08
2.7838919460000002,4.440000000000001e-08
2.7888944472,4.5700000000000006e-08
2.7938969485,4.71e-08
2.7988994497000004,4.85e-08
2.8039019510000003,4.9900000000000003e-08
2.8089044522,5.1500000000000005e-08
2.8139069535,5.31e-08
2.8189094547000004,5.47e-08
2.8239119560000003,5.65e-08
2.8289144572000002,5.83e-08
2.8339169585,6.02e-08
2.8389194597000005,6.22e-08
2.8439219610000004,6.42e-08
2.8489244622000003,6.64e-08
2.8539269635,6.86e-08
2.8589294647,7.089999999999999e-08
2.8639319660000004,7.33e-08
2.8689344672000003,7.58e-08
2.8739369685000002,7.84e-08
2.8789394697,8.109999999999999e-08
2.883941971,8.39e-08
2.8889444722000004,8.67e-08
2.8939469735000003,8.97e-08
2.8989494747,9.269999999999999e-08
2.903951976,9.58e-08
2.9089544772000004,9.89e-08
2.9139569785000003,1.0210000000000001e-07
2.9189594797000002,1.053e-07
2.923961981,1.085e-07
2.9289644822000005,1.117e-07
2.9339669835000004,1.149e-07
2.9389694847000003,1.1800000000000001e-07
2.943971986,1.2099999999999998e-07
2.9489744872,1.2390000000000002e-07
2.9539769885000005,1.267e-07
2.9589794897000004,1.292e-07
2.9639819910000003,1.3160000000000001e-07
2.9689844922,1.336e-07
2.9739869935,1.3539999999999998e-07
2.9789894947000004,1.368e-07
2.9839919960000003,1.3789999999999998e-07
2.9889944972,1.3859999999999998e-07
2.9939969985,1.388e-07
2.9989994997000005,1.387e-07
3.0040020010000004,1.382e-07
3.0090045023000003,1.372e-07
3.0140070035,1.358e-07
3.0190095048,1.341e-07
3.0240120060000004,1.32e-07
3.0290145073000003,1.295e-07
3.0340170085000002,1.268e-07
3.0390195098,1.238e-07
3.044022011,1.206e-07
3.0490245123000004,1.172e-07
3.0540270135000003,1.136e-07
3.0590295148,1.1e-07
3.064032016,1.063e-07
3.0690345173,1.0259999999999999e-07
3.0740370185000003,9.880000000000001e-08
3.0790395198000002,9.51e-08
3.084042021,9.140000000000001e-08
3.0890445223,8.779999999999999e-08
3.0940470235000004,8.42e-08
3.0990495248000003,8.07e-08
3.104052026,7.74e-08
3.1090545273,7.41e-08
3.1140570285000004,7.1e-08
3.1190595298000003,6.8e-08
3.1240620310000002,6.5e-08
3.1290645323,6.230000000000001e-08
3.1340670335,5.96e-08
3.1390695348000004,5.7e-08
3.1440720360000003,5.46e-08
3.1490745373,5.2300000000000005e-08
3.1540770385,5e-08
3.1590795398,4.79e-08
3.1640820410000003,4.59e-08
3.1690845423000003,4.4000000000000004e-08
3.1740870435,4.22e-08
3.1790895448,4.04e-08
3.1840920460000004,3.88e-08
3.1890945473000003,3.72e-08
3.1940970485,3.5699999999999995e-08
3.1990995498,3.43e-08
3.2041020510000005,3.2900000000000003e-08
3.2091045523000004,3.16e-08
3.2141070535000003,3.04e-08
3.2191095548,2.92e-08
3.224112056,2.81e-08
3.2291145573000004,2.71e-08
3.2341170585000003,2.61e-08
3.2391195598,2.5099999999999996e-08
3.244122061,2.4199999999999998e-08
3.2491245623,2.33e-08
3.2541270635000004,2.25e-08
3.2591295648000003,2.17e-08
3.264132066,2.09e-08
3.2691345673,2.02e-08
3.2741370685000004,1.95e-08
3.2791395698000003,1.88e-08
3.284142071,1.82e-08
3.2891445723,1.76e-08
3.2941470735,1.7e-08
3.2991495748000004,1.6399999999999998e-08
3.3041520760000003,1.59e-08
3.3091545773,1.54e-08
3.3141570785,1.49e-08
3.3191595798,1.44e-08
3.3241620810000003,1.4e-08
3.3291645823000002,1.3600000000000001e-08
3.3341670835,1.31e-08
3.3391695848,1.27e-08
3.3441720860000004,1.24e-08
3.3491745873000003,1.2e-08
3.3541770885,1.16e-08
3.3591795898,1.1299999999999999e-08
3.3641820910000004,1.1000000000000001e-08
3.3691845923000003,1.07e-08
3.3741870935000002,1.04e-08
3.3791895948,1.01e-08
3.384192096,9.8e-09
3.3891945973000004,9.499999999999999e-09
3.3941970985000003,9.3e-09
3.3991995998,9e-09
3.4042021011,8.8e-09
3.4092046023,8.5e-09
3.4142071036000003,8.3e-09
3.4192096048000002,8.1e-09
3.4242121061,7.9e-09
3.4292146073,7.7e-09
3.4342171086,7.5e-09
3.4392196098000003,7.3e-09
3.4442221111,7.1e-09
3.4492246123,6.9e-09
3.4542271136,6.8000000000000005e-09
3.4592296148000004,6.6e-09
3.4642321161000003,6.4e-09
3.4692346173,6.3e-09
3.4742371186,6.1e-09
3.4792396198000004,6e-09
3.4842421211000003,5.8e-09
3.4892446223,5.7e-09
3.4942471236,5.6000000000000005e-09
3.4992496248,5.4e-09
3.5042521261000004,5.3e-09
3.5092546273000003,5.2e-09
3.5142571286,5.1e-09
3.5192596298,5e-09
3.5242621311,4.8e-09
3.5292646323000003,4.7e-09
3.5342671336,4.6e-09
3.5392696348,4.5e-09
3.5442721361,4.4e-09
3.5492746373000004,4.3e-09
3.5542771386000003,4.1999999999999996e-09
3.5592796398,4.1999999999999996e-09
3.5642821411,4.0999999999999995e-09
3.5692846423,4e-09
3.5742871436000003,3.9e-09
3.5792896448000002,3.8e-09
3.5842921461,3.7e-09
3.5892946473,3.7e-09
3.5942971486,3.6e-09
3.5992996498000003,3.5e-09
3.6043021511,3.4000000000000003e-09
3.6093046523,3.4000000000000003e-09
3.6143071536,3.3e-09
3.6193096548000003,3.2e-09
3.6243121561000002,3.2e-09
3.6293146573,3.1e-09
3.6343171586,3.1e-09
3.6393196598000004,3e-09
3.6443221611000003,2.9e-09
3.6493246623,2.9e-09
3.6543271636,2.8000000000000003e-09
3.6593296648,2.8000000000000003e-09
3.6643321661000003,2.7e-09
3.6693346673000002,2.7e-09
3.6743371686,2.6e-09
3.6793396698,2.6e-09
3.6843421711,2.5e-09
3.6893446723000003,2.5e-09
3.6943471736,2.4e-09
3.6993496748,2.4e-09
3.7043521761,2.4e-09
3.7093546773000003,2.3e-09
3.7143571786000003,2.3e-09
3.7193596798,2.2e-09
3.7243621811,2.2e-09
3.7293646823000004,2.2e-09
3.7343671836000003,2.0999999999999998e-09
3.7393696848,2.0999999999999998e-09
3.7443721861,2e-09
3.7493746873,2e-09
3.7543771886000004,2e-09
3.7593796898000003,1.9e-09
3.7643821911,1.9e-09
3.7693846923,1.9e-09
3.7743871936,1.8e-09
3.7793896948000003,1.8e-09
3.7843921961,1.8e-09
3.7893946973,1.8e-09
3.7943971986,1.7000000000000001e-09
3.7993996998000004,1.7000000000000001e-09
3.8044022011000003,1.7000000000000001e-09
3.8094047024,1.6e-09
3.8144072036,1.6e-09
3.8194097049,1.6e-09
3.8244122061000003,1.6e-09
3.8294147074000002,1.5e-09
3.8344172086,1.5e-09
3.8394197099,1.5e-09
3.8444222111,1.5e-09
3.8494247124000003,1.4000000000000001e-09
3.8544272136,1.4000000000000001e-09
3.8594297149,1.4000000000000001e-09
3.8644322161,1.4000000000000001e-09
3.8694347174,1.4000000000000001e-09
3.8744372186000002,1.3e-09
3.8794397199,1.3e-09
3.8844422211,1.3e-09
3.8894447224,1.3e-09
3.8944472236000003,1.3e-09
3.8994497249,1.2e-09
3.9044522261,1.2e-09
3.9094547274,1.2e-09
3.9144572286000003,1.2e-09
3.9194597299000002,1.2e-09
3.9244622311,1.2e-09
3.9294647324,1.1e-09
3.9344672336,1.1e-09
3.9394697349000003,1.1e-09
3.9444722361,1.1e-09
3.9494747374,1.1e-09
3.9544772386,1.1e-09
3.9594797399,1e-09
3.9644822411000002,1e-09
3.9694847424,1e-09
3.9744872436,1e-09
3.9794897449,1e-09
3.9844922461000003,1e-09
3.9894947474,1e-09
3.9944972486,9e-10
3.9994997499,9e-10
4.0045022511,9e-10
4.0095047524,9e-10
4.0145072536,9e-10
4.0195097549000005,9e-10
4.0245122561,9e-10
4.0295147574,9e-10
4.0345172586,8e-10
4.0395197599,8e-10
4.0445222611,8e-10
4.0495247624,8e-10
4.0545272636,8e-10
4.0595297649,8e-10
4.0645322661000005,8e-10
4.0695347674,8e-10
4.0745372686,8e-10
4.0795397699,8e-10
4.0845422711,7.000000000000001e-10
4.0895447724,7.000000000000001e-10
4.0945472736,7.000000000000001e-10
4.0995497749,7.000000000000001e-10
4.1045522761,7.000000000000001e-10
4.1095547774000005,7.000000000000001e-10
4.1145572786,7.000000000000001e-10
4.1195597799,7.000000000000001e-10
4.1245622811,7.000000000000001e-10
4.1295647824,7.000000000000001e-10
4.1345672836,7.000000000000001e-10
4.1395697849,6e-10
4.1445722861,6e-10
4.1495747874,6e-10
4.1545772886000005,6e-10
4.1595797899,6e-10
4.1645822911,6e-10
4.1695847924,6e-10
4.1745872936,6e-10
4.1795897949,6e-10
4.1845922961,6e-10
4.1895947974,6e-10
4.1945972986,6e-10
4.1995997999,6e-10
4.2046023012000004,6e-10
4.2096048024,5e-10
4.2146073037,5e-10
4.2196098049,5e-10
4.2246123062,5e-10
4.2296148074,5e-10
4.2346173087,5e-10
4.2396198099,5e-10
4.2446223112,5e-10
4.2496248124000005,5e-10
4.2546273137,5e-10
4.2596298149,5e-10
4.2646323162,5e-10
4.2696348174,5e-10
4.2746373187,5e-10
4.2796398199,5e-10
4.2846423212,5e-10
4.2896448224,5e-10
4.2946473237000005,4e-10
4.2996498249,4e-10
4.3046523262,4e-10
4.3096548274,4e-10
4.3146573287,4e-10
4.3196598299,4e-10
4.3246623312,4e-10
4.3296648324,4e-10
4.3346673337,4e-10
4.3396698349000005,4e-10
4.3446723362,4e-10
4.3496748374,4e-10
4.3546773387,4e-10
4.3596798399,4e-10
4.3646823412,4e-10
4.3696848424,4e-10
4.3746873437,4e-10
4.3796898449,4e-10
4.3846923462000005,4e-10
4.3896948474,4e-10
4.3946973487,4e-10
4.3996998499,4e-10
4.4047023512,3e-10
4.4097048524,3e-10
4.4147073537,3e-10
4.4197098549,3e-10
4.4247123562,3e-10
4.4297148574000005,3e-10
4.4347173587,3e-10
4.4397198599,3e-10
4.4447223612,3e-10
4.4497248624,3e-10
4.4547273637,3e-10
4.4597298649,3e-10
4.4647323662,3e-10
4.4697348674,3e-10
4.4747373687,3e-10
4.4797398699,3e-10
4.4847423712,3e-10
4.4897448724,3e-10
4.4947473737,3e-10
4.4997498749,3e-10
4.5047523762,3e-10
4.5097548774,3e-10
4.5147573787,3e-10
4.5197598799000005,3e-10
4.5247623812,3e-10
4.5297648824,3e-10
4.5347673837,3e-10
4.5397698849,3e-10
4.5447723862,3e-10
4.5497748874,3e-10
4.5547773887,3e-10
4.5597798899,3e-10
4.5647823912,3e-10
4.5697848924,2e-10
4.5747873937,2e-10
4.5797898949,2e-10
4.5847923962,2e-10
4.5897948974,2e-10
4.5947973987,2e-10
4.5997998999,2e-10
4.6048024012,2e-10
4.6098049025,2e-10
4.6148074037,2e-10
4.619809905,2e-10
4.6248124062,2e-10
4.6298149075,2e-10
4.6348174087,2e-10
4.63981991,2e-10
4.6448224112,2e-10
4.6498249125,2e-10
4.6548274137,2e-10
4.659829915,2e-10
4.6648324162,2e-10
4.6698349175,2e-10
4.6748374187,2e-10
4.67983992,2e-10
4.6848424212,2e-10
4.6898449225,2e-10
4.6948474237,2e-10
4.699849925,2e-10
4.7048524262,2e-10
4.7098549275,2e-10
4.7148574287,2e-10
4.71985993,2e-10
4.7248624312,2e-10
4.7298649325,2e-10
4.7348674337,2e-10
4.739869935,2e-10
4.7448724362,2e-10
4.7498749375,2e-10
4.7548774387,2e-10
4.75987994,2e-10
4.7648824412,2e-10
4.7698849425,2e-10
4.7748874437,2e-10
4.779889945,2e-10
4.7848924462,2e-10
4.7898949475,2e-10
4.7948974487000005,2e-10
4.79989995,2e-10
4.8049024512,2e-10
4.8099049525,2e-10
4.8149074537,2e-10
4.819909955,2e-10
4.8249124562,2e-10
4.8299149575,2e-10
4.8349174587,2e-10
4.83991996,2e-10
4.8449224612,1e-10
4.8499249625,1e-10
4.8549274637,1e-10
4.859929965,1e-10
4.8649324662,1e-10
4.8699349675,1e-10
4.8749374687,1e-10
4.87993997,1e-10
4.8849424712000005,1e-10
4.8899449725,1e-10
4.8949474737,1e-10
4.899949975,1e-10
4.9049524762,1e-10
4.9099549775,1e-10
4.9149574787,1e-10
4.91995998,1e-10
4.9249624812,1e-10
4.9299649825,1e-10
4.9349674837,1e-10
4.939969985,1e-10
4.9449724862,1e-10
4.9499749875,1e-10
4.9549774887,1e-10
4.95997999,1e-10
4.9649824912,1e-10
4.9699849925,1e-10
4.9749874937000005,1e-10
4.979989995,1e-10
4.9849924962,1e-10
4.9899949975,1e-10
4.9949974987,1e-10
5.0,1e-10


==> three-level-1-s22-pop.csv <==
-6.9949974987,2e-10
-6.9899949975,2e-10
-6.9849924962,2e-10
-6.979989995,2e-10
-6.9749874937000005,2e-10
-6.9699849925,2e-10
-6.9649824912,2e-10
-6.95997999,2e-10
-6.9549774887,2e-10
-6.9499749875,2e-10
-6.9449724862,2e-10
-6.939969985,2e-10
-6.9349674837,2e-10
-6.9299649825,2e-10
-6.9249624812,2e-10
-6.91995998,2e-10
-6.9149574787,2e-10
-6.9099549775,2e-10
-6.9049524762,2e-10
-6.899949975,2e-10
-6.8949474737,2e-10
-6.8899449725,2e-10
-6.8849424712000005,2e-10
-6.87993997,2e-10
-6.8749374687,2e-10
-6.8699349675,2e-10
-6.8649324662,2e-10
-6.859929965,2e-10
-6.8549274637,2e-10
-6.8499249625,2e-10
-6.8449224612,2e-10
-6.83991996,2e-10
-6.8349174587,2e-10
-6.8299149575,2e-10
-6.8249124562,2e-10
-6.819909955,2e-10
-6.8149074537,2e-10
-6.8099049525,2e-10
-6.8049024512,2e-10
-6.79989995,2e-10
-6.7948974487000005,2e-10
-6.7898949475,2e-10
-6.7848924462,2e-10
-6.779889945,2e-10
-6.7748874437,2e-10
-6.7698849425,2e-10
-6.7648824412,2e-10
-6.75987994,2e-10
-6.7548774387,2e-10
-6.7498749375,2e-10
-6.7448724362,2e-10
-6.739869935,2e-10
-6.7348674337,3e-10
-6.7298649325,3e-10
-6.7248624312,3e-10
-6.71985993,3e-10
-6.7148574287,3e-10
-6.7098549275,3e-10
-6.7048524262,3e-10
-6.699849925,3e-10
-6.6948474237,3e-10
-6.6898449225,3e-10
-6.6848424212,3e-10
-6.67983992,3e-10
-6.6748374187,3e-10
-6.6698349175,3e-10
-6.6648324162,3e-10
-6.659829915,3e-10
-6.6548274137,3e-10
-6.6498249125,3e-10
-6.6448224112,3e-10
-6.63981991,3e-10
-6.6348174087,3e-10
-6.6298149075,3e-10
-6.6248124062,3e-10
-6.619809905,3e-10
-6.6148074037,3e-10
-6.6098049025,3e-10
-6.6048024012,3e-10
-6.5997998999,3e-10
-6.5947973987,3e-10
-6.5897948974,3e-10
-6.5847923962,3e-10
-6.5797898949,3e-10
-6.5747873937,3e-10
-6.5697848924,3e-10
-6.5647823912,3e-10
-6.5597798899,3e-10
-6.5547773887,3e-10
-6.5497748874,3e-10
-6.5447723862,3e-10
-6.5397698849,3e-10
-6.5347673837,3e-10
-6.5297648824,3e-10
-6.5247623812,3e-10
-6.5197598799000005,3e-10
-6.5147573787,3e-10
-6.5097548774,4e-10
-6.5047523762,4e-10
-6.4997498749,4e-10
-6.4947473737,4e-10
-6.4897448724,4e-10
-6.4847423712,4e-10
-6.4797398699,4e-10
-6.4747373687,4e-10
-6.4697348674,4e-10
-6.4647323662,4e-10
-6.4597298649,4e-10
-6.4547273637,4e-10
-6.4497248624,4e-10
-6.4447223612,4e-10
-6.4397198599,4e-10
-6.4347173587,4e-10
-6.4297148574000005,4e-10
-6.4247123562,4e-10
-6.4197098549,4e-10
-6.4147073537,4e-10
-6.4097048524,4e-10
-6.4047023512,4e-10
-6.3996998499,4e-10
-6.3946973487,4e-10
-6.3896948474,4e-10
-6.3846923462000005,4e-10
-6.3796898449,4e-10
-6.3746873437,4e-10
-6.3696848424,4e-10
-6.3646823412,4e-10
-6.3596798399,4e-10
-6.3546773387,4e-10
-6.3496748374,5e-10
-6.3446723362,5e-10
-6.3396698349000005,5e-10
-6.3346673337,5e-10
-6.3296648324,5e-10
-6.3246623312,5e-10
-6.3196598299,5e-10
-6.3146573287,5e-10
-6.3096548274,5e-10
-6.3046523262,5e-10
-6.2996498249,5e-10
-6.2946473237000005,5e-10
-6.2896448224,5e-10
-6.2846423212,5e-10
-6.2796398199,5e-10
-6.2746373187,5e-10
-6.2696348174,5e-10
-6.2646323162,5e-10
-6.2596298149,5e-10
-6.2546273137,5e-10
-6.2496248124000005,5e-10
-6.2446223112,5e-10
-6.2396198099,5e-10
-6.2346173087,5e-10
-6.2296148074,5e-10
-6.2246123062,6e-10
-6.2196098049,6e-10
-6.2146073037,6e-10
-6.2096048024,6e-10
-6.2046023012000004,6e-10
-6.1995997999,6e-10
-6.1945972986,6e-10
-6.1895947974,6e-10
-6.1845922961,6e-10
-6.1795897949,6e-10
-6.1745872936,6e-10
-6.1695847924,6e-10
-6.1645822911,6e-10
-6.1595797899,6e-10
-6.1545772886000005,6e-10
-6.1495747874,6e-10
-6.1445722861,6e-10
-6.1395697849,6e-10
-6.1345672836,6e-10
-6.1295647824,7.000000000000001e-10
-6.1245622811,7.000000000000001e-10
-6.1195597799,7.000000000000001e-10
-6.1145572786,7.000000000000001e-10
-6.1095547774000005,7.000000000000001e-10
-6.1045522761,7.000000000000001e-10
-6.0995497749,7.000000000000001e-10
-6.0945472736,7.000000000000001e-10
-6.0895447724,7.000000000000001e-10
-6.0845422711,7.000000000000001e-10
-6.0795397699,7.000000000000001e-10
-6.0745372686,7.000000000000001e-10
-6.0695347674,7.000000000000001e-10
-6.0645322661000005,7.000000000000001e-10
-6.0595297649,7.000000000000001e-10
-6.0545272636,7.000000000000001e-10
-6.0495247624,8e-10
-6.0445222611,8e-10
-6.0395197599,8e-10
-6.0345172586,8e-10
-6.0295147574,8e-10
-6.0245122561,8e-10
-6.0195097549000005,8e-10
-6.0145072536,8e-10
-6.0095047524,8e-10
-6.0045022511,8e-10
-5.9994997499,8e-10
-5.9944972486,8e-10
-5.9894947474,8e-10
-5.9844922461,8e-10
-5.9794897449,9e-10
-5.9744872436000005,9e-10
-5.9694847424,9e-10
-5.9644822411,9e-10
-5.9594797399,9e-10
-5.9544772386,9e-10
-5.9494747374,9e-10
-5.9444722361,9e-10
-5.9394697349,9e-10
-5.9344672336,9e-10
-5.9294647324000005,9e-10
-5.924462231100001,9e-10
-5.9194597299,1e-09
-5.9144572286,1e-09
-5.9094547274,1e-09
-5.9044522261,1e-09
-5.8994497249,1e-09
-5.8944472236,1e-09
-5.8894447224,1e-09
-5.8844422211000005,1e-09
-5.8794397199,1e-09
-5.8744372186,1e-09
-5.8694347174,1e-09
-5.8644322161,1.1e-09
-5.8594297149,1.1e-09
-5.8544272136,1.1e-09
-5.8494247124,1.1e-09
-5.8444222111,1.1e-09
-5.8394197099000005,1.1e-09
-5.834417208600001,1.1e-09
-5.8294147074,1.1e-09
-5.8244122061,1.1e-09
-5.8194097049,1.2e-09
-5.8144072036,1.2e-09
-5.8094047024,1.2e-09
-5.8044022011,1.2e-09
-5.7993996998,1.2e-09
-5.7943971986000005,1.2e-09
-5.789394697300001,1.2e-09
-5.7843921961,1.2e-09
-5.7793896948,1.3e-09
-5.7743871936,1.3e-09
-5.7693846923,1.3e-09
-5.7643821911,1.3e-09
-5.7593796898,1.3e-09
-5.7543771886,1.3e-09
-5.7493746873000005,1.3e-09
-5.7443721861000006,1.3e-09
-5.7393696848,1.4000000000000001e-09
-5.7343671836,1.4000000000000001e-09
-5.7293646823,1.4000000000000001e-09
-5.7243621811,1.4000000000000001e-09
-5.7193596798,1.4000000000000001e-09
-5.7143571786,1.4000000000000001e-09
-5.7093546773,1.4000000000000001e-09
-5.7043521761000004,1.5e-09
-5.6993496748000005,1.5e-09
-5.6943471736,1.5e-09
-5.6893446723,1.5e-09
-5.6843421711,1.5e-09
-5.6793396698,1.5e-09
-5.6743371686,1.6e-09
-5.6693346673,1.6e-09
-5.6643321661,1.6e-09
-5.6593296648,1.6e-09
-5.6543271636000005,1.6e-09
-5.649324662300001,1.6e-09
-5.6443221611,1.7000000000000001e-09
-5.6393196598,1.7000000000000001e-09
-5.6343171586,1.7000000000000001e-09
-5.6293146573,1.7000000000000001e-09
-5.6243121561,1.7000000000000001e-09
-5.6193096548,1.8e-09
-5.6143071536,1.8e-09
-5.6093046523000005,1.8e-09
-5.6043021511,1.8e-09
-5.5992996498,1.8e-09
-5.5942971486,1.9e-09
-5.5892946473,1.9e-09
-5.5842921461,1.9e-09
-5.5792896448,1.9e-09
-5.5742871436,1.9e-09
-5.5692846423,2e-09
-5.5642821411000005,2e-09
-5.559279639800001,2e-09
-5.5542771386,2e-09
-5.5492746373,2e-09
-5.5442721361,2.0999999999999998e-09
-5.5392696348,2.0999999999999998e-09
-5.5342671336,2.0999999999999998e-09
-5.5292646323,2.0999999999999998e-09
-5.5242621311,2.2e-09
-5.5192596298000005,2.2e-09
-5.5142571286,2.2e-09
-5.5092546273,2.2e-09
-5.5042521261,2.3e-09
-5.4992496248,2.3e-09
-5.4942471236,2.3e-09
-5.4892446223,2.4e-09
-5.4842421211,2.4e-09
-5.4792396198,2.4e-09
-5.4742371186000005,2.4e-09
-5.469234617300001,2.5e-09
-5.4642321161,2.5e-09
-5.4592296148,2.5e-09
-5.4542271136,2.6e-09
-5.4492246123,2.6e-09
-5.4442221111,2.6e-09
-5.4392196098,2.6e-09
-5.4342171086,2.7e-09
-5.4292146073000005,2.7e-09
-5.4242121061,2.7e-09
-5.4192096048,2.8000000000000003e-09
-5.4142071036,2.8000000000000003e-09
-5.4092046023,2.8000000000000003e-09
-5.4042021011,2.9e-09
-5.3991995998,2.9e-09
-5.3941970985,3e-09
-5.3891945973,3e-09
-5.3841920960000005,3e-09
-5.379189594800001,3.1e-09
-5.374187093500001,3.1e-09
-5.3691845923,3.1e-09
-5.364182091,3.2e-09
-5.3591795898,3.2e-09
-5.3541770885,3.3e-09
-5.3491745873,3.3e-09
-5.344172086,3.4000000000000003e-09
-5.3391695848000005,3.4000000000000003e-09
-5.334167083500001,3.4000000000000003e-09
-5.3291645823,3.5e-09
-5.324162081,3.5e-09
-5.3191595798,3.6e-09
-5.3141570785,3.6e-09
-5.3091545773,3.7e-09
-5.304152076,3.7e-09
-5.2991495748,3.8e-09
-5.2941470735000005,3.8e-09
-5.289144572300001,3.9e-09
-5.284142071000001,3.9e-09
-5.2791395698,4e-09
-5.2741370685,4e-09
-5.2691345673,4.0999999999999995e-09
-5.264132066,4.0999999999999995e-09
-5.2591295648,4.1999999999999996e-09
-5.2541270635,4.1999999999999996e-09
-5.2491245623000005,4.3e-09
-5.244122061000001,4.4e-09
-5.2391195598,4.4e-09
-5.2341170585,4.5e-09
-5.2291145573,4.5e-09
-5.224112056,4.6e-09
-5.2191095548,4.7e-09
-5.2141070535,4.7e-09
-5.2091045523,4.8e-09
-5.2041020510000005,4.9e-09
-5.1990995498000006,4.9e-09
-5.194097048500001,5e-09
-5.1890945473,5.1e-09
-5.184092046,5.2e-09
-5.1790895448,5.2e-09
-5.1740870435,5.3e-09
-5.1690845423,5.4e-09
-5.164082041,5.5000000000000004e-09
-5.1590795398000004,5.5000000000000004e-09
-5.1540770385000005,5.6000000000000005e-09
-5.1490745373,5.7e-09
-5.144072036,5.8e-09
-5.1390695348,5.9e-09
-5.1340670335,6e-09
-5.1290645323,6e-09
-5.124062031,6.1e-09
-5.1190595298,6.2e-09
-5.1140570285,6.3e-09
-5.1090545273000005,6.4e-09
-5.104052026000001,6.5e-09
-5.0990495248,6.6e-09
-5.0940470235,6.7000000000000004e-09
-5.0890445223,6.8000000000000005e-09
-5.084042021,6.9e-09
-5.0790395198,7e-09
-5.0740370185,7.1e-09
-5.0690345173,7.3e-09
-5.0640320160000005,7.4e-09
-5.059029514800001,7.5e-09
-5.0540270135,7.6e-09
-5.0490245123,7.7e-09
-5.044022011,7.9e-09
-5.0390195098,8e-09
-5.0340170085,8.1e-09
-5.0290145073,8.199999999999999e-09
-5.024012006,8.399999999999999e-09
-5.0190095048000005,8.5e-09
-5.014007003500001,8.7e-09
-5.0090045023,8.8e-09
-5.004002001,8.9e-09
-4.9989994997,9.1e-09
-4.9939969985,9.2e-09
-4.9889944972,9.4e-09
-4.983991996,9.6e-09
-4.9789894947,9.7e-09
-4.9739869935000005,9.9e-09
-4.968984492200001,1.01e-08
-4.963981991,1.02e-08
-4.9589794897,1.04e-08
-4.9539769885,1.06e-08
-4.9489744872,1.08e-08
-4.943971986,1.1000000000000001e-08
-4.9389694847,1.1200000000000001e-08
-4.9339669835,1.14e-08
-4.9289644822000005,1.16e-08
-4.923961981000001,1.18e-08
-4.918959479700001,1.2e-08
-4.9139569785,1.22e-08
-4.9089544772,1.24e-08
-4.903951976,1.26e-08
-4.8989494747,1.29e-08
-4.8939469735,1.31e-08
-4.8889444722,1.3400000000000001e-08
-4.8839419710000005,1.3600000000000001e-08
-4.878939469700001,1.3899999999999999e-08
-4.8739369685,1.4099999999999999e-08
-4.8689344672,1.44e-08
-4.863931966,1.47e-08
-4.8589294647,1.49e-08
-4.8539269635,1.52e-08
-4.8489244622,1.55e-08
-4.843921961,1.58e-08
-4.8389194597000005,1.6100000000000002e-08
-4.833916958500001,1.65e-08
-4.828914457200001,1.6799999999999998e-08
-4.823911956,1.71e-08
-4.8189094547,1.75e-08
-4.8139069535,1.78e-08
-4.8089044522,1.82e-08
-4.803901951,1.86e-08
-4.7988994497,1.89e-08
-4.7938969485000005,1.93e-08
-4.788894447200001,1.97e-08
-4.783891946000001,2.0099999999999998e-08
-4.7788894447,2.06e-08
-4.7738869435,2.1e-08
-4.7688844422,2.14e-08
-4.763881941,2.19e-08
-4.7588794397,2.2400000000000002e-08
-4.7538769385,2.29e-08
-4.7488744372000005,2.3399999999999998e-08
-4.743871936000001,2.3900000000000002e-08
-4.738869434700001,2.44e-08
-4.7338669335,2.5e-08
-4.7288644322,2.5499999999999997e-08
-4.723861931,2.61e-08
-4.7188594297,2.67e-08
-4.7138569285,2.73e-08
-4.7088544272,2.7900000000000002e-08
-4.7038519260000005,2.8599999999999998e-08
-4.6988494247000006,2.93e-08
-4.693846923500001,3e-08
-4.6888444222,3.07e-08
-4.683841921,3.14e-08
-4.6788394197,3.2200000000000004e-08
-4.6738369185,3.2900000000000003e-08
-4.6688344172,3.3700000000000004e-08
-4.663831916,3.46e-08
-4.6588294147000004,3.54e-08
-4.6538269135000006,3.63e-08
-4.648824412200001,3.72e-08
-4.643821911,3.82e-08
-4.6388194097,3.92e-08
-4.6338169085,4.0199999999999996e-08
-4.6288144072,4.12e-08
-4.623811906,4.23e-08
-4.6188094047,4.34e-08
-4.6138069035000004,4.46e-08
-4.6088044022000005,4.58e-08
-4.603801901000001,4.71e-08
-4.5987993997,4.8399999999999997e-08
-4.5937968984,4.9699999999999995e-08
-4.5887943972,5.11e-08
-4.5837918959,5.25e-08
-4.5787893947,5.4e-08
-4.573786893399999,5.5599999999999995e-08
-4.5687843922,5.7199999999999996e-08
-4.5637818909,5.88e-08
-4.558779389700001,6.06e-08
-4.5537768884,6.24e-08
-4.5487743872,6.43e-08
-4.5437718859,6.62e-08
-4.5387693847,6.82e-08
-4.533766883399999,7.03e-08
-4.5287643822,7.25e-08
-4.5237618808999995,7.480000000000001e-08
-4.5187593797000005,7.72e-08
-4.5137568784,7.969999999999999e-08
-4.508754377200001,8.23e-08
-4.5037518759,8.5e-08
-4.4987493747,8.779999999999999e-08
-4.4937468734,9.08e-08
-4.4887443722,9.39e-08
-4.483741870899999,9.71e-08
-4.4787393697,1.005e-07
-4.4737368684,1.04e-07
-4.468734367200001,1.0769999999999999e-07
-4.4637318659,1.1160000000000001e-07
-4.4587293647,1.156e-07
-4.4537268634,1.199e-07
-4.4487243622,1.243e-07
-4.443721860899999,1.29e-07
-4.4387193597,1.339e-07
-4.4337168583999995,1.391e-07
-4.4287143572000005,1.445e-07
-4.4237118559,1.502e-07
-4.418709354700001,1.5619999999999998e-07
-4.4137068534,1.6260000000000001e-07
-4.4087043522,1.692e-07
-4.4037018509,1.762e-07
-4.3986993497,1.836e-07
-4.393696848399999,1.915e-07
-4.3886943472,1.997e-07
-4.3836918459,2.0839999999999999e-07
-4.378689344700001,2.177e-07
-4.3736868434,2.2739999999999998e-07
-4.3686843422,2.377e-07
-4.3636818409,2.487e-07
-4.3586793397,2.603e-07
-4.353676838399999,2.725e-07
-4.3486743372,2.855e-07
-4.3436718358999995,2.993e-07
-4.3386693347000005,3.14e-07
-4.3336668334,3.296e-07
-4.328664332200001,3.461e-07
-4.3236618309,3.636e-07
-4.3186593297,3.8219999999999997e-07
-4.3136568284,4.02e-07
-4.3086543272,4.231e-07
-4.303651825899999,4.454e-07
-4.2986493247,4.691e-07
-4.2936468234,4.943e-07
-4.288644322200001,5.21e-07
-4.2836418209,5.493e-07
-4.2786393197,5.793e-07
-4.2736368184,6.109e-07
-4.2686343172,6.443e-07
-4.2636318159,6.795e-07
-4.2586293147,7.164e-07
-4.2536268133999995,7.551000000000001e-07
-4.2486243122000005,7.954999999999999e-07
-4.2436218109,8.373999999999999e-07
-4.238619309700001,8.806999999999999e-07
-4.2336168084,9.251999999999999e-07
-4.2286143072,9.709999999999999e-07
-4.2236118059,1.0169e-06
-4.2186093047,1.063e-06
-4.213606803399999,1.1087999999999999e-06
-4.2086043022,1.1537e-06
-4.2036018009,1.1971e-06
-4.1985992996,1.2383e-06
-4.1935967984,1.2767e-06
-4.1885942971,1.3118e-06
-4.1835917959,1.343e-06
-4.1785892946,1.3708e-06
-4.1735867934,1.3975e-06
-4.168584292099999,1.4381999999999998e-06
-4.1635817908999995,1.554e-06
-4.1585792896,1.4612e-06
-4.1535767884,1.4181e-06
-4.1485742871,1.3979e-06
-4.1435717859,1.3781e-06
-4.1385692846,1.3551e-06
-4.1335667834,1.3284e-06
-4.1285642821,1.2983000000000001e-06
-4.123561780899999,1.2652e-06
-4.1185592795999995,1.2297e-06
-4.1135567784,1.1924e-06
-4.1085542771,1.1539e-06
-4.1035517759,1.1145999999999999e-06
-4.0985492746,1.075e-06
-4.0935467734,1.0354999999999999e-06
-4.0885442721,9.965000000000001e-07
-4.0835417709,9.581e-07
-4.078539269599999,9.206e-07
-4.0735367683999995,8.842e-07
-4.0685342670999995,8.49e-07
-4.0635317659,8.151e-07
-4.0585292646,7.823999999999999e-07
-4.0535267634,7.512e-07
-4.0485242621,7.213e-07
-4.0435217609,6.928000000000001e-07
-4.0385192596,6.656e-07
-4.033516758399999,6.397e-07
-4.028514257099999,6.15e-07
-4.0235117558999995,5.916e-07
-4.0185092546,5.693e-07
-4.0135067534,5.482e-07
-4.0085042521,5.281e-07
-4.0035017509,5.09e-07
-3.9984992495999996,4.909e-07
-3.9934967483999997,4.7369999999999996e-07
-3.9884942471,4.574e-07
-3.9834917459,4.4189999999999995e-07
-3.9784892446,4.271e-07
-3.9734867433999996,4.131e-07
-3.9684842420999997,3.997e-07
-3.9634817409,3.871e-07
-3.9584792396,3.75e-07
-3.9534767383999996,3.635e-07
-3.9484742370999997,3.5259999999999997e-07
-3.9434717358999998,3.421e-07
-3.9384692346,3.3219999999999997e-07
-3.9334667333999995,3.2270000000000005e-07
-3.9284642320999996,3.136e-07
-3.9234617308999997,3.05e-07
-3.9184592296,2.967e-07
-3.9134567284,2.888e-07
-3.9084542270999996,2.813e-07
-3.9034517258999997,2.74e-07
-3.8984492245999998,2.671e-07
-3.8934467234,2.605e-07
-3.8884442221,2.5420000000000004e-07
-3.8834417208999996,2.481e-07
-3.8784392195999997,2.423e-07
-3.8734367184,2.3670000000000002e-07
-3.8684342171,2.3129999999999999e-07
-3.8634317158999996,2.261e-07
-3.8584292145999997,2.2120000000000002e-07
-3.8534267133999998,2.164e-07
-3.8484242121,2.118e-07
-3.8434217109,2.074e-07
-3.8384192095999996,2.032e-07
-3.8334167083999997,1.991e-07
-3.8284142071,1.952e-07
-3.8234117059,1.914e-07
-3.8184092046,1.877e-07
-3.8134067033999997,1.8420000000000002e-07
-3.8084042020999997,1.8079999999999998e-07
-3.8034017009,1.775e-07
-3.7983991996,1.744e-07
-3.7933966983,1.7129999999999998e-07
-3.7883941970999997,1.684e-07
-3.7833916958,1.6550000000000002e-07
-3.7783891946,1.628e-07
-3.7733866933,1.601e-07
-3.7683841920999996,1.575e-07
-3.7633816907999997,1.55e-07
-3.7583791896,1.526e-07
-3.7533766883,1.503e-07
-3.7483741870999996,1.48e-07
-3.7433716857999997,1.458e-07
-3.7383691846,1.437e-07
-3.7333666833,1.416e-07
-3.7283641821,1.396e-07
-3.7233616807999996,1.377e-07
-3.7183591795999997,1.358e-07
-3.7133566783,1.34e-07
-3.7083541771,1.322e-07
-3.7033516758,1.305e-07
-3.6983491745999997,1.289e-07
-3.6933466732999998,1.272e-07
-3.6883441721,1.257e-07
-3.6833416708,1.242e-07
-3.6783391695999996,1.227e-07
-3.6733366682999997,1.212e-07
-3.6683341671,1.198e-07
-3.6633316658,1.185e-07
-3.6583291645999996,1.172e-07
-3.6533266632999997,1.159e-07
-3.6483241620999998,1.1460000000000001e-07
-3.6433216608,1.134e-07
-3.6383191596,1.1220000000000001e-07
-3.6333166582999996,1.111e-07
-3.6283141570999997,1.1e-07
-3.6233116558,1.089e-07
-3.6183091546,1.078e-07
-3.6133066533,1.068e-07
-3.6083041520999997,1.058e-07
-3.6033016507999998,1.048e-07
-3.5982991496,1.0390000000000001e-07
-3.5932966483,1.0300000000000001e-07
-3.5882941470999996,1.0210000000000001e-07
-3.5832916457999997,1.0119999999999999e-07
-3.5782891446,1.0029999999999999e-07
-3.5732866433,9.95e-08
-3.5682841421,9.869999999999999e-08
-3.5632816407999996,9.79e-08
-3.5582791395999998,9.71e-08
-3.5532766383,9.64e-08
-3.5482741371,9.57e-08
-3.5432716358,9.5e-08
-3.5382691345999997,9.429999999999999e-08
-3.5332666333,9.359999999999999e-08
-3.5282641321,9.289999999999999e-08
-3.5232616308,9.23e-08
-3.5182591295999996,9.17e-08
-3.5132566282999997,9.109999999999999e-08
-3.5082541271,9.050000000000001e-08
-3.5032516258,8.99e-08
-3.4982491245999996,8.939999999999999e-08
-3.4932466232999997,8.880000000000001e-08
-3.4882441221,8.83e-08
-3.4832416208,8.779999999999999e-08
-3.4782391196,8.730000000000001e-08
-3.4732366182999996,8.68e-08
-3.4682341170999997,8.630000000000001e-08
-3.4632316158,8.59e-08
-3.4582291146,8.54e-08
-3.4532266133,8.5e-08
-3.4482241120999997,8.45e-08
-3.4432216107999998,8.41e-08
-3.4382191096,8.369999999999999e-08
-3.4332166083,8.33e-08
-3.4282141070999996,8.3e-08
-3.4232116057999997,8.26e-08
-3.4182091046,8.220000000000001e-08
-3.4132066033,8.19e-08
-3.4082041020999996,8.16e-08
-3.4032016007999997,8.119999999999999e-08
-3.3981990994999998,8.09e-08
-3.3931965983,8.060000000000001e-08
-3.388194097,8.03e-08
-3.3831915957999996,8e-08
-3.3781890944999997,7.98e-08
-3.3731865933,7.95e-08
-3.368184092,7.93e-08
-3.3631815908,7.9e-08
-3.3581790894999997,7.88e-08
-3.3531765882999998,7.86e-08
-3.348174087,7.83e-08
-3.3431715858,7.809999999999999e-08
-3.3381690845,7.79e-08
-3.3331665832999997,7.77e-08
-3.328164082,7.75e-08
-3.3231615808,7.730000000000001e-08
-3.3181590795,7.72e-08
-3.3131565782999997,7.7e-08
-3.3081540769999997,7.68e-08
-3.3031515758,7.67e-08
-3.2981490745,7.65e-08
-3.2931465733,7.64e-08
-3.2881440719999997,7.63e-08
-3.2831415708,7.61e-08
-3.2781390695,7.599999999999999e-08
-3.2731365683,7.59e-08
-3.268134067,7.58e-08
-3.2631315657999997,7.57e-08
-3.2581290645,7.57e-08
-3.2531265633,7.56e-08
-3.248124062,7.55e-08
-3.2431215607999997,7.54e-08
-3.2381190595,7.54e-08
-3.2331165583,7.53e-08
-3.228114057,7.53e-08
-3.2231115557999996,7.53e-08
-3.2181090544999997,7.52e-08
-3.2131065533,7.52e-08
-3.208104052,7.52e-08
-3.2031015508,7.52e-08
-3.1980990494999997,7.52e-08
-3.1930965483,7.52e-08
-3.188094047,7.52e-08
-3.1830915458,7.52e-08
-3.1780890445,7.52e-08
-3.1730865432999997,7.53e-08
-3.168084042,7.53e-08
-3.1630815408,7.53e-08
-3.1580790395,7.54e-08
-3.1530765382999997,7.54e-08
-3.1480740369999998,7.55e-08
-3.1430715358,7.56e-08
-3.1380690345,7.56e-08
-3.1330665332999996,7.57e-08
-3.1280640319999997,7.58e-08
-3.1230615308,7.59e-08
-3.1180590295,7.599999999999999e-08
-3.1130565283,7.61e-08
-3.1080540269999997,7.620000000000001e-08
-3.1030515257999998,7.64e-08
-3.0980490245,7.65e-08
-3.0930465233,7.66e-08
-3.088044022,7.68e-08
-3.0830415207999997,7.690000000000001e-08
-3.0780390195,7.71e-08
-3.0730365183,7.72e-08
-3.068034017,7.74e-08
-3.0630315157999997,7.76e-08
-3.0580290144999998,7.780000000000001e-08
-3.0530265133,7.8e-08
-3.048024012,7.82e-08
-3.0430215108,7.84e-08
-3.0380190094999997,7.86e-08
-3.0330165083,7.88e-08
-3.028014007,7.9e-08
-3.0230115058,7.93e-08
-3.0180090045,7.95e-08
-3.0130065032999997,7.98e-08
-3.008004002,8e-08
-3.0030015008,8.03e-08
-2.9979989995,8.060000000000001e-08
-2.9929964982,8.09e-08
-2.987993997,8.119999999999999e-08
-2.9829914957,8.150000000000001e-08
-2.9779889945,8.179999999999999e-08
-2.9729864932,8.210000000000001e-08
-2.9679839919999997,8.24e-08
-2.9629814907,8.279999999999999e-08
-2.9579789895,8.310000000000001e-08
-2.9529764882,8.35e-08
-2.9479739869999997,8.380000000000001e-08
-2.9429714857,8.42e-08
-2.9379689845,8.46e-08
-2.9329664832,8.5e-08
-2.927963982,8.54e-08
-2.9229614806999997,8.58e-08
-2.9179589795,8.630000000000001e-08
-2.9129564782,8.67e-08
-2.907953977,8.72e-08
-2.9029514757,8.76e-08
-2.8979489744999998,8.81e-08
-2.8929464732,8.86e-08
-2.887943972,8.91e-08
-2.8829414707,8.960000000000001e-08
-2.8779389694999997,9.02e-08
-2.8729364682,9.07e-08
-2.867933967,9.13e-08
-2.8629314657,9.19e-08
-2.8579289644999997,9.25e-08
-2.8529264631999998,9.31e-08
-2.847923962,9.37e-08
-2.8429214607,9.44e-08
-2.8379189595,9.51e-08
-2.8329164581999997,9.58e-08
-2.827913957,9.66e-08
-2.8229114557,9.73e-08
-2.8179089545,9.82e-08
-2.8129064532,9.9e-08
-2.8079039519999998,9.99e-08
-2.8029014507,1.009e-07
-2.7978989495,1.0189999999999999e-07
-2.7928964482,1.0289999999999999e-07
-2.7878939469999997,1.041e-07
-2.7828914457,1.053e-07
-2.7778889445,1.067e-07
-2.7728864432,1.082e-07
-2.767883942,1.099e-07
-2.7628814406999997,1.118e-07
-2.7578789395,1.14e-07
-2.7528764382,1.165e-07
-2.747873937,1.196e-07
-2.7428714357,1.233e-07
-2.7378689345,1.28e-07
-2.7328664332,1.34e-07
-2.727863932,1.421e-07
-2.7228614307,1.534e-07
-2.7178589294999997,1.698e-07
-2.7128564282,1.955e-07
-2.707853927,2.384e-07
-2.7028514257,3.175e-07
-2.6978489244999997,4.82e-07
-2.6928464232,8.708e-07
-2.687843922,1.6953e-06
-2.6828414207,1.8753999999999999e-06
-2.6778389195,1.0712e-06
-2.6728364181999997,6.206e-07
-2.667833917,4.211e-07
-2.6628314157,3.228e-07
-2.6578289145,2.687e-07
-2.6528264132,2.362e-07
-2.647823912,2.1539999999999998e-07
-2.6428214107,2.015e-07
-2.6378189095,1.92e-07
-2.6328164082,1.852e-07
-2.6278139069999997,1.805e-07
-2.6228114057,1.7710000000000002e-07
-2.6178089045,1.748e-07
-2.6128064032,1.7320000000000002e-07
-2.6078039019999997,1.723e-07
-2.6028014006999998,1.7190000000000002e-07
-2.5977988994,1.718e-07
-2.5927963982,1.721e-07
-2.5877938969,1.7260000000000002e-07
-2.5827913956999997,1.734e-07
-2.5777888944,1.744e-07
-2.5727863932,1.7559999999999998e-07
-2.5677838919,1.769e-07
-2.5627813907,1.784e-07
-2.5577788893999998,1.801e-07
-2.5527763882,1.819e-07
-2.5477738869,1.837e-07
-2.5427713857,1.8579999999999998e-07
-2.5377688844,1.8789999999999998e-07
-2.5327663832,1.9010000000000001e-07
-2.5277638819,1.925e-07
-2.5227613807,1.95e-07
-2.5177588794,1.9760000000000002e-07
-2.5127563781999998,2.0030000000000001e-07
-2.5077538769,2.0309999999999999e-07
-2.5027513757,2.0600000000000002e-07
-2.4977488744,2.0899999999999998e-07
-2.4927463732,2.1219999999999998e-07
-2.4877438719,2.1539999999999998e-07
-2.4827413707,2.188e-07
-2.4777388694,2.2239999999999998e-07
-2.4727363682,2.26e-07
-2.4677338669,2.298e-07
-2.4627313657,2.337e-07
-2.4577288644,2.378e-07
-2.4527263632,2.4199999999999997e-07
-2.4477238619,2.464e-07
-2.4427213607,2.509e-07
-2.4377188594,2.556e-07
-2.4327163582,2.605e-07
-2.4277138569,2.655e-07
-2.4227113556999997,2.7079999999999996e-07
-2.4177088544,2.762e-07
-2.4127063532,2.818e-07
-2.4077038519,2.877e-07
-2.4027013507,2.938e-07
-2.3976988493999998,3.001e-07
-2.3926963482,3.067e-07
-2.3876938469,3.135e-07
-2.3826913457,3.207e-07
-2.3776888444,3.2810000000000003e-07
-2.3726863432,3.358e-07
-2.3676838419,3.4380000000000005e-07
-2.3626813407,3.522e-07
-2.3576788394,3.609e-07
-2.3526763381999998,3.7e-07
-2.3476738369,3.7950000000000003e-07
-2.3426713357,3.894e-07
-2.3376688344,3.9979999999999997e-07
-2.3326663331999997,4.1060000000000004e-07
-2.3276638319,4.2200000000000005e-07
-2.3226613307,4.339e-07
-2.3176588294,4.463e-07
-2.3126563282,4.594e-07
-2.3076538268999998,4.731e-07
-2.3026513257,4.875e-07
-2.2976488244,5.027000000000001e-07
-2.2926463232,5.186e-07
-2.2876438219,5.354e-07
-2.2826413207,5.529999999999999e-07
-2.2776388194,5.717e-07
-2.2726363182,5.914e-07
-2.2676338169,6.121999999999999e-07
-2.2626313156999998,6.342e-07
-2.2576288144,6.575e-07
-2.2526263132,6.822e-07
-2.2476238119,7.085e-07
-2.2426213107,7.364000000000001e-07
-2.2376188094,7.661e-07
-2.2326163082,7.978e-07
-2.2276138069,8.316e-07
-2.2226113057,8.677e-07
-2.2176088044,9.064e-07
-2.2126063032,9.479000000000001e-07
-2.2076038019,9.924e-07
-2.2026013007,1.0403e-06
-2.1975987994,1.092e-06
-2.1925962981000002,1.1478e-06
-2.1875937969,1.2082e-06
-2.1825912956,1.2738e-06
-2.1775887944,1.345e-06
-2.1725862931,1.4227000000000002e-06
-2.1675837919,1.5075e-06
-2.1625812906,1.6005000000000002e-06
-2.1575787894,1.7027e-06
-2.1525762881,1.8151e-06
-2.1475737869,1.9396e-06
-2.1425712856,2.0782e-06
-2.1375687844,2.2322e-06
-2.1325662831,2.4043e-06
-2.1275637819,2.5976e-06
-2.1225612806,2.8155e-06
-2.1175587794,3.062e-06
-2.1125562781,3.3414999999999997e-06
-2.1075537769,3.6561e-06
-2.1025512756,3.9873e-06
-2.0975487744,4.5733e-06
-2.0925462731,5.0539e-06
-2.0875437719,5.6589e-06
-2.0825412706,6.3927e-06
-2.0775387694,7.2825999999999995e-06
-2.0725362681,8.3789e-06
-2.0675337669,9.7473e-06
-2.0625312656,1.14848e-05
-2.0575287643999998,1.37357e-05
-2.0525262631,1.67224e-05
-2.0475237619,2.0800700000000002e-05
-2.0425212606,2.65672e-05
-2.0375187594,3.50796e-05
-2.0325162581,4.83453e-05
-2.0275137569,7.049850000000001e-05
-2.0225112556,0.0001108975
-2.0175087544,0.0001925857
-2.0125062531,0.0003676347
-2.0075037519,0.0006211525
-2.0025012506,0.000534297
-1.9974987494,0.0002845137
-1.9924962481,0.0001526994
-1.9874937469,9.10489e-05
-1.9824912456000001,5.9428699999999996e-05
-1.9774887444,4.15121e-05
-1.9724862431,3.0506799999999997e-05
-1.9674837419,2.33065e-05
-1.9624812406,1.8355699999999998e-05
-1.9574787394,1.4813599999999998e-05
-1.9524762381,1.21958e-05
-1.9474737369,1.02085e-05
-1.9424712356,8.665599999999999e-06
-1.9374687344,7.4444e-06
-1.9324662331,6.4616999999999995e-06
-1.9274637318999999,5.6596e-06
-1.9224612306,4.996600000000001e-06
-1.9174587294,4.4424e-06
-1.9124562281,3.9746e-06
-1.9074537269,3.5761e-06
-1.9024512256000001,3.234e-06
-1.8974487244,2.9382e-06
-1.8924462231,2.6807e-06
-1.8874437219,2.4552000000000002e-06
-1.8824412206,2.2567e-06
-1.8774387194,2.0809e-06
-1.8724362181,1.9247e-06
-1.8674337169,1.7852e-06
-1.8624312156,1.6601e-06
-1.8574287144,1.5475e-06
-1.8524262131,1.4459e-06
-1.8474237118999999,1.3537999999999999e-06
-1.8424212106,1.27e-06
-1.8374187094,1.1937000000000001e-06
-1.8324162081,1.124e-06
-1.8274137069,1.0601e-06
-1.8224112056,1.0014e-06
-1.8174087044,9.473999999999999e-07
-1.8124062031000001,8.976000000000001e-07
-1.8074037019,8.515e-07
-1.8024012006,8.088e-07
-1.7973986993000002,7.692e-07
-1.7923961981,7.324e-07
-1.7873936968000002,6.981999999999999e-07
-1.7823911956,6.663e-07
-1.7773886943000001,6.369e-07
-1.7723861931,6.121999999999999e-07
-1.7673836918,5.825e-07
-1.7623811906,5.578e-07
-1.7573786893,5.346999999999999e-07
-1.7523761881,5.13e-07
-1.7473736868,4.926e-07
-1.7423711856,4.733e-07
-1.7373686843,4.5520000000000005e-07
-1.7323661831000001,4.38e-07
-1.7273636818,4.218e-07
-1.7223611806,4.065e-07
-1.7173586793,3.9189999999999996e-07
-1.7123561781,3.7810000000000003e-07
-1.7073536768000002,3.6509999999999995e-07
-1.7023511756,3.5259999999999997e-07
-1.6973486743000001,3.408e-07
-1.6923461731,3.296e-07
-1.6873436718000001,3.1890000000000003e-07
-1.6823411706,3.087e-07
-1.6773386693,2.989e-07
-1.6723361681,2.897e-07
-1.6673336668,2.8079999999999997e-07
-1.6623311656,2.723e-07
-1.6573286643,2.642e-07
-1.6523261631000001,2.565e-07
-1.6473236618,2.4910000000000003e-07
-1.6423211606,2.4199999999999997e-07
-1.6373186593,2.352e-07
-1.6323161581,2.286e-07
-1.6273136568000002,2.2239999999999998e-07
-1.6223111556,2.163e-07
-1.6173086543000001,2.106e-07
-1.6123061531,2.05e-07
-1.6073036518000001,1.997e-07
-1.6023011506,1.945e-07
-1.5972986493,1.896e-07
-1.5922961481,1.849e-07
-1.5872936468,1.8030000000000002e-07
-1.5822911456,1.759e-07
-1.5772886443,1.716e-07
-1.5722861431,1.675e-07
-1.5672836418,1.635e-07
-1.5622811406000001,1.597e-07
-1.5572786393,1.561e-07
-1.5522761381,1.525e-07
-1.5472736368,1.49e-07
-1.5422711356,1.4570000000000001e-07
-1.5372686343000002,1.425e-07
-1.5322661331,1.394e-07
-1.5272636318000001,1.364e-07
-1.5222611306,1.334e-07
-1.5172586293,1.3060000000000002e-07
-1.5122561281,1.279e-07
-1.5072536268,1.253e-07
-1.5022511256,1.227e-07
-1.4972486243,1.202e-07
-1.4922461231,1.178e-07
-1.4872436218,1.1550000000000001e-07
-1.4822411206000001,1.1320000000000001e-07
-1.4772386193,1.11e-07
-1.4722361181,1.089e-07
-1.4672336168,1.068e-07
-1.4622311156,1.048e-07
-1.4572286143000002,1.028e-07
-1.4522261131,1.0099999999999999e-07
-1.4472236118000001,9.910000000000001e-08
-1.4422211106,9.73e-08
-1.4372186093000001,9.560000000000001e-08
-1.4322161081,9.39e-08
-1.4272136068,9.23e-08
-1.4222111056,9.07e-08
-1.4172086043,8.91e-08
-1.4122061031,8.76e-08
-1.4072036018,8.61e-08
-1.4022011006,8.470000000000001e-08
-1.3971985993,8.33e-08
-1.392196098,8.199999999999999e-08
-1.3871935968,8.07e-08
-1.3821910955,7.940000000000001e-08
-1.3771885943000002,7.809999999999999e-08
-1.372186093,7.690000000000001e-08
-1.3671835918000002,7.57e-08
-1.3621810905,7.46e-08
-1.3571785893000001,7.35e-08
-1.3521760880000002,7.24e-08
-1.3471735868,7.139999999999999e-08
-1.3421710855,7.03e-08
-1.3371685843,6.929999999999999e-08
-1.332166083,6.84e-08
-1.3271635818,6.740000000000001e-08
-1.3221610805,6.65e-08
-1.3171585793,6.559999999999999e-08
-1.312156078,6.47e-08
-1.3071535768,6.39e-08
-1.3021510754999999,6.31e-08
-1.2971485743,6.230000000000001e-08
-1.292146073,6.15e-08
-1.2871435718000002,6.08e-08
-1.2821410705,6.01e-08
-1.2771385693000001,5.94e-08
-1.272136068,5.87e-08
-1.2671335668,5.81e-08
-1.2621310655,5.7400000000000004e-08
-1.2571285643,5.68e-08
-1.252126063,5.63e-08
-1.2471235618,5.57e-08
-1.2421210605,5.52e-08
-1.2371185593,5.47e-08
-1.232116058,5.42e-08
-1.2271135568,5.38e-08
-1.2221110554999999,5.34e-08
-1.2171085543,5.3e-08
-1.212106053,5.26e-08
-1.2071035518000002,5.2300000000000005e-08
-1.2021010505,5.2e-08
-1.1970985493000001,5.17e-08
-1.192096048,5.1500000000000005e-08
-1.1870935468000001,5.14e-08
-1.1820910455,5.12e-08
-1.1770885443,5.11e-08
-1.172086043,5.11e-08
-1.1670835418,5.11e-08
-1.1620810405,5.12e-08
-1.1570785393,5.14e-08
-1.152076038,5.16e-08
-1.1470735368,5.19e-08
-1.1420710354999999,5.24e-08
-1.1370685343,5.29e-08
-1.1320660329999999,5.3600000000000004e-08
-1.1270635318,5.4400000000000004e-08
-1.1220610305,5.54e-08
-1.1170585293000002,5.6600000000000004e-08
-1.112056028,5.7999999999999997e-08
-1.1070535268000001,5.98e-08
-1.1020510255,6.19e-08
-1.0970485243,6.440000000000001e-08
-1.092046023,6.75e-08
-1.0870435218,7.12e-08
-1.0820410205,7.58e-08
-1.0770385193,8.150000000000001e-08
-1.072036018,8.87e-08
-1.0670335168,9.779999999999999e-08
-1.0620310155,1.096e-07
-1.0570285143,1.253e-07
-1.0520260129999999,1.465e-07
-1.0470235118,1.7629999999999998e-07
-1.0420210105,2.197e-07
-1.0370185093000002,2.866e-07
-1.032016008,3.972e-07
-1.0270135068000001,5.995e-07
-1.0220110055,1.0312e-06
-1.0170085043000001,2.2311e-06
-1.012006003,8.134e-06
-1.0070035018,0.000155003
-1.0020010005,9.6862e-06
-0.9969984992,2.4402e-06
-0.9919959979999999,1.0925e-06
-0.9869934967,6.238000000000001e-07
-0.9819909955,4.079e-07
-0.9769884942,2.909e-07
-0.971985993,2.205e-07
-0.9669834917,1.748e-07
-0.9619809905,1.435e-07
-0.9569784892000001,1.2099999999999998e-07
-0.9519759879999999,1.043e-07
-0.9469734867,9.16e-08
-0.9419709855,8.17e-08
-0.9369684842,7.38e-08
-0.931965983,6.73e-08
-0.9269634817,6.2e-08
-0.9219609805,5.76e-08
-0.9169584792000001,5.39e-08
-0.911955978,5.0700000000000004e-08
-0.9069534767,4.79e-08
-0.9019509754999999,4.55e-08
-0.8969484742,4.34e-08
-0.891945973,4.16e-08
-0.8869434717,3.99e-08
-0.8819409705,3.84e-08
-0.8769384692000001,3.71e-08
-0.871935968,3.59e-08
-0.8669334667,3.48e-08
-0.8619309654999999,3.38e-08
-0.8569284642,3.2900000000000003e-08
-0.851925963,3.21e-08
-0.8469234617,3.1299999999999996e-08
-0.8419209605,3.06e-08
-0.8369184592,2.99e-08
-0.831915958,2.93e-08
-0.8269134567,2.8700000000000002e-08
-0.8219109554999999,2.8199999999999998e-08
-0.8169084542,2.77e-08
-0.811905953,2.7200000000000002e-08
-0.8069034517,2.6800000000000002e-08
-0.8019009505,2.63e-08
-0.7968984492,2.5899999999999997e-08
-0.791895948,2.56e-08
-0.7868934467,2.52e-08
-0.7818909454999999,2.49e-08
-0.7768884442,2.46e-08
-0.771885943,2.4300000000000003e-08
-0.7668834417,2.41e-08
-0.7618809405,2.3799999999999998e-08
-0.7568784392,2.36e-08
-0.751875938,2.3399999999999998e-08
-0.7468734367000001,2.33e-08
-0.7418709354999999,2.32e-08
-0.7368684342,2.3100000000000002e-08
-0.731865933,2.3100000000000002e-08
-0.7268634317,2.32e-08
-0.7218609305,2.3399999999999998e-08
-0.7168584292,2.3799999999999998e-08
-0.711855928,2.44e-08
-0.7068534267000001,2.5499999999999997e-08
-0.7018509255,2.73e-08
-0.6968484242,3.0499999999999995e-08
-0.6918459229999999,3.7e-08
-0.6868434217,5.26e-08
-0.6818409205,1.056e-07
-0.6768384192,5.722e-07
-0.671835918,1.1956e-06
-0.6668334167000001,1.342e-07
-0.6618309155,5.83e-08
-0.6568284142,3.83e-08
-0.6518259129999999,3.02e-08
-0.6468234117,2.6e-08
-0.6418209105,2.36e-08
-0.6368184092,2.21e-08
-0.631815908,2.1e-08
-0.6268134067,2.02e-08
-0.6218109055,1.96e-08
-0.6168084042,1.91e-08
-0.6118059029999999,1.86e-08
-0.6068034017,1.8300000000000002e-08
-0.6018009005,1.8e-08
-0.5967983992,1.77e-08
-0.5917958979,1.75e-08
-0.5867933967,1.73e-08
-0.5817908954,1.71e-08
-0.5767883942,1.69e-08
-0.5717858929,1.67e-08
-0.5667833917,1.66e-08
-0.5617808904,1.6399999999999998e-08
-0.5567783892,1.63e-08
-0.5517758879,1.62e-08
-0.5467733867,1.6100000000000002e-08
-0.5417708854,1.6e-08
-0.5367683842000001,1.59e-08
-0.5317658829,1.59e-08
-0.5267633817,1.6100000000000002e-08
-0.5217608804,1.65e-08
-0.5167583792,1.8e-08
-0.5117558779,2.77e-08
-0.5067533767,2.1649999999999999e-07
-0.5017508754,2.3100000000000002e-08
-0.4967483742,1.71e-08
-0.4917458729,1.57e-08
-0.48674337170000004,1.51e-08
-0.48174087039999997,1.48e-08
-0.4767383692,1.46e-08
-0.4717358679,1.44e-08
-0.46673336670000004,1.4299999999999999e-08
-0.46173086539999997,1.42e-08
-0.4567283642,1.4099999999999999e-08
-0.4517258629,1.4e-08
-0.44672336170000004,1.3899999999999999e-08
-0.44172086039999997,1.38e-08
-0.4367183592,1.37e-08
-0.4317158579,1.3600000000000001e-08
-0.4267133567,1.35e-08
-0.4217108554,1.35e-08
-0.4167083542,1.35e-08
-0.4117058529,1.42e-08
-0.4067033517,2.5299999999999998e-08
-0.4017008504,1.3600000000000001e-08
-0.3966983492,1.32e-08
-0.3916958479,1.3e-08
-0.3866933467,1.29e-08
-0.3816908454,1.28e-08
-0.3766883442,1.27e-08
-0.3716858429,1.27e-08
-0.3666833417,1.26e-08
-0.3616808404,1.25e-08
-0.3566783392,1.24e-08
-0.3516758379,1.24e-08
-0.3466733367,1.24e-08
-0.3416708354,1.32e-08
-0.33666833420000003,1.23e-08
-0.3316658329,1.2099999999999999e-08
-0.3266633317,1.2099999999999999e-08
-0.3216608304,1.2e-08
-0.31665832920000003,1.1899999999999999e-08
-0.3116558279,1.1899999999999999e-08
-0.3066533267,1.18e-08
-0.3016508254,1.18e-08
-0.29664832420000004,1.1699999999999999e-08
-0.2916458229,1.1699999999999999e-08
-0.2866433217,1.16e-08
-0.2816408204,1.1499999999999999e-08
-0.27663831920000004,1.1499999999999999e-08
-0.27163581789999997,1.14e-08
-0.2666333167,1.14e-08
-0.2616308154,1.1299999999999999e-08
-0.25662831420000004,1.1299999999999999e-08
-0.25162581289999997,1.1200000000000001e-08
-0.24662331170000001,1.1200000000000001e-08
-0.2416208104,1.1100000000000002e-08
-0.23661830920000002,1.1100000000000002e-08
-0.2316158079,1.1000000000000001e-08
-0.22661330670000002,1.1000000000000001e-08
-0.2216108054,1.09e-08
-0.21660830420000002,1.09e-08
-0.2116058029,1.08e-08
-0.20660330170000002,1.08e-08
-0.2016008004,1.08e-08
-0.1965982991,1.07e-08
-0.1915957979,1.07e-08
-0.1865932966,1.06e-08
-0.1815907954,1.06e-08
-0.17658829410000002,1.05e-08
-0.17158579289999998,1.05e-08
-0.1665832916,1.05e-08
-0.16158079039999998,1.04e-08
-0.1565782891,1.04e-08
-0.15157578789999998,1.03e-08
-0.1465732866,1.03e-08
-0.14157078539999998,1.03e-08
-0.1365682841,1.02e-08
-0.13156578289999998,1.02e-08
-0.1265632816,1.01e-08
-0.12156078039999998,1.01e-08
-0.1165582791,1.01e-08
-0.11155577789999999,1e-08
-0.1065532766,1e-08
-0.10155077539999999,1e-08
-0.0965482741,9.9e-09
-0.09154577289999999,9.9e-09
-0.0865432716,9.9e-09
-0.0815407704,9.8e-09
-0.0765382691,9.8e-09
-0.0715357679,9.8e-09
-0.0665332666,9.7e-09
-0.0615307654,9.7e-09
-0.0565282641,9.7e-09
-0.0515257629,9.6e-09
-0.046523261600000004,9.6e-09
-0.0415207604,9.6e-09
-0.0365182591,9.499999999999999e-09
-0.031515757900000003,9.499999999999999e-09
-0.0265132566,9.499999999999999e-09
-0.0215107554,9.4e-09
-0.016508254099999998,9.4e-09
-0.011505752900000001,9.4e-09
-0.0065032516,9.3e-09
-0.0015007504,9.3e-09
0.0035017509000000004,9.3e-09
0.0085042521,9.3e-09
0.013506753400000002,9.3e-09
0.0185092546,9.2e-09
0.023511755899999997,9.2e-09
0.0285142571,9.2e-09
0.0335167584,9.2e-09
0.0385192596,9.1e-09
0.0435217609,9.1e-09
0.0485242621,9.1e-09
0.053526763399999996,9.1e-09
0.0585292646,9e-09
0.0635317659,9e-09
0.0685342671,9e-09
0.0735367684,9e-09
0.0785392696,9e-09
0.08354177089999999,8.9e-09
0.08854427210000002,8.9e-09
0.0935467734,8.9e-09
0.09854927460000001,8.9e-09
0.1035517759,8.9e-09
0.10855427710000001,8.8e-09
0.1135567784,8.8e-09
0.11855927960000001,8.8e-09
0.1235617809,8.8e-09
0.1285642821,8.8e-09
0.1335667834,8.7e-09
0.1385692846,8.7e-09
0.1435717859,8.7e-09
0.1485742871,8.7e-09
0.1535767884,8.7e-09
0.1585792896,8.6e-09
0.1635817909,8.6e-09
0.1685842921,8.6e-09
0.1735867934,8.6e-09
0.1785892946,8.6e-09
0.1835917959,8.6e-09
0.1885942971,8.5e-09
0.1935967984,8.5e-09
0.1985992996,8.5e-09
0.2036018009,8.5e-09
0.20860430219999998,8.5e-09
0.2136068034,8.5e-09
0.21860930469999998,8.5e-09
0.2236118059,8.399999999999999e-09
0.22861430719999998,8.399999999999999e-09
0.2336168084,8.399999999999999e-09
0.23861930969999998,8.399999999999999e-09
0.24362181089999999,8.399999999999999e-09
0.24862431219999998,8.399999999999999e-09
0.2536268134,8.399999999999999e-09
0.2586293147,8.399999999999999e-09
0.2636318159,8.3e-09
0.2686343172,8.3e-09
0.2736368184,8.3e-09
0.2786393197,8.3e-09
0.2836418209,8.3e-09
0.28864432219999997,8.3e-09
0.2936468234,8.3e-09
0.2986493247,8.3e-09
0.3036518259,8.3e-09
0.30865432719999997,8.199999999999999e-09
0.3136568284,8.199999999999999e-09
0.3186593297,8.199999999999999e-09
0.3236618309,8.199999999999999e-09
0.32866433219999996,8.199999999999999e-09
0.3336668334,8.199999999999999e-09
0.3386693347,8.199999999999999e-09
0.34367183590000006,8.199999999999999e-09
0.34867433719999996,8.199999999999999e-09
0.3536768384,8.199999999999999e-09
0.3586793397,8.199999999999999e-09
0.36368184090000005,8.199999999999999e-09
0.3686843422,8.1e-09
0.3736868434,8.1e-09
0.3786893447,8.1e-09
0.38369184590000005,8.1e-09
0.3886943472,8.1e-09
0.3936968484,8.1e-09
0.3986993497,8.1e-09
0.40370185090000005,8.1e-09
0.4087043522,8.1e-09
0.4137068534,8.1e-09
0.4187093547,8.1e-09
0.42371185590000005,8.1e-09
0.4287143572,8.1e-09
0.4337168584,8.1e-09
0.4387193597,8.1e-09
0.44372186090000004,8.1e-09
0.4487243622,8.1e-09
0.4537268634,8.1e-09
0.4587293647,8.1e-09
0.46373186590000004,8.1e-09
0.4687343672,8.1e-09
0.4737368684,8.1e-09
0.4787393697,8.1e-09
0.48374187090000004,8.1e-09
0.4887443722,8.1e-09
0.4937468734,8.1e-09
0.49874937469999997,8.1e-09
0.5037518759,8.1e-09
0.5087543771999999,8.1e-09
0.5137568784000001,8.1e-09
0.5187593797,8.1e-09
0.5237618809000001,8.1e-09
0.5287643822,8.1e-09
0.5337668834,8.1e-09
0.5387693847,8.1e-09
0.5437718859,8.1e-09
0.5487743871999999,8.1e-09
0.5537768884000001,8.1e-09
0.5587793897,8.1e-09
0.5637818909000001,8.1e-09
0.5687843922,8.1e-09
0.5737868934,8.1e-09
0.5787893947,8.1e-09
0.5837918959,8.1e-09
0.5887943972,8.1e-09
0.5937968984,8.1e-09
0.5987993997,8.1e-09
0.603801901,8.1e-09
0.6088044022,8.1e-09
0.6138069035,8.1e-09
0.6188094047,8.1e-09
0.623811906,8.1e-09
0.6288144072,8.1e-09
0.6338169085,8.1e-09
0.6388194097,8.1e-09
0.643821911,8.199999999999999e-09
0.6488244122,8.199999999999999e-09
0.6538269135,8.199999999999999e-09
0.6588294147,8.199999999999999e-09
0.663831916,8.199999999999999e-09
0.6688344172,8.199999999999999e-09
0.6738369184999999,8.199999999999999e-09
0.6788394197,8.199999999999999e-09
0.683841921,8.199999999999999e-09
0.6888444222,8.199999999999999e-09
0.6938469235,8.199999999999999e-09
0.6988494247,8.3e-09
0.7038519259999999,8.3e-09
0.7088544272,8.3e-09
0.7138569284999999,8.3e-09
0.7188594296999999,8.3e-09
0.723861931,8.3e-09
0.7288644322,8.3e-09
0.7338669335,8.3e-09
0.7388694347,8.399999999999999e-09
0.7438719359999999,8.399999999999999e-09
0.7488744372,8.399999999999999e-09
0.7538769384999999,8.399999999999999e-09
0.7588794396999999,8.399999999999999e-09
0.763881941,8.399999999999999e-09
0.7688844422,8.5e-09
0.7738869435,8.5e-09
0.7788894447,8.5e-09
0.7838919459999999,8.5e-09
0.7888944472,8.5e-09
0.7938969484999999,8.5e-09
0.7988994497,8.6e-09
0.803901951,8.6e-09
0.8089044522,8.6e-09
0.8139069535,8.7e-09
0.8189094547,8.7e-09
0.8239119559999999,8.7e-09
0.8289144572,8.7e-09
0.8339169584999999,8.7e-09
0.8389194597,8.7e-09
0.8439219609999999,8.8e-09
0.8489244622,8.8e-09
0.8539269635,8.9e-09
0.8589294647,9e-09
0.863931966,9e-09
0.8689344672,9e-09
0.8739369684999999,9e-09
0.8789394697,9e-09
0.8839419709999999,9e-09
0.8889444722,9e-09
0.8939469735,9.1e-09
0.8989494747,9.1e-09
0.903951976,9.2e-09
0.9089544772,9.2e-09
0.9139569784999999,9.3e-09
0.9189594797,9.3e-09
0.9239619809999999,9.4e-09
0.9289644821999999,9.4e-09
0.9339669835,9.4e-09
0.9389694847,9.4e-09
0.943971986,9.499999999999999e-09
0.9489744872,9.499999999999999e-09
0.9539769884999999,9.499999999999999e-09
0.9589794897,9.6e-09
0.9639819909999999,9.6e-09
0.9689844921999999,9.6e-09
0.9739869935,9.7e-09
0.9789894947,9.7e-09
0.983991996,9.8e-09
0.9889944972,9.8e-09
0.9939969984999999,9.9e-09
0.9989994997,1e-08
1.004002001,1.03e-08
1.0090045023,1e-08
1.0140070035,1.01e-08
1.0190095048,1.01e-08
1.024012006,1.02e-08
1.0290145073,1.02e-08
1.0340170085,1.03e-08
1.0390195098000001,1.03e-08
1.044022011,1.04e-08
1.0490245123,1.04e-08
1.0540270134999998,1.05e-08
1.0590295148,1.06e-08
1.0640320159999999,1.07e-08
1.0690345173,1.1299999999999999e-08
1.0740370184999999,1.55e-08
1.0790395198,1.1200000000000001e-08
1.084042021,1.14e-08
1.0890445223,1.14e-08
1.0940470235,1.1100000000000002e-08
1.0990495248,1.1100000000000002e-08
1.104052026,1.1200000000000001e-08
1.1090545273,1.1299999999999999e-08
1.1140570285,1.14e-08
1.1190595298000001,1.1499999999999999e-08
1.124062031,1.16e-08
1.1290645323000001,1.1699999999999999e-08
1.1340670335,1.18e-08
1.1390695348,1.2099999999999999e-08
1.1440720359999998,1.24e-08
1.1490745373,1.32e-08
1.1540770384999999,1.59e-08
1.1590795398,6e-08
1.164082041,2.64e-08
1.1690845423,1.49e-08
1.1740870435,1.35e-08
1.1790895448,1.31e-08
1.184092046,1.3e-08
1.1890945473,1.31e-08
1.1940970485,1.32e-08
1.1990995498,1.33e-08
1.204102051,1.35e-08
1.2091045523000001,1.3600000000000001e-08
1.2141070535,1.3899999999999999e-08
1.2191095548,1.4099999999999999e-08
1.2241120559999998,1.44e-08
1.2291145573,1.48e-08
1.2341170584999999,1.53e-08
1.2391195598,1.59e-08
1.244122061,1.6799999999999998e-08
1.2491245623,1.82e-08
1.2541270635,2.04e-08
1.2591295648,2.48e-08
1.264132066,3.54e-08
1.2691345673,7.44e-08
1.2741370685,4.162e-07
1.2791395698,2.214e-07
1.284142071,5.8200000000000005e-08
1.2891445723000001,3.31e-08
1.2941470735,2.54e-08
1.2991495748000002,2.2200000000000004e-08
1.304152076,2.0699999999999997e-08
1.3091545773,2e-08
1.3141570784999999,1.97e-08
1.3191595798,1.96e-08
1.3241620809999999,1.97e-08
1.3291645823,1.99e-08
1.3341670835,2.0299999999999996e-08
1.3391695848,2.0699999999999997e-08
1.344172086,2.13e-08
1.3491745872999998,2.2000000000000002e-08
1.3541770885,2.28e-08
1.3591795897999999,2.3799999999999998e-08
1.364182091,2.49e-08
1.3691845923,2.63e-08
1.3741870935,2.8e-08
1.3791895948,3.01e-08
1.384192096,3.2799999999999996e-08
1.3891945973,3.63e-08
1.3941970984999998,4.0999999999999997e-08
1.3991995998,4.75e-08
1.4042021011,5.68e-08
1.4092046023,7.1e-08
1.4142071036000001,9.39e-08
1.4192096047999998,1.339e-07
1.4242121061000002,2.112e-07
1.4292146072999998,3.726e-07
1.4342171086000002,6.643999999999999e-07
1.4392196097999999,7.601e-07
1.4442221111000002,4.7390000000000003e-07
1.4492246122999999,2.661e-07
1.4542271136000002,1.658e-07
1.4592296148,1.1539999999999999e-07
1.4642321161,8.77e-08
1.4692346173,7.12e-08
1.4742371186,6.08e-08
1.4792396198,5.39e-08
1.4842421211,4.93e-08
1.4892446223,4.61e-08
1.4942471236000001,4.3899999999999996e-08
1.4992496247999998,4.24e-08
1.5042521261000001,4.15e-08
1.5092546272999998,4.0999999999999997e-08
1.5142571286000002,4.0899999999999996e-08
1.5192596297999998,4.0999999999999997e-08
1.5242621311000002,4.1399999999999994e-08
1.5292646322999999,4.21e-08
1.5342671336000002,4.29e-08
1.5392696348,4.4000000000000004e-08
1.5442721361000002,4.53e-08
1.5492746373,4.6799999999999996e-08
1.5542771386,4.8600000000000005e-08
1.5592796398,5.0599999999999996e-08
1.5642821411,5.29e-08
1.5692846423,5.55e-08
1.5742871436,5.86e-08
1.5792896448,6.2e-08
1.5842921461000001,6.59e-08
1.5892946472999998,7.04e-08
1.5942971486000002,7.56e-08
1.5992996497999998,8.150000000000001e-08
1.6043021511000002,8.84e-08
1.6093046522999999,9.64e-08
1.6143071536000002,1.057e-07
1.6193096547999999,1.1669999999999999e-07
1.6243121561000002,1.298e-07
1.6293146573,1.452e-07
1.6343171586,1.638e-07
1.6393196598,1.8600000000000002e-07
1.6443221611,2.127e-07
1.6493246623,2.449e-07
1.6543271636,2.835e-07
1.6593296648,3.293e-07
1.6643321661000001,3.8219999999999997e-07
1.6693346672999998,4.4119999999999995e-07
1.6743371686000001,5.027000000000001e-07
1.6793396697999998,5.602000000000001e-07
1.6843421711000002,6.042e-07
1.6893446722999998,6.258e-07
1.6943471736000002,6.21e-07
1.6993496747999999,5.916e-07
1.7043521761000002,5.452e-07
1.7093546773,4.908e-07
1.7143571786000003,4.356e-07
1.7193596798,3.842e-07
1.7243621811,3.385e-07
1.7293646823,2.9920000000000003e-07
1.7343671836,2.6579999999999996e-07
1.7393696848,2.377e-07
1.7443721861,2.141e-07
1.7493746872999998,1.9429999999999999e-07
1.7543771886000001,1.7760000000000003e-07
1.7593796897999998,1.635e-07
1.7643821911000002,1.516e-07
1.7693846922999998,1.414e-07
1.7743871936000002,1.327e-07
1.7793896947999999,1.2519999999999998e-07
1.7843921961000002,1.188e-07
1.7893946973,1.133e-07
1.7943971986000002,1.085e-07
1.7993996998,1.043e-07
1.8044022011,1.008e-07
1.8094047024000002,9.77e-08
1.8144072036,9.5e-08
1.8194097049000002,9.269999999999999e-08
1.8244122061,9.08e-08
1.8294147074,8.91e-08
1.8344172086000001,8.77e-08
1.8394197099,8.65e-08
1.8444222111000002,8.56e-08
1.8494247124,8.48e-08
1.8544272136000002,8.42e-08
1.8594297149,8.380000000000001e-08
1.8644322161000002,8.35e-08
1.8694347174000001,8.339999999999999e-08
1.8744372186000002,8.339999999999999e-08
1.8794397199000001,8.36e-08
1.8844422211,8.380000000000001e-08
1.8894447224000002,8.42e-08
1.8944472236,8.470000000000001e-08
1.8994497249000002,8.529999999999999e-08
1.9044522261,8.6e-08
1.9094547274,8.68e-08
1.9144572286000001,8.779999999999999e-08
1.9194597299,8.880000000000001e-08
1.9244622311000001,8.99e-08
1.9294647324,9.109999999999999e-08
1.9344672336000002,9.240000000000001e-08
1.9394697349,9.38e-08
1.9444722361000002,9.53e-08
1.9494747374,9.69e-08
1.9544772386000002,9.869999999999999e-08
1.9594797399000001,1.005e-07
1.9644822411000002,1.024e-07
1.9694847424000002,1.044e-07
1.9744872436,1.066e-07
1.9794897449000002,1.0880000000000001e-07
1.9844922461,1.111e-07
1.9894947474,1.136e-07
1.9944972486,1.161e-07
1.9994997499,1.188e-07
2.0045022511000004,1.216e-07
2.0095047524000003,1.2449999999999998e-07
2.0145072536,1.275e-07
2.0195097549,1.3060000000000002e-07
2.0245122561,1.339e-07
2.0295147574000003,1.372e-07
2.0345172586,1.406e-07
2.0395197599,1.442e-07
2.0445222611,1.4779999999999999e-07
2.0495247624,1.515e-07
2.0545272636000003,1.553e-07
2.0595297649,1.592e-07
2.0645322661,1.631e-07
2.0695347674,1.671e-07
2.0745372686000003,1.711e-07
2.0795397699000002,1.7510000000000003e-07
2.0845422711,1.7920000000000002e-07
2.0895447724,1.832e-07
2.0945472736,1.8719999999999998e-07
2.0995497749000003,1.9109999999999998e-07
2.1045522761,1.95e-07
2.1095547774,1.9879999999999998e-07
2.1145572786,2.0260000000000003e-07
2.1195597799,2.064e-07
2.1245622811000002,2.1030000000000002e-07
2.1295647824,2.143e-07
2.1345672836,2.189e-07
2.1395697849,2.245e-07
2.1445722861000003,2.324e-07
2.1495747874,2.456e-07
2.1545772886,2.727e-07
2.1595797899,3.4659999999999994e-07
2.1645822911000003,6.489e-07
2.1695847924000002,1.0774e-06
2.1745872936,4.416e-07
2.1795897949,2.884e-07
2.1845922961,2.429e-07
2.1895947974000003,2.229e-07
2.1945972986,2.113e-07
2.1995997999,2.03e-07
2.2046023012,1.9629999999999998e-07
2.2096048024,1.9039999999999998e-07
2.2146073037000003,1.8480000000000001e-07
2.2196098049,1.794e-07
2.2246123062,1.74e-07
2.2296148074,1.6870000000000002e-07
2.2346173087,1.635e-07
2.2396198099,1.583e-07
2.2446223112,1.5310000000000001e-07
2.2496248124,1.48e-07
2.2546273137,1.43e-07
2.2596298149000003,1.3800000000000002e-07
2.2646323162,1.331e-07
2.2696348174,1.284e-07
2.2746373187,1.237e-07
2.2796398199000003,1.192e-07
2.2846423212,1.1480000000000001e-07
2.2896448224,1.105e-07
2.2946473237,1.064e-07
2.2996498249,1.024e-07
2.3046523262000003,9.85e-08
2.3096548274,9.48e-08
2.3146573287,9.12e-08
2.3196598299,8.779999999999999e-08
2.3246623312,8.45e-08
2.3296648324,8.130000000000001e-08
2.3346673337,7.82e-08
2.3396698349,7.53e-08
2.3446723362,7.25e-08
2.3496748374000003,6.98e-08
2.3546773387,6.73e-08
2.3596798399,6.48e-08
2.3646823412,6.25e-08
2.3696848424,6.02e-08
2.3746873437000002,5.7999999999999997e-08
2.3796898449,5.6e-08
2.3846923462,5.4e-08
2.3896948474,5.2099999999999997e-08
2.3946973487,5.03e-08
2.3996998499,4.85e-08
2.4047023512,4.69e-08
2.4097048524,4.53e-08
2.4147073537,4.38e-08
2.4197098549000002,4.23e-08
2.4247123562,4.0899999999999996e-08
2.4297148574,3.96e-08
2.4347173587,3.83e-08
2.4397198599000003,3.7e-08
2.4447223612,3.59e-08
2.4497248624,3.47e-08
2.4547273637,3.3599999999999996e-08
2.4597298649,3.26e-08
2.4647323662000002,3.16e-08
2.4697348674,3.06e-08
2.4747373687,2.97e-08
2.4797398699,2.88e-08
2.4847423712,2.7900000000000002e-08
2.4897448724,2.71e-08
2.4947473737,2.63e-08
2.4997498749,2.56e-08
2.5047523762,2.48e-08
2.5097548774000003,2.41e-08
2.5147573787,2.3399999999999998e-08
2.5197598799,2.28e-08
2.5247623812,2.2200000000000004e-08
2.5297648824000003,2.16e-08
2.5347673837,2.1e-08
2.5397698849,2.04e-08
2.5447723862,1.99e-08
2.5497748874,1.93e-08
2.5547773887000003,1.88e-08
2.5597798899,1.8300000000000002e-08
2.5647823912,1.79e-08
2.5697848924,1.74e-08
2.5747873937,1.7e-08
2.5797898949,1.65e-08
2.5847923962,1.6100000000000002e-08
2.5897948974,1.57e-08
2.5947973987,1.53e-08
2.5997998999000003,1.49e-08
2.6048024012,1.46e-08
2.6098049025,1.42e-08
2.6148074037,1.3899999999999999e-08
2.619809905,1.3600000000000001e-08
2.6248124062000002,1.32e-08
2.6298149075,1.29e-08
2.6348174087,1.26e-08
2.63981991,1.23e-08
2.6448224112,1.2099999999999999e-08
2.6498249125,1.18e-08
2.6548274137,1.1499999999999999e-08
2.659829915,1.1299999999999999e-08
2.6648324162,1.1000000000000001e-08
2.6698349175,1.08e-08
2.6748374187,1.05e-08
2.67983992,1.03e-08
2.6848424212,1.01e-08
2.6898449225,9.9e-09
2.6948474237,9.7e-09
2.699849925,9.499999999999999e-09
2.7048524262,9.3e-09
2.7098549275,9.1e-09
2.7148574287000002,8.9e-09
2.71985993,8.7e-09
2.7248624312,8.5e-09
2.7298649325,8.399999999999999e-09
2.7348674337,8.199999999999999e-09
2.739869935,8e-09
2.7448724362,7.9e-09
2.7498749375,7.7e-09
2.7548774387,7.6e-09
2.75987994,7.4e-09
2.7648824412,7.3e-09
2.7698849425,7.1e-09
2.7748874437,7e-09
2.779889945,6.9e-09
2.7848924462,6.7000000000000004e-09
2.7898949475,6.6e-09
2.7948974487,6.5e-09
2.79989995,6.4e-09
2.8049024512000003,6.2e-09
2.8099049525,6.1e-09
2.8149074537,6e-09
2.819909955,5.9e-09
2.8249124562,5.8e-09
2.8299149575,5.7e-09
2.8349174587,5.6000000000000005e-09
2.83991996,5.5000000000000004e-09
2.8449224612,5.4e-09
2.8499249625,5.3e-09
2.8549274637,5.2e-09
2.859929965,5.1e-09
2.8649324662,5e-09
2.8699349675,4.9e-09
2.8749374687,4.9e-09
2.87993997,4.8e-09
2.8849424712,4.7e-09
2.8899449725,4.6e-09
2.8949474737,4.5e-09
2.899949975,4.5e-09
2.9049524762,4.4e-09
2.9099549775,4.3e-09
2.9149574787,4.3e-09
2.91995998,4.1999999999999996e-09
2.9249624812,4.0999999999999995e-09
2.9299649825,4e-09
2.9349674837,4e-09
2.939969985,3.9e-09
2.9449724862,3.9e-09
2.9499749875,3.8e-09
2.9549774887,3.7e-09
2.95997999,3.7e-09
2.9649824912000002,3.6e-09
2.9699849925,3.6e-09
2.9749874937,3.5e-09
2.979989995,3.5e-09
2.9849924962,3.4000000000000003e-09
2.9899949975,3.4000000000000003e-09
2.9949974987,3.3e-09
3.0,3.3e-09


==> three-level-10-S-int.csv <==
-4.9949974987,3.2114e-06
-4.9899949975,3.2251e-06
-4.9849924962,3.2389e-06
-4.979989995,3.2527999999999996e-06
-4.9749874937000005,3.2668000000000002e-06
-4.9699849925,3.2809e-06
-4.9649824912,3.2951e-06
-4.95997999,3.3094e-06
-4.9549774887,3.3238e-06
-4.9499749875,3.3383e-06
-4.9449724862,3.3529e-06
-4.939969985,3.3677e-06
-4.9349674837,3.3825e-06
-4.9299649825,3.3974000000000003e-06
-4.9249624812,3.4124e-06
-4.91995998,3.4276e-06
-4.9149574787,3.4428e-06
-4.9099549775,3.4581999999999998e-06
-4.9049524762,3.4737e-06
-4.899949975,3.4892e-06
-4.8949474737,3.5049e-06
-4.8899449725,3.5207e-06
-4.8849424712000005,3.5367e-06
-4.87993997,3.5527e-06
-4.8749374687,3.5689e-06
-4.8699349675,3.5852e-06
-4.8649324662,3.6016000000000004e-06
-4.859929965,3.6181e-06
-4.8549274637,3.6348000000000003e-06
-4.8499249625,3.6514999999999997e-06
-4.8449224612,3.6684e-06
-4.83991996,3.6855e-06
-4.8349174587,3.7026e-06
-4.8299149575,3.7199e-06
-4.8249124562,3.7373e-06
-4.819909955,3.7549000000000003e-06
-4.8149074537,3.7725e-06
-4.8099049525,3.7904e-06
-4.8049024512,3.8083e-06
-4.79989995,3.8263999999999995e-06
-4.7948974487000005,3.8446e-06
-4.7898949475,3.863e-06
-4.7848924462,3.8815e-06
-4.779889945,3.9001999999999995e-06
-4.7748874437,3.919e-06
-4.7698849425,3.938e-06
-4.7648824412,3.9571e-06
-4.75987994,3.9763e-06
-4.7548774387,3.9957e-06
-4.7498749375,4.0152999999999995e-06
-4.7448724362,4.035e-06
-4.739869935,4.0549e-06
-4.7348674337,4.0749e-06
-4.7298649325,4.0951e-06
-4.7248624312,4.1155e-06
-4.71985993,4.136e-06
-4.7148574287,4.1567e-06
-4.7098549275,4.1775e-06
-4.7048524262,4.1985000000000005e-06
-4.699849925,4.2197000000000004e-06
-4.6948474237,4.2411e-06
-4.6898449225,4.2627e-06
-4.6848424212,4.2844e-06
-4.67983992,4.3063e-06
-4.6748374187,4.3284e-06
-4.6698349175,4.3506e-06
-4.6648324162,4.3731e-06
-4.659829915,4.3957e-06
-4.6548274137,4.4186e-06
-4.6498249125,4.4416e-06
-4.6448224112,4.4648e-06
-4.63981991,4.4882e-06
-4.6348174087,4.5118e-06
-4.6298149075,4.5357e-06
-4.6248124062,4.5597000000000006e-06
-4.619809905,4.5839e-06
-4.6148074037,4.6084e-06
-4.6098049025,4.633e-06
-4.6048024012,4.6579e-06
-4.5997998999,4.6829000000000005e-06
-4.5947973987,4.7082e-06
-4.5897948974,4.7338e-06
-4.5847923962,4.7595e-06
-4.5797898949,4.7855e-06
-4.5747873937,4.8117e-06
-4.5697848924,4.8381e-06
-4.5647823912,4.8648e-06
-4.5597798899,4.8917e-06
-4.5547773887,4.9189e-06
-4.5497748874,4.9462e-06
-4.5447723862,4.9739e-06
-4.5397698849,5.0018e-06
-4.5347673837,5.0299e-06
-4.5297648824,5.0582999999999995e-06
-4.5247623812,5.087e-06
-4.5197598799000005,5.1159e-06
-4.5147573787,5.1451e-06
-4.5097548774,5.1746e-06
-4.5047523762,5.2042999999999995e-06
-4.4997498749,5.234299999999999e-06
-4.4947473737,5.2646e-06
-4.4897448724,5.2952e-06
-4.4847423712,5.3261000000000006e-06
-4.4797398699,5.3572e-06
-4.4747373687,5.3887e-06
-4.4697348674,5.4204e-06
-4.4647323662,5.4525e-06
-4.4597298649,5.4848e-06
-4.4547273637,5.5175e-06
-4.4497248624,5.5505e-06
-4.4447223612,5.5838e-06
-4.4397198599,5.6174e-06
-4.4347173587,5.6514e-06
-4.4297148574000005,5.6857000000000005e-06
-4.4247123562,5.7203e-06
-4.4197098549,5.7553e-06
-4.4147073537,5.790599999999999e-06
-4.4097048524,5.8262e-06
-4.4047023512,5.8623e-06
-4.3996998499,5.8986e-06
-4.3946973487,5.9354e-06
-4.3896948474,5.9725e-06
-4.3846923462000005,6.01e-06
-4.3796898449,6.0478e-06
-4.3746873437,6.0861e-06
-4.3696848424,6.1248e-06
-4.3646823412,6.1638e-06
-4.3596798399,6.2032e-06
-4.3546773387,6.2430999999999996e-06
-4.3496748374,6.283400000000001e-06
-4.3446723362,6.324e-06
-4.3396698349000005,6.3652e-06
-4.3346673337,6.4067e-06
-4.3296648324,6.4487e-06
-4.3246623312,6.4911e-06
-4.3196598299,6.534e-06
-4.3146573287,6.5773000000000005e-06
-4.3096548274,6.6211e-06
-4.3046523262,6.6654e-06
-4.2996498249,6.7100999999999995e-06
-4.2946473237000005,6.7554e-06
-4.2896448224,6.8011e-06
-4.2846423212,6.8473000000000005e-06
-4.2796398199,6.8941e-06
-4.2746373187,6.9413e-06
-4.2696348174,6.9891e-06
-4.2646323162,7.0374e-06
-4.2596298149,7.0862e-06
-4.2546273137,7.135599999999999e-06
-4.2496248124000005,7.185499999999999e-06
-4.2446223112,7.236e-06
-4.2396198099,7.2871e-06
-4.2346173087,7.3388e-06
-4.2296148074,7.391e-06
-4.2246123062,7.4439e-06
-4.2196098049,7.4973e-06
-4.2146073037,7.5514e-06
-4.2096048024,7.6061e-06
-4.2046023012000004,7.6614e-06
-4.1995997999,7.7174e-06
-4.1945972986,7.774099999999999e-06
-4.1895947974,7.8314e-06
-4.1845922961,7.889400000000001e-06
-4.1795897949,7.9481e-06
-4.1745872936,8.0074e-06
-4.1695847924,8.0675e-06
-4.1645822911,8.1284e-06
-4.1595797899,8.1899e-06
-4.1545772886000005,8.2523e-06
-4.1495747874,8.3153e-06
-4.1445722861,8.3792e-06
-4.1395697849,8.4438e-06
-4.1345672836,8.5093e-06
-4.1295647824,8.5755e-06
-4.1245622811,8.6426e-06
-4.1195597799,8.7106e-06
-4.1145572786,8.779400000000001e-06
-4.1095547774000005,8.849e-06
-4.1045522761,8.9197e-06
-4.0995497749,8.991699999999999e-06
-4.0945472736,9.0635e-06
-4.0895447724,9.1367e-06
-4.0845422711,9.211e-06
-4.0795397699,9.2862e-06
-4.0745372686,9.3624e-06
-4.0695347674,9.4396e-06
-4.0645322661000005,9.517899999999999e-06
-4.0595297649,9.5971e-06
-4.0545272636,9.6775e-06
-4.0495247624,9.7589e-06
-4.0445222611,9.8414e-06
-4.0395197599,9.925e-06
-4.0345172586,1.00098e-05
-4.0295147574,1.00957e-05
-4.0245122561,1.01828e-05
-4.0195097549000005,1.0271099999999999e-05
-4.0145072536,1.0360699999999999e-05
-4.0095047524,1.0451500000000001e-05
-4.0045022511,1.05435e-05
-3.9994997499,1.06369e-05
-3.9944972486,1.07316e-05
-3.9894947474,1.08276e-05
-3.9844922461000003,1.0925e-05
-3.9794897449,1.1023800000000001e-05
-3.9744872436,1.1124e-05
-3.9694847424,1.12257e-05
-3.9644822411000002,1.1328900000000001e-05
-3.9594797399,1.1433599999999998e-05
-3.9544772386,1.1539800000000001e-05
-3.9494747374,1.16476e-05
-3.9444722361,1.1757000000000001e-05
-3.9394697349000003,1.1868099999999999e-05
-3.9344672336,1.1980799999999999e-05
-3.9294647324,1.20953e-05
-3.9244622311,1.2211500000000002e-05
-3.9194597299000002,1.2329400000000001e-05
-3.9144572286000003,1.2449200000000001e-05
-3.9094547274,1.25708e-05
-3.9044522261,1.26944e-05
-3.8994497249,1.28198e-05
-3.8944472236000003,1.29473e-05
-3.8894447224,1.3076700000000001e-05
-3.8844422211,1.32082e-05
-3.8794397199,1.33419e-05
-3.8744372186000002,1.34776e-05
-3.8694347174,1.3615599999999999e-05
-3.8644322161,1.37558e-05
-3.8594297149,1.3898299999999999e-05
-3.8544272136,1.40432e-05
-3.8494247124000003,1.4190399999999999e-05
-3.8444222111,1.43402e-05
-3.8394197099,1.44924e-05
-3.8344172086,1.4647200000000001e-05
-3.8294147074000002,1.48046e-05
-3.8244122061000003,1.4964700000000001e-05
-3.8194097049,1.51275e-05
-3.8144072036,1.5293199999999998e-05
-3.8094047024,1.54617e-05
-3.8044022011000003,1.5633199999999998e-05
-3.7993996998000004,1.58077e-05
-3.7943971986,1.59852e-05
-3.7893946973,1.6166e-05
-3.7843921961,1.63499e-05
-3.7793896948000003,1.65372e-05
-3.7743871936,1.67279e-05
-3.7693846923,1.6922e-05
-3.7643821911,1.71198e-05
-3.7593796898000003,1.73211e-05
-3.7543771886000004,1.75262e-05
-3.7493746873,1.77352e-05
-3.7443721861,1.79481e-05
-3.7393696848,1.8165e-05
-3.7343671836000003,1.83861e-05
-3.7293646823000004,1.86114e-05
-3.7243621811,1.8840999999999998e-05
-3.7193596798,1.90752e-05
-3.7143571786000003,1.93139e-05
-3.7093546773000003,1.95573e-05
-3.7043521761,1.98056e-05
-3.6993496748,2.0058800000000002e-05
-3.6943471736,2.03171e-05
-3.6893446723000003,2.05806e-05
-3.6843421711,2.08496e-05
-3.6793396698,2.1124e-05
-3.6743371686,2.1404099999999997e-05
-3.6693346673000002,2.16901e-05
-3.6643321661000003,2.19821e-05
-3.6593296648,2.22802e-05
-3.6543271636,2.2584699999999997e-05
-3.6493246623,2.2895700000000002e-05
-3.6443221611000003,2.32134e-05
-3.6393196598000004,2.3538e-05
-3.6343171586,2.38698e-05
-3.6293146573,2.42088e-05
-3.6243121561000002,2.45554e-05
-3.6193096548000003,2.49098e-05
-3.6143071536,2.52721e-05
-3.6093046523,2.56427e-05
-3.6043021511,2.60218e-05
-3.5992996498000003,2.64096e-05
-3.5942971486,2.68065e-05
-3.5892946473,2.72126e-05
-3.5842921461,2.76284e-05
-3.5792896448000002,2.8054e-05
-3.5742871436000003,2.8489899999999996e-05
-3.5692846423,2.89363e-05
-3.5642821411,2.9393600000000003e-05
-3.5592796398,2.98621e-05
-3.5542771386000003,3.03422e-05
-3.5492746373000004,3.08343e-05
-3.5442721361,3.13389e-05
-3.5392696348,3.18562e-05
-3.5342671336,3.23867e-05
-3.5292646323000003,3.2931e-05
-3.5242621311,3.34894e-05
-3.5192596298,3.40624e-05
-3.5142571286,3.4650700000000004e-05
-3.5092546273000003,3.52546e-05
-3.5042521261000004,3.58748e-05
-3.4992496248,3.65118e-05
-3.4942471236,3.7166300000000004e-05
-3.4892446223,3.78388e-05
-3.4842421211000003,3.85301e-05
-3.4792396198000004,3.92409e-05
-3.4742371186,3.9971799999999996e-05
-3.4692346173,4.0723600000000004e-05
-3.4642321161000003,4.14971e-05
-3.4592296148000004,4.2293100000000003e-05
-3.4542271136,4.3112600000000005e-05
-3.4492246123,4.3956400000000005e-05
-3.4442221111,4.48254e-05
-3.4392196098000003,4.57208e-05
-3.4342171086,4.66434e-05
-3.4292146073,4.759439999999999e-05
-3.4242121061,4.8575e-05
-3.4192096048000002,4.9586400000000004e-05
-3.4142071036000003,5.06297e-05
-3.4092046023,5.17065e-05
-3.4042021011,5.2818e-05
-3.3991995998,5.39657e-05
-3.3941970985000003,5.51512e-05
-3.3891945973000004,5.6376000000000004e-05
-3.384192096,5.7642e-05
-3.3791895948,5.89508e-05
-3.3741870935000002,6.03044e-05
-3.3691845923000003,6.170479999999999e-05
-3.3641820910000004,6.3154e-05
-3.3591795898,6.46543e-05
-3.3541770885,6.62079e-05
-3.3491745873000003,6.781739999999999e-05
-3.3441720860000004,6.94853e-05
-3.3391695848,7.121430000000001e-05
-3.3341670835,7.30073e-05
-3.3291645823000002,7.48673e-05
-3.3241620810000003,7.67975e-05
-3.3191595798,7.88013e-05
-3.3141570785,8.08823e-05
-3.3091545773,8.304409999999999e-05
-3.3041520760000003,8.52909e-05
-3.2991495748000004,8.76267e-05
-3.2941470735,9.00559e-05
-3.2891445723,9.25834e-05
-3.284142071,9.521389999999999e-05
-3.2791395698000003,9.795270000000001e-05
-3.2741370685000004,0.0001008053
-3.2691345673,0.0001037775
-3.264132066,0.00010687540000000001
-3.2591295648000003,0.0001101055
-3.2541270635000004,0.00011347459999999999
-3.2491245623,0.00011698979999999999
-3.244122061,0.0001206587
-3.2391195598,0.0001244892
-3.2341170585000003,0.0001284897
-3.2291145573000004,0.0001326689
-3.224112056,0.00013703590000000001
-3.2191095548,0.0001416004
-3.2141070535000003,0.0001463723
-3.2091045523000004,0.00015136200000000002
-3.2041020510000005,0.0001565804
-3.1990995498,0.0001620385
-3.1940970485,0.0001677479
-3.1890945473000003,0.0001737204
-3.1840920460000004,0.000179968
-3.1790895448,0.00018650279999999999
-3.1740870435,0.0001933371
-3.1690845423000003,0.00020048290000000002
-3.1640820410000003,0.00020795200000000002
-3.1590795398,0.0002157559
-3.1540770385,0.0002239052
-3.1490745373,0.0002324097
-3.1440720360000003,0.0002412776
-3.1390695348000004,0.0002505157
-3.1340670335,0.0002601285
-3.1290645323,0.0002701175
-3.1240620310000002,0.0002804813
-3.1190595298000003,0.0002912141
-3.1140570285000004,0.0003023055
-3.1090545273,0.0003137393
-3.104052026,0.0003254928
-3.0990495248000003,0.000337536
-3.0940470235000004,0.0003498302
-3.0890445223,0.0003623274
-3.084042021,0.00037496949999999996
-3.0790395198000002,0.0003876874
-3.0740370185000003,0.00040040029999999997
-3.0690345173,0.0004130161
-3.064032016,0.00042543089999999995
-3.0590295148,0.00043753019999999995
-3.0540270135000003,0.0004491896
-3.0490245123000004,0.00046027709999999996
-3.044022011,0.0004706553
-3.0390195098,0.00048018459999999997
-3.0340170085000002,0.000488727
-3.0290145073000003,0.0004961504
-3.0240120060000004,0.0005023328
-3.0190095048,0.0005071672000000001
-3.0140070035,0.0005105654
-3.0090045023000003,0.0005124623
-3.0040020010000004,0.0005128185
-2.9989994997000005,0.0005116216000000001
-2.9939969985,0.0005088863
-2.9889944972,0.0005046582
-2.9839919960000003,0.0004990058999999999
-2.9789894947000004,0.0004920212
-2.9739869935,0.0004838151
-2.9689844922,0.00047451309999999995
-2.9639819910000003,0.000464251
-2.9589794897000004,0.0004531699
-2.9539769885000005,0.0004414123
-2.9489744872,0.00042911809999999996
-2.943971986,0.0004164214
-2.9389694847000003,0.00040344809999999997
-2.9339669835000004,0.000390314
-2.9289644822000005,0.0003771235
-2.923961981,0.0003639688
-2.9189594797000002,0.00035093040000000003
-2.9139569785000003,0.0003380766
-2.9089544772000004,0.0003254647
-2.903951976,0.0003131413
-2.8989494747,0.0003011434
-2.8939469735000003,0.0002894995
-2.8889444722000004,0.0002782304
-2.883941971,0.0002673503
-2.8789394697,0.00025686759999999997
-2.8739369685000002,0.0002467862
-2.8689344672000003,0.0002371056
-2.8639319660000004,0.00022782220000000002
-2.8589294647,0.0002189298
-2.8539269635,0.0002104198
-2.8489244622000003,0.00020228240000000003
-2.8439219610000004,0.0001945061
-2.8389194597000005,0.0001870788
-2.8339169585,0.0001799877
-2.8289144572000002,0.0001732197
-2.8239119560000003,0.0001667615
-2.8189094547000004,0.0001605998
-2.8139069535,0.0001547214
-2.8089044522,0.0001491134
-2.8039019510000003,0.0001437631
-2.7988994497000004,0.0001386583
-2.7938969485,0.0001337871
-2.7888944472,0.000129138
-2.7838919460000002,0.0001247001
-2.7788894447000003,0.0001204628
-2.7738869435000004,0.0001164162
-2.7688844422,0.00011255049999999999
-2.763881941,0.0001088568
-2.7588794397000003,0.0001053262
-2.7538769385000004,0.0001019506
-2.7488744372000005,9.87222e-05
-2.743871936,9.56335e-05
-2.7388694347,9.26775e-05
-2.7338669335000003,8.98476e-05
-2.7288644322000004,8.71374e-05
-2.723861931,8.454110000000001e-05
-2.7188594297,8.205309999999999e-05
-2.7138569285000003,7.96679e-05
-2.7088544272000004,7.738060000000001e-05
-2.703851926,7.518640000000001e-05
-2.6988494247,7.30808e-05
-2.6938469235,7.10596e-05
-2.6888444222000003,6.91188e-05
-2.683841921,6.72546e-05
-2.6788394197,6.546340000000001e-05
-2.6738369185,6.37418e-05
-2.6688344172,6.20866e-05
-2.663831916,6.0494799999999995e-05
-2.6588294147,5.8963500000000006e-05
-2.6538269135,5.749e-05
-2.6488244122,5.60718e-05
-2.643821911,5.47063e-05
-2.6388194097,5.3391400000000005e-05
-2.6338169085,5.212479999999999e-05
-2.6288144072,5.09045e-05
-2.623811906,4.97286e-05
-2.6188094047,4.8595100000000005e-05
-2.6138069035,4.75024e-05
-2.6088044022,4.64488e-05
-2.6038019009999998,4.54327e-05
-2.5987993997,4.44526e-05
-2.5937968984,4.35071e-05
-2.5887943972,4.2595e-05
-2.5837918959,4.1714799999999996e-05
-2.5787893947,4.0865500000000004e-05
-2.5737868934,4.00459e-05
-2.5687843922,3.9254899999999996e-05
-2.5637818909,3.84915e-05
-2.5587793897,3.77548e-05
-2.5537768884,3.70438e-05
-2.5487743872,3.63577e-05
-2.5437718859,3.56956e-05
-2.5387693847,3.50568e-05
-2.5337668834000002,3.4440700000000004e-05
-2.5287643822,3.38464e-05
-2.5237618809,3.32733e-05
-2.5187593797,3.27209e-05
-2.5137568784,3.21886e-05
-2.5087543772,3.16759e-05
-2.5037518759,3.11823e-05
-2.4987493747,3.0707199999999996e-05
-2.4937468734,3.02504e-05
-2.4887443721999998,2.9811399999999997e-05
-2.4837418709,2.93898e-05
-2.4787393697,2.89854e-05
-2.4737368684,2.8597800000000003e-05
-2.4687343672,2.82268e-05
-2.4637318659,2.7872199999999997e-05
-2.4587293647,2.75338e-05
-2.4537268634,2.7211500000000002e-05
-2.4487243622,2.69051e-05
-2.4437218609,2.6614499999999997e-05
-2.4387193597,2.6339699999999998e-05
-2.4337168584,2.60808e-05
-2.4287143572,2.5837699999999998e-05
-2.4237118559,2.56105e-05
-2.4187093547,2.53993e-05
-2.4137068534,2.5204400000000002e-05
-2.4087043522,2.50259e-05
-2.4037018509,2.48642e-05
-2.3986993497,2.47195e-05
-2.3936968484,2.4592300000000002e-05
-2.3886943472,2.44831e-05
-2.3836918459,2.4392399999999997e-05
-2.3786893447,2.43208e-05
-2.3736868434000002,2.42692e-05
-2.3686843422,2.42382e-05
-2.3636818409,2.4229e-05
-2.3586793397,2.42425e-05
-2.3536768384,2.428e-05
-2.3486743372,2.43429e-05
-2.3436718359,2.44329e-05
-2.3386693347,2.45515e-05
-2.3336668334,2.47011e-05
-2.3286643322,2.48837e-05
-2.3236618309,2.51021e-05
-2.3186593297,2.53592e-05
-2.3136568284,2.56585e-05
-2.3086543272,2.60038e-05
-2.3036518259,2.63996e-05
-2.2986493247,2.68511e-05
-2.2936468234,2.7364099999999998e-05
-2.2886443222,2.79456e-05
-2.2836418209000002,2.86034e-05
-2.2786393197,2.9346900000000002e-05
-2.2736368184,3.0186999999999997e-05
-2.2686343172,3.11365e-05
-2.2636318159,3.22105e-05
-2.2586293147,3.3427e-05
-2.2536268134,3.48077e-05
-2.2486243122,3.63785e-05
-2.2436218109,3.8171e-05
-2.2386193097,4.02237e-05
-2.2336168084,4.2584300000000005e-05
-2.2286143072,4.53116e-05
-2.2236118059,4.8479899999999996e-05
-2.2186093047,5.2183100000000005e-05
-2.2136068034,5.6541899999999995e-05
-2.2086043022,6.17129e-05
-2.2036018009,6.79021e-05
-2.1985992996,7.53852e-05
-2.1935967984,8.453629999999999e-05
-2.1885942971,9.587280000000001e-05
-2.1835917959,0.00011012459999999999
-2.1785892946,0.00012834290000000002
-2.1735867934,0.0001520776
-2.1685842921000003,0.00018366729999999998
-2.1635817909,0.0002267219
-2.1585792896,0.0002869093
-2.1535767884,0.00037313410000000004
-2.1485742871,0.0004987562
-2.1435717859,0.000680189
-2.1385692846,0.0009221009
-2.1335667834,0.0011685238000000001
-2.1285642821,0.0012644405
-2.1235617809000003,0.001116912
-2.1185592796,0.0008521338000000001
-2.1135567784,0.0006140432
-2.1085542771,0.0004420439
-2.1035517759,0.0003251934
-2.0985492746000003,0.0002459105
-2.0935467734,0.0001910332
-2.0885442721,0.0001520514
-2.0835417709,0.0001236288
-2.0785392696000002,0.0001023965
-2.0735367684,8.61857e-05
-2.0685342671,7.35662e-05
-2.0635317659,6.357180000000001e-05
-2.0585292646,5.5534799999999996e-05
-2.0535267634,4.89833e-05
-2.0485242621,4.35775e-05
-2.0435217609,3.90682e-05
-2.0385192596,3.52696e-05
-2.0335167584000002,3.2041e-05
-2.0285142571,2.92748e-05
-2.0235117559,2.6887e-05
-2.0185092546,2.48121e-05
-2.0135067534,2.29977e-05
-2.0085042521000003,2.14021e-05
-2.0035017509,1.99915e-05
-1.9984992496,1.87382e-05
-1.9934967484000001,1.76198e-05
-1.9884942471,1.66175e-05
-1.9834917459,1.57156e-05
-1.9784892446,1.49013e-05
-1.9734867434,1.41635e-05
-1.9684842421000002,1.34929e-05
-1.9634817409,1.28816e-05
-1.9584792396000001,1.23229e-05
-1.9534767384,1.1811e-05
-1.9484742371000001,1.1340999999999999e-05
-1.9434717359,1.0908399999999999e-05
-1.9384692346,1.05096e-05
-1.9334667334,1.01415e-05
-1.9284642321,9.801e-06
-1.9234617309,9.4859e-06
-1.9184592296,9.194e-06
-1.9134567284000001,8.9235e-06
-1.9084542271,8.672699999999999e-06
-1.9034517259000001,8.4404e-06
-1.8984492246,8.225299999999999e-06
-1.8934467234,8.0264e-06
-1.8884442221000002,7.8431e-06
-1.8834417209,7.6745e-06
-1.8784392196000002,7.5203e-06
-1.8734367184,7.3802e-06
-1.8684342171000001,7.2541e-06
-1.8634317159,7.1419e-06
-1.8584292146,7.044199999999999e-06
-1.8534267134,6.9613e-06
-1.8484242121,6.8941e-06
-1.8434217109,6.8439e-06
-1.8384192096,6.812200000000001e-06
-1.8334167084,6.8015e-06
-1.8284142071,6.8146e-06
-1.8234117059000001,6.855599999999999e-06
-1.8184092046,6.93e-06
-1.8134067034,7.045e-06
-1.8084042021000002,7.2107e-06
-1.8034017009,7.4412e-06
-1.7983991996000002,7.7566e-06
-1.7933966983,8.1862e-06
-1.7883941971000001,8.7742e-06
-1.7833916958000002,9.5894e-06
-1.7783891946000001,1.07444e-05
-1.7733866933000002,1.24325e-05
-1.7683841921,1.5009600000000001e-05
-1.7633816908000002,1.9190299999999998e-05
-1.7583791896,2.6586799999999998e-05
-1.7533766883000002,4.149e-05
-1.7483741871,7.86026e-05
-1.7433716858000001,0.0002156316
-1.7383691846,0.001215309
-1.7333666833,0.0005385952
-1.7283641821,0.0001282124
-1.7233616808,5.49303e-05
-1.7183591796000002,3.10057e-05
-1.7133566783,2.0433e-05
-1.7083541771000001,1.4865e-05
-1.7033516758,1.15768e-05
-1.6983491746000001,9.4711e-06
-1.6933466733000002,8.0384e-06
-1.6883441721,7.0162e-06
-1.6833416708000002,6.2586000000000005e-06
-1.6783391696,5.6790999999999995e-06
-1.6733366683000002,5.2238e-06
-1.6683341671,4.8579000000000005e-06
-1.6633316658000001,4.558e-06
-1.6583291646,4.3078e-06
-1.6533266633,4.096e-06
-1.6483241621,3.9141e-06
-1.6433216608,3.7562e-06
-1.6383191596000002,3.6175e-06
-1.6333166583,3.4947e-06
-1.6283141571000002,3.3849e-06
-1.6233116558,3.2860000000000004e-06
-1.6183091546000001,3.1965e-06
-1.6133066533000002,3.1149e-06
-1.6083041521,3.0404e-06
-1.6033016508000002,2.9719e-06
-1.5982991496,2.9089e-06
-1.5932966483000002,2.8510000000000003e-06
-1.5882941471,2.7976e-06
-1.5832916458000001,2.7488e-06
-1.5782891446,2.7043e-06
-1.5732866433000001,2.6643e-06
-1.5682841421,2.6291000000000004e-06
-1.5632816408,2.5992e-06
-1.5582791396,2.5756999999999998e-06
-1.5532766383,2.5601999999999996e-06
-1.5482741371000002,2.5556e-06
-1.5432716358,2.5665e-06
-1.5382691346000001,2.6013999999999998e-06
-1.5332666333000002,2.6764999999999997e-06
-1.5282641321000001,2.8263e-06
-1.5232616308000002,3.1338e-06
-1.5182591296,3.8455e-06
-1.5132566283000002,5.9853e-06
-1.5082541271,1.8267799999999998e-05
-1.5032516258000002,0.0002609963
-1.4982491246,1.31857e-05
-1.4932466233000001,5.0828e-06
-1.4882441221,3.3731999999999997e-06
-1.4832416208,2.7365e-06
-1.4782391196,2.4237e-06
-1.4732366183,2.2414e-06
-1.4682341171000002,2.1216e-06
-1.4632316158,2.0357e-06
-1.4582291146000002,1.9697e-06
-1.4532266133,1.9162999999999998e-06
-1.4482241121000001,1.8713e-06
-1.4432216108000002,1.8322e-06
-1.4382191096,1.7973e-06
-1.4332166083000002,1.7656e-06
-1.4282141071,1.7363999999999998e-06
-1.4232116058000002,1.7090999999999999e-06
-1.4182091046,1.6834999999999998e-06
-1.4132066033000001,1.6593000000000001e-06
-1.4082041021,1.6362000000000001e-06
-1.4032016008000001,1.6142e-06
-1.3981990995,1.5931999999999998e-06
-1.3931965983,1.5732e-06
-1.388194097,1.5540999999999999e-06
-1.3831915958,1.5362e-06
-1.3781890945,1.5197999999999998e-06
-1.3731865933,1.5054e-06
-1.368184092,1.4944999999999998e-06
-1.3631815908000002,1.4908000000000002e-06
-1.3581790894999999,1.5061e-06
-1.3531765883000002,1.5947e-06
-1.3481740869999999,2.3867e-06
-1.3431715858000002,4.9999e-06
-1.3381690845,1.6477000000000001e-06
-1.3331665833,1.4423e-06
-1.328164082,1.3798e-06
-1.3231615808,1.3462000000000001e-06
-1.3181590795,1.3221e-06
-1.3131565782999999,1.3021e-06
-1.308154077,1.2843000000000001e-06
-1.3031515758,1.2678e-06
-1.2981490745,1.2520999999999998e-06
-1.2931465733,1.2371e-06
-1.2881440720000001,1.2225e-06
-1.2831415708,1.2083e-06
-1.2781390695000001,1.1945e-06
-1.2731365683,1.181e-06
-1.268134067,1.1678e-06
-1.2631315658,1.1549e-06
-1.2581290645,1.1423e-06
-1.2531265633,1.13e-06
-1.248124062,1.1182e-06
-1.2431215608,1.107e-06
-1.2381190595,1.0973999999999999e-06
-1.2331165582999999,1.0958e-06
-1.228114057,1.3857e-06
-1.2231115558,1.0823e-06
-1.2181090545,1.0539e-06
-1.2131065533,1.0405e-06
-1.208104052,1.0293e-06
-1.2031015508,1.0189e-06
-1.1980990495000001,1.0089e-06
-1.1930965483,9.993000000000001e-07
-1.188094047,9.899e-07
-1.1830915458,9.807e-07
-1.1780890445,9.718000000000002e-07
-1.1730865433,9.631e-07
-1.168084042,9.544e-07
-1.1630815408,9.459999999999999e-07
-1.1580790395,9.375e-07
-1.1530765383,9.292e-07
-1.148074037,9.207999999999999e-07
-1.1430715357999999,9.126000000000001e-07
-1.1380690345,9.079e-07
-1.1330665333,8.965e-07
-1.128064032,8.866e-07
-1.1230615308,8.776000000000001e-07
-1.1180590295000001,8.686e-07
-1.1130565283,8.595999999999999e-07
-1.108054027,8.506000000000001e-07
-1.1030515258,8.417e-07
-1.0980490245,8.329000000000001e-07
-1.0930465233,8.243000000000001e-07
-1.088044022,8.159999999999999e-07
-1.0830415208,8.081e-07
-1.0780390195,8.006999999999999e-07
-1.0730365183,7.939e-07
-1.068034017,7.877e-07
-1.0630315157999999,7.829000000000001e-07
-1.0580290145,7.777e-07
-1.0530265133,7.738e-07
-1.048024012,7.706e-07
-1.0430215108,7.68e-07
-1.0380190095,7.655e-07
-1.0330165083,7.626999999999999e-07
-1.0280140070000001,7.591e-07
-1.0230115058,7.542e-07
-1.0180090045,7.475e-07
-1.0130065033,7.39e-07
-1.008004002,7.287999999999999e-07
-1.0030015008,7.175e-07
-0.9979989995,7.057e-07
-0.9929964981999999,6.941e-07
-0.987993997,6.834e-07
-0.9829914956999999,6.742e-07
-0.9779889945,6.669e-07
-0.9729864932,6.622e-07
-0.9679839920000001,6.607e-07
-0.9629814906999999,6.631000000000001e-07
-0.9579789895,6.697e-07
-0.9529764881999999,6.798999999999999e-07
-0.947973987,6.905e-07
-0.9429714856999999,6.95e-07
-0.9379689845,6.87e-07
-0.9329664832,6.66e-07
-0.9279639820000001,6.384e-07
-0.9229614807,6.113e-07
-0.9179589795,5.884000000000001e-07
-0.9129564781999999,5.709e-07
-0.907953977,5.589e-07
-0.9029514756999999,5.531e-07
-0.8979489745,5.555e-07
-0.8929464732,5.71e-07
-0.8879439720000001,6.079999999999999e-07
-0.8829414707,6.619e-07
-0.8779389695,6.626999999999999e-07
-0.8729364681999999,5.911e-07
-0.867933967,5.292000000000001e-07
-0.8629314656999999,4.928e-07
-0.8579289645,4.715e-07
-0.8529264631999999,4.588e-07
-0.847923962,4.5259999999999996e-07
-0.8429214607,4.557e-07
-0.8379189595000001,4.85e-07
-0.8329164581999999,6.126e-07
-0.827913957,5.611e-07
-0.8229114556999999,4.4619999999999996e-07
-0.8179089545,4.1340000000000004e-07
-0.8129064531999999,3.9920000000000003e-07
-0.807903952,3.9090000000000004e-07
-0.8029014507,3.858e-07
-0.7978989495000001,3.866e-07
-0.7928964481999999,4.339e-07
-0.787893947,4.343e-07
-0.7828914456999999,3.7009999999999996e-07
-0.7778889445,3.588e-07
-0.7728864431999999,3.5280000000000004e-07
-0.767883942,3.482e-07
-0.7628814407,3.449e-07
-0.7578789395000001,3.532e-07
-0.7528764381999999,3.434e-07
-0.747873937,3.3119999999999995e-07
-0.7428714356999999,3.263e-07
-0.7378689345,3.225e-07
-0.7328664331999999,3.1949999999999997e-07
-0.727863932,3.184e-07
-0.7228614307,3.142e-07
-0.7178589295000001,3.09e-07
-0.7128564282,3.041e-07
-0.707853927,2.9969999999999996e-07
-0.7028514256999999,2.968e-07
-0.6978489245,2.961e-07
-0.6928464231999999,2.948e-07
-0.687843922,2.8989999999999997e-07
-0.6828414207,2.821e-07
-0.6778389195000001,2.7600000000000004e-07
-0.6728364182,2.745e-07
-0.667833917,2.791e-07
-0.6628314157,2.757e-07
-0.6578289145,2.61e-07
-0.6528264132,2.524e-07
-0.647823912,2.518e-07
-0.6428214107,2.66e-07
-0.6378189095,2.453e-07
-0.6328164082,2.3350000000000002e-07
-0.6278139070000001,2.298e-07
-0.6228114057,2.423e-07
-0.6178089045,2.239e-07
-0.6128064032,2.1719999999999999e-07
-0.607803902,2.1440000000000001e-07
-0.6028014007,2.1609999999999998e-07
-0.5977988994,2.076e-07
-0.5927963982,2.0460000000000002e-07
-0.5877938969,2.0329999999999997e-07
-0.5827913957,1.987e-07
-0.5777888944,1.9620000000000002e-07
-0.5727863932,1.9429999999999999e-07
-0.5677838919,1.907e-07
-0.5627813907,1.8789999999999998e-07
-0.5577788894,1.869e-07
-0.5527763882,1.826e-07
-0.5477738869,1.7920000000000002e-07
-0.5427713857,1.7949999999999999e-07
-0.5377688843999999,1.729e-07
-0.5327663832,1.709e-07
-0.5277638819,1.6809999999999998e-07
-0.5227613807,1.641e-07
-0.5177588794,1.632e-07
-0.5127563782,1.593e-07
-0.5077538769,1.576e-07
-0.5027513757000001,1.551e-07
-0.4977488744,1.532e-07
-0.4927463732,1.511e-07
-0.48774387189999996,1.494e-07
-0.4827413707,1.473e-07
-0.4777388694,1.4570000000000001e-07
-0.4727363682,1.434e-07
-0.46773386689999996,1.417e-07
-0.4627313657,1.3970000000000001e-07
-0.4577288644,1.3800000000000002e-07
-0.4527263632,1.364e-07
-0.44772386189999996,1.35e-07
-0.4427213607,1.336e-07
-0.4377188594,1.324e-07
-0.4327163582,1.3119999999999998e-07
-0.42771385689999997,1.3e-07
-0.4227113557,1.289e-07
-0.4177088544,1.279e-07
-0.4127063532,1.2699999999999999e-07
-0.40770385189999997,1.262e-07
-0.4027013507,1.256e-07
-0.3976988494,1.25e-07
-0.3926963482,1.2449999999999998e-07
-0.38769384689999997,1.241e-07
-0.3826913457,1.2390000000000002e-07
-0.3776888444,1.237e-07
-0.3726863432,1.237e-07
-0.3676838419,1.238e-07
-0.3626813407,1.241e-07
-0.3576788394,1.2449999999999998e-07
-0.3526763382,1.25e-07
-0.3476738369,1.257e-07
-0.3426713357,1.267e-07
-0.33766883439999995,1.2769999999999999e-07
-0.3326663332,1.291e-07
-0.32766383190000004,1.3060000000000002e-07
-0.3226613307,1.324e-07
-0.3176588294,1.3439999999999999e-07
-0.3126563282,1.368e-07
-0.30765382690000004,1.395e-07
-0.30265132570000003,1.425e-07
-0.2976488244,1.4599999999999998e-07
-0.2926463232,1.499e-07
-0.28764382190000004,1.544e-07
-0.2826413207,1.5939999999999998e-07
-0.2776388194,1.65e-07
-0.2726363182,1.714e-07
-0.2676338169,1.787e-07
-0.2626313157,1.869e-07
-0.2576288144,1.9620000000000002e-07
-0.2526263132,2.069e-07
-0.24762381190000002,2.191e-07
-0.2426213107,2.331e-07
-0.23761880940000002,2.493e-07
-0.2326163082,2.6809999999999997e-07
-0.22761380690000002,2.9e-07
-0.2226113057,3.159e-07
-0.21760880440000002,3.465e-07
-0.2126063032,3.832e-07
-0.20760380190000002,4.276e-07
-0.20260130070000001,4.819e-07
-0.19759879940000002,5.492e-07
-0.19259629809999998,6.34e-07
-0.18759379690000003,7.429e-07
-0.18259129559999998,8.856e-07
-0.1775887944,1.0773e-06
-0.17258629309999998,1.3428999999999999e-06
-0.1675837919,1.7246000000000002e-06
-0.1625812906,2.2993e-06
-0.1575787894,3.2172000000000003e-06
-0.1525762881,4.8043e-06
-0.1475737869,7.871e-06
-0.14257128560000001,1.4882e-05
-0.1375687844,3.62366e-05
-0.13256628310000002,0.0001546547
-0.1275637819,0.000974343
-0.1225612806,0.0001370872
-0.1175587794,5.02357e-05
-0.1125562781,3.1058e-05
-0.1075537769,2.69166e-05
-0.1025512756,3.3046399999999996e-05
-0.0975487744,6.91928e-05
-0.0925462731,0.0005281111
-0.0875437719,0.0003449179
-0.0825412706,0.0001089676
-0.0775387694,0.00022306099999999998
-0.0725362681,0.0008879141
-0.0675337669,0.0002903068
-0.0625312656,0.0008565984
-0.0575287644,0.0017791967999999999
-0.0525262631,0.0018309262
-0.0475237619,0.0016081854999999998
-0.0425212606,0.001160701
-0.0375187594,0.0010974145
-0.0325162581,0.0010595999000000001
-0.0275137569,0.0012870428
-0.022511255600000002,0.0025541729000000003
-0.0175087544,0.0027214296000000002
-0.0125062531,0.0010754257
-0.007503751899999999,0.0009542508
-0.0025012505999999998,0.0022741576
0.0025012505999999998,0.0022741576
0.007503751899999999,0.0009542508
0.0125062531,0.0010754257
0.0175087544,0.0027214296000000002
0.022511255600000002,0.0025541729000000003
0.0275137569,0.0012870428
0.0325162581,0.0010595999000000001
0.0375187594,0.0010974145
0.0425212606,0.001160701
0.0475237619,0.0016081854999999998
0.0525262631,0.0018309262
0.0575287644,0.0017791967999999999
0.0625312656,0.0008565984
0.0675337669,0.0002903068
0.0725362681,0.0008879141
0.0775387694,0.00022306099999999998
0.0825412706,0.0001089676
0.0875437719,0.0003449179
0.0925462731,0.0005281111
0.0975487744,6.91928e-05
0.1025512756,3.3046399999999996e-05
0.1075537769,2.69166e-05
0.1125562781,3.1058e-05
0.1175587794,5.02357e-05
0.1225612806,0.0001370872
0.1275637819,0.000974343
0.13256628310000002,0.0001546547
0.1375687844,3.62366e-05
0.14257128560000001,1.4882e-05
0.1475737869,7.871e-06
0.1525762881,4.8043e-06
0.1575787894,3.2172000000000003e-06
0.1625812906,2.2993e-06
0.1675837919,1.7246000000000002e-06
0.17258629309999998,1.3428999999999999e-06
0.1775887944,1.0773e-06
0.18259129559999998,8.856e-07
0.18759379690000003,7.429e-07
0.19259629809999998,6.34e-07
0.19759879940000002,5.492e-07
0.20260130070000001,4.819e-07
0.20760380190000002,4.276e-07
0.2126063032,3.832e-07
0.21760880440000002,3.465e-07
0.2226113057,3.159e-07
0.22761380690000002,2.9e-07
0.2326163082,2.6809999999999997e-07
0.23761880940000002,2.493e-07
0.2426213107,2.331e-07
0.24762381190000002,2.191e-07
0.2526263132,2.069e-07
0.2576288144,1.9620000000000002e-07
0.2626313157,1.869e-07
0.2676338169,1.787e-07
0.2726363182,1.714e-07
0.2776388194,1.65e-07
0.2826413207,1.5939999999999998e-07
0.28764382190000004,1.544e-07
0.2926463232,1.499e-07
0.2976488244,1.4599999999999998e-07
0.30265132570000003,1.425e-07
0.30765382690000004,1.395e-07
0.3126563282,1.368e-07
0.3176588294,1.3439999999999999e-07
0.3226613307,1.324e-07
0.32766383190000004,1.3060000000000002e-07
0.3326663332,1.291e-07
0.33766883439999995,1.2769999999999999e-07
0.3426713357,1.267e-07
0.3476738369,1.257e-07
0.3526763382,1.25e-07
0.3576788394,1.2449999999999998e-07
0.3626813407,1.241e-07
0.3676838419,1.238e-07
0.3726863432,1.237e-07
0.3776888444,1.237e-07
0.3826913457,1.2390000000000002e-07
0.38769384689999997,1.241e-07
0.3926963482,1.2449999999999998e-07
0.3976988494,1.25e-07
0.4027013507,1.256e-07
0.40770385189999997,1.262e-07
0.4127063532,1.2699999999999999e-07
0.4177088544,1.279e-07
0.4227113557,1.289e-07
0.42771385689999997,1.3e-07
0.4327163582,1.3119999999999998e-07
0.4377188594,1.324e-07
0.4427213607,1.336e-07
0.44772386189999996,1.35e-07
0.4527263632,1.364e-07
0.4577288644,1.3800000000000002e-07
0.4627313657,1.3970000000000001e-07
0.46773386689999996,1.417e-07
0.4727363682,1.434e-07
0.4777388694,1.4570000000000001e-07
0.4827413707,1.473e-07
0.48774387189999996,1.494e-07
0.4927463732,1.511e-07
0.4977488744,1.532e-07
0.5027513757000001,1.551e-07
0.5077538769,1.576e-07
0.5127563782,1.593e-07
0.5177588794,1.632e-07
0.5227613807,1.641e-07
0.5277638819,1.6809999999999998e-07
0.5327663832,1.709e-07
0.5377688843999999,1.729e-07
0.5427713857,1.7949999999999999e-07
0.5477738869,1.7920000000000002e-07
0.5527763882,1.826e-07
0.5577788894,1.869e-07
0.5627813907,1.8789999999999998e-07
0.5677838919,1.907e-07
0.5727863932,1.9429999999999999e-07
0.5777888944,1.9620000000000002e-07
0.5827913957,1.987e-07
0.5877938969,2.0329999999999997e-07
0.5927963982,2.0460000000000002e-07
0.5977988994,2.076e-07
0.6028014007,2.1609999999999998e-07
0.607803902,2.1440000000000001e-07
0.6128064032,2.1719999999999999e-07
0.6178089045,2.239e-07
0.6228114057,2.423e-07
0.6278139070000001,2.298e-07
0.6328164082,2.3350000000000002e-07
0.6378189095,2.453e-07
0.6428214107,2.66e-07
0.647823912,2.518e-07
0.6528264132,2.524e-07
0.6578289145,2.61e-07
0.6628314157,2.757e-07
0.667833917,2.791e-07
0.6728364182,2.745e-07
0.6778389195000001,2.7600000000000004e-07
0.6828414207,2.821e-07
0.687843922,2.8989999999999997e-07
0.6928464231999999,2.948e-07
0.6978489245,2.961e-07
0.7028514256999999,2.968e-07
0.707853927,2.9969999999999996e-07
0.7128564282,3.041e-07
0.7178589295000001,3.09e-07
0.7228614307,3.142e-07
0.727863932,3.184e-07
0.7328664331999999,3.1949999999999997e-07
0.7378689345,3.225e-07
0.7428714356999999,3.263e-07
0.747873937,3.3119999999999995e-07
0.7528764381999999,3.434e-07
0.7578789395000001,3.532e-07
0.7628814407,3.449e-07
0.767883942,3.482e-07
0.7728864431999999,3.5280000000000004e-07
0.7778889445,3.588e-07
0.7828914456999999,3.7009999999999996e-07
0.787893947,4.343e-07
0.7928964481999999,4.339e-07
0.7978989495000001,3.866e-07
0.8029014507,3.858e-07
0.807903952,3.9090000000000004e-07
0.8129064531999999,3.9920000000000003e-07
0.8179089545,4.1340000000000004e-07
0.8229114556999999,4.4619999999999996e-07
0.827913957,5.611e-07
0.8329164581999999,6.126e-07
0.8379189595000001,4.85e-07
0.8429214607,4.557e-07
0.847923962,4.5259999999999996e-07
0.8529264631999999,4.588e-07
0.8579289645,4.715e-07
0.8629314656999999,4.928e-07
0.867933967,5.292000000000001e-07
0.8729364681999999,5.911e-07
0.8779389695,6.626999999999999e-07
0.8829414707,6.619e-07
0.8879439720000001,6.079999999999999e-07
0.8929464732,5.71e-07
0.8979489745,5.555e-07
0.9029514756999999,5.531e-07
0.907953977,5.589e-07
0.9129564781999999,5.709e-07
0.9179589795,5.884000000000001e-07
0.9229614807,6.113e-07
0.9279639820000001,6.384e-07
0.9329664832,6.66e-07
0.9379689845,6.87e-07
0.9429714856999999,6.95e-07
0.947973987,6.905e-07
0.9529764881999999,6.798999999999999e-07
0.9579789895,6.697e-07
0.9629814906999999,6.631000000000001e-07
0.9679839920000001,6.607e-07
0.9729864932,6.622e-07
0.9779889945,6.669e-07
0.9829914956999999,6.742e-07
0.987993997,6.834e-07
0.9929964981999999,6.941e-07
0.9979989995,7.057e-07
1.0030015008,7.175e-07
1.008004002,7.287999999999999e-07
1.0130065033,7.39e-07
1.0180090045,7.475e-07
1.0230115058,7.542e-07
1.0280140070000001,7.591e-07
1.0330165083,7.626999999999999e-07
1.0380190095,7.655e-07
1.0430215108,7.68e-07
1.048024012,7.706e-07
1.0530265133,7.738e-07
1.0580290145,7.777e-07
1.0630315157999999,7.829000000000001e-07
1.068034017,7.877e-07
1.0730365183,7.939e-07
1.0780390195,8.006999999999999e-07
1.0830415208,8.081e-07
1.088044022,8.159999999999999e-07
1.0930465233,8.243000000000001e-07
1.0980490245,8.329000000000001e-07
1.1030515258,8.417e-07
1.108054027,8.506000000000001e-07
1.1130565283,8.595999999999999e-07
1.1180590295000001,8.686e-07
1.1230615308,8.776000000000001e-07
1.128064032,8.866e-07
1.1330665333,8.965e-07
1.1380690345,9.079e-07
1.1430715357999999,9.126000000000001e-07
1.148074037,9.207999999999999e-07
1.1530765383,9.292e-07
1.1580790395,9.375e-07
1.1630815408,9.459999999999999e-07
1.168084042,9.544e-07
1.1730865433,9.631e-07
1.1780890445,9.718000000000002e-07
1.1830915458,9.807e-07
1.188094047,9.899e-07
1.1930965483,9.993000000000001e-07
1.1980990495000001,1.0089e-06
1.2031015508,1.0189e-06
1.208104052,1.0293e-06
1.2131065533,1.0405e-06
1.2181090545,1.0539e-06
1.2231115558,1.0823e-06
1.228114057,1.3857e-06
1.2331165582999999,1.0958e-06
1.2381190595,1.0973999999999999e-06
1.2431215608,1.107e-06
1.248124062,1.1182e-06
1.2531265633,1.13e-06
1.2581290645,1.1423e-06
1.2631315658,1.1549e-06
1.268134067,1.1678e-06
1.2731365683,1.181e-06
1.2781390695000001,1.1945e-06
1.2831415708,1.2083e-06
1.2881440720000001,1.2225e-06
1.2931465733,1.2371e-06
1.2981490745,1.2520999999999998e-06
1.3031515758,1.2678e-06
1.308154077,1.2843000000000001e-06
1.3131565782999999,1.3021e-06
1.3181590795,1.3221e-06
1.3231615808,1.3462000000000001e-06
1.328164082,1.3798e-06
1.3331665833,1.4423e-06
1.3381690845,1.6477000000000001e-06
1.3431715858000002,4.9999e-06
1.3481740869999999,2.3867e-06
1.3531765883000002,1.5947e-06
1.3581790894999999,1.5061e-06
1.3631815908000002,1.4908000000000002e-06
1.368184092,1.4944999999999998e-06
1.3731865933,1.5054e-06
1.3781890945,1.5197999999999998e-06
1.3831915958,1.5362e-06
1.388194097,1.5540999999999999e-06
1.3931965983,1.5732e-06
1.3981990995,1.5931999999999998e-06
1.4032016008000001,1.6142e-06
1.4082041021,1.6362000000000001e-06
1.4132066033000001,1.6593000000000001e-06
1.4182091046,1.6834999999999998e-06
1.4232116058000002,1.7090999999999999e-06
1.4282141071,1.7363999999999998e-06
1.4332166083000002,1.7656e-06
1.4382191096,1.7973e-06
1.4432216108000002,1.8322e-06
1.4482241121000001,1.8713e-06
1.4532266133,1.9162999999999998e-06
1.4582291146000002,1.9697e-06
1.4632316158,2.0357e-06
1.4682341171000002,2.1216e-06
1.4732366183,2.2414e-06
1.4782391196,2.4237e-06
1.4832416208,2.7365e-06
1.4882441221,3.3731999999999997e-06
1.4932466233000001,5.0828e-06
1.4982491246,1.31857e-05
1.5032516258000002,0.0002609963
1.5082541271,1.8267799999999998e-05
1.5132566283000002,5.9853e-06
1.5182591296,3.8455e-06
1.5232616308000002,3.1338e-06
1.5282641321000001,2.8263e-06
1.5332666333000002,2.6764999999999997e-06
1.5382691346000001,2.6013999999999998e-06
1.5432716358,2.5665e-06
1.5482741371000002,2.5556e-06
1.5532766383,2.5601999999999996e-06
1.5582791396,2.5756999999999998e-06
1.5632816408,2.5992e-06
1.5682841421,2.6291000000000004e-06
1.5732866433000001,2.6643e-06
1.5782891446,2.7043e-06
1.5832916458000001,2.7488e-06
1.5882941471,2.7976e-06
1.5932966483000002,2.8510000000000003e-06
1.5982991496,2.9089e-06
1.6033016508000002,2.9719e-06
1.6083041521,3.0404e-06
1.6133066533000002,3.1149e-06
1.6183091546000001,3.1965e-06
1.6233116558,3.2860000000000004e-06
1.6283141571000002,3.3849e-06
1.6333166583,3.4947e-06
1.6383191596000002,3.6175e-06
1.6433216608,3.7562e-06
1.6483241621,3.9141e-06
1.6533266633,4.096e-06
1.6583291646,4.3078e-06
1.6633316658000001,4.558e-06
1.6683341671,4.8579000000000005e-06
1.6733366683000002,5.2238e-06
1.6783391696,5.6790999999999995e-06
1.6833416708000002,6.2586000000000005e-06
1.6883441721,7.0162e-06
1.6933466733000002,8.0384e-06
1.6983491746000001,9.4711e-06
1.7033516758,1.15768e-05
1.7083541771000001,1.4865e-05
1.7133566783,2.0433e-05
1.7183591796000002,3.10057e-05
1.7233616808,5.49303e-05
1.7283641821,0.0001282124
1.7333666833,0.0005385952
1.7383691846,0.001215309
1.7433716858000001,0.0002156316
1.7483741871,7.86026e-05
1.7533766883000002,4.149e-05
1.7583791896,2.6586799999999998e-05
1.7633816908000002,1.9190299999999998e-05
1.7683841921,1.5009600000000001e-05
1.7733866933000002,1.24325e-05
1.7783891946000001,1.07444e-05
1.7833916958000002,9.5894e-06
1.7883941971000001,8.7742e-06
1.7933966983,8.1862e-06
1.7983991996000002,7.7566e-06
1.8034017009,7.4412e-06
1.8084042021000002,7.2107e-06
1.8134067034,7.045e-06
1.8184092046,6.93e-06
1.8234117059000001,6.855599999999999e-06
1.8284142071,6.8146e-06
1.8334167084,6.8015e-06
1.8384192096,6.812200000000001e-06
1.8434217109,6.8439e-06
1.8484242121,6.8941e-06
1.8534267134,6.9613e-06
1.8584292146,7.044199999999999e-06
1.8634317159,7.1419e-06
1.8684342171000001,7.2541e-06
1.8734367184,7.3802e-06
1.8784392196000002,7.5203e-06
1.8834417209,7.6745e-06
1.8884442221000002,7.8431e-06
1.8934467234,8.0264e-06
1.8984492246,8.225299999999999e-06
1.9034517259000001,8.4404e-06
1.9084542271,8.672699999999999e-06
1.9134567284000001,8.9235e-06
1.9184592296,9.194e-06
1.9234617309,9.4859e-06
1.9284642321,9.801e-06
1.9334667334,1.01415e-05
1.9384692346,1.05096e-05
1.9434717359,1.0908399999999999e-05
1.9484742371000001,1.1340999999999999e-05
1.9534767384,1.1811e-05
1.9584792396000001,1.23229e-05
1.9634817409,1.28816e-05
1.9684842421000002,1.34929e-05
1.9734867434,1.41635e-05
1.9784892446,1.49013e-05
1.9834917459,1.57156e-05
1.9884942471,1.66175e-05
1.9934967484000001,1.76198e-05
1.9984992496,1.87382e-05
2.0035017509,1.99915e-05
2.0085042521000003,2.14021e-05
2.0135067534,2.29977e-05
2.0185092546,2.48121e-05
2.0235117559,2.6887e-05
2.0285142571,2.92748e-05
2.0335167584000002,3.2041e-05
2.0385192596,3.52696e-05
2.0435217609,3.90682e-05
2.0485242621,4.35775e-05
2.0535267634,4.89833e-05
2.0585292646,5.5534799999999996e-05
2.0635317659,6.357180000000001e-05
2.0685342671,7.35662e-05
2.0735367684,8.61857e-05
2.0785392696000002,0.0001023965
2.0835417709,0.0001236288
2.0885442721,0.0001520514
2.0935467734,0.0001910332
2.0985492746000003,0.0002459105
2.1035517759,0.0003251934
2.1085542771,0.0004420439
2.1135567784,0.0006140432
2.1185592796,0.0008521338000000001
2.1235617809000003,0.001116912
2.1285642821,0.0012644405
2.1335667834,0.0011685238000000001
2.1385692846,0.0009221009
2.1435717859,0.000680189
2.1485742871,0.0004987562
2.1535767884,0.00037313410000000004
2.1585792896,0.0002869093
2.1635817909,0.0002267219
2.1685842921000003,0.00018366729999999998
2.1735867934,0.0001520776
2.1785892946,0.00012834290000000002
2.1835917959,0.00011012459999999999
2.1885942971,9.587280000000001e-05
2.1935967984,8.453629999999999e-05
2.1985992996,7.53852e-05
2.2036018009,6.79021e-05
2.2086043022,6.17129e-05
2.2136068034,5.6541899999999995e-05
2.2186093047,5.2183100000000005e-05
2.2236118059,4.8479899999999996e-05
2.2286143072,4.53116e-05
2.2336168084,4.2584300000000005e-05
2.2386193097,4.02237e-05
2.2436218109,3.8171e-05
2.2486243122,3.63785e-05
2.2536268134,3.48077e-05
2.2586293147,3.3427e-05
2.2636318159,3.22105e-05
2.2686343172,3.11365e-05
2.2736368184,3.0186999999999997e-05
2.2786393197,2.9346900000000002e-05
2.2836418209000002,2.86034e-05
2.2886443222,2.79456e-05
2.2936468234,2.7364099999999998e-05
2.2986493247,2.68511e-05
2.3036518259,2.63996e-05
2.3086543272,2.60038e-05
2.3136568284,2.56585e-05
2.3186593297,2.53592e-05
2.3236618309,2.51021e-05
2.3286643322,2.48837e-05
2.3336668334,2.47011e-05
2.3386693347,2.45515e-05
2.3436718359,2.44329e-05
2.3486743372,2.43429e-05
2.3536768384,2.428e-05
2.3586793397,2.42425e-05
2.3636818409,2.4229e-05
2.3686843422,2.42382e-05
2.3736868434000002,2.42692e-05
2.3786893447,2.43208e-05
2.3836918459,2.4392399999999997e-05
2.3886943472,2.44831e-05
2.3936968484,2.4592300000000002e-05
2.3986993497,2.47195e-05
2.4037018509,2.48642e-05
2.4087043522,2.50259e-05
2.4137068534,2.5204400000000002e-05
2.4187093547,2.53993e-05
2.4237118559,2.56105e-05
2.4287143572,2.5837699999999998e-05
2.4337168584,2.60808e-05
2.4387193597,2.6339699999999998e-05
2.4437218609,2.6614499999999997e-05
2.4487243622,2.69051e-05
2.4537268634,2.7211500000000002e-05
2.4587293647,2.75338e-05
2.4637318659,2.7872199999999997e-05
2.4687343672,2.82268e-05
2.4737368684,2.8597800000000003e-05
2.4787393697,2.89854e-05
2.4837418709,2.93898e-05
2.4887443721999998,2.9811399999999997e-05
2.4937468734,3.02504e-05
2.4987493747,3.0707199999999996e-05
2.5037518759,3.11823e-05
2.5087543772,3.16759e-05
2.5137568784,3.21886e-05
2.5187593797,3.27209e-05
2.5237618809,3.32733e-05
2.5287643822,3.38464e-05
2.5337668834000002,3.4440700000000004e-05
2.5387693847,3.50568e-05
2.5437718859,3.56956e-05
2.5487743872,3.63577e-05
2.5537768884,3.70438e-05
2.5587793897,3.77548e-05
2.5637818909,3.84915e-05
2.5687843922,3.9254899999999996e-05
2.5737868934,4.00459e-05
2.5787893947,4.0865500000000004e-05
2.5837918959,4.1714799999999996e-05
2.5887943972,4.2595e-05
2.5937968984,4.35071e-05
2.5987993997,4.44526e-05
2.6038019009999998,4.54327e-05
2.6088044022,4.64488e-05
2.6138069035,4.75024e-05
2.6188094047,4.8595100000000005e-05
2.623811906,4.97286e-05
2.6288144072,5.09045e-05
2.6338169085,5.212479999999999e-05
2.6388194097,5.3391400000000005e-05
2.643821911,5.47063e-05
2.6488244122,5.60718e-05
2.6538269135,5.749e-05
2.6588294147,5.8963500000000006e-05
2.663831916,6.0494799999999995e-05
2.6688344172,6.20866e-05
2.6738369185,6.37418e-05
2.6788394197,6.546340000000001e-05
2.683841921,6.72546e-05
2.6888444222000003,6.91188e-05
2.6938469235,7.10596e-05
2.6988494247,7.30808e-05
2.703851926,7.518640000000001e-05
2.7088544272000004,7.738060000000001e-05
2.7138569285000003,7.96679e-05
2.7188594297,8.205309999999999e-05
2.723861931,8.454110000000001e-05
2.7288644322000004,8.71374e-05
2.7338669335000003,8.98476e-05
2.7388694347,9.26775e-05
2.743871936,9.56335e-05
2.7488744372000005,9.87222e-05
2.7538769385000004,0.0001019506
2.7588794397000003,0.0001053262
2.763881941,0.0001088568
2.7688844422,0.00011255049999999999
2.7738869435000004,0.0001164162
2.7788894447000003,0.0001204628
2.7838919460000002,0.0001247001
2.7888944472,0.000129138
2.7938969485,0.0001337871
2.7988994497000004,0.0001386583
2.8039019510000003,0.0001437631
2.8089044522,0.0001491134
2.8139069535,0.0001547214
2.8189094547000004,0.0001605998
2.8239119560000003,0.0001667615
2.8289144572000002,0.0001732197
2.8339169585,0.0001799877
2.8389194597000005,0.0001870788
2.8439219610000004,0.0001945061
2.8489244622000003,0.00020228240000000003
2.8539269635,0.0002104198
2.8589294647,0.0002189298
2.8639319660000004,0.00022782220000000002
2.8689344672000003,0.0002371056
2.8739369685000002,0.0002467862
2.8789394697,0.00025686759999999997
2.883941971,0.0002673503
2.8889444722000004,0.0002782304
2.8939469735000003,0.0002894995
2.8989494747,0.0003011434
2.903951976,0.0003131413
2.9089544772000004,0.0003254647
2.9139569785000003,0.0003380766
2.9189594797000002,0.00035093040000000003
2.923961981,0.0003639688
2.9289644822000005,0.0003771235
2.9339669835000004,0.000390314
2.9389694847000003,0.00040344809999999997
2.943971986,0.0004164214
2.9489744872,0.00042911809999999996
2.9539769885000005,0.0004414123
2.9589794897000004,0.0004531699
2.9639819910000003,0.000464251
2.9689844922,0.00047451309999999995
2.9739869935,0.0004838151
2.9789894947000004,0.0004920212
2.9839919960000003,0.0004990058999999999
2.9889944972,0.0005046582
2.9939969985,0.0005088863
2.9989994997000005,0.0005116216000000001
3.0040020010000004,0.0005128185
3.0090045023000003,0.0005124623
3.0140070035,0.0005105654
3.0190095048,0.0005071672000000001
3.0240120060000004,0.0005023328
3.0290145073000003,0.0004961504
3.0340170085000002,0.000488727
3.0390195098,0.00048018459999999997
3.044022011,0.0004706553
3.0490245123000004,0.00046027709999999996
3.0540270135000003,0.0004491896
3.0590295148,0.00043753019999999995
3.064032016,0.00042543089999999995
3.0690345173,0.0004130161
3.0740370185000003,0.00040040029999999997
3.0790395198000002,0.0003876874
3.084042021,0.00037496949999999996
3.0890445223,0.0003623274
3.0940470235000004,0.0003498302
3.0990495248000003,0.000337536
3.104052026,0.0003254928
3.1090545273,0.0003137393
3.1140570285000004,0.0003023055
3.1190595298000003,0.0002912141
3.1240620310000002,0.0002804813
3.1290645323,0.0002701175
3.1340670335,0.0002601285
3.1390695348000004,0.0002505157
3.1440720360000003,0.0002412776
3.1490745373,0.0002324097
3.1540770385,0.0002239052
3.1590795398,0.0002157559
3.1640820410000003,0.00020795200000000002
3.1690845423000003,0.00020048290000000002
3.1740870435,0.0001933371
3.1790895448,0.00018650279999999999
3.1840920460000004,0.000179968
3.1890945473000003,0.0001737204
3.1940970485,0.0001677479
3.1990995498,0.0001620385
3.2041020510000005,0.0001565804
3.2091045523000004,0.00015136200000000002
3.2141070535000003,0.0001463723
3.2191095548,0.0001416004
3.224112056,0.00013703590000000001
3.2291145573000004,0.0001326689
3.2341170585000003,0.0001284897
3.2391195598,0.0001244892
3.244122061,0.0001206587
3.2491245623,0.00011698979999999999
3.2541270635000004,0.00011347459999999999
3.2591295648000003,0.0001101055
3.264132066,0.00010687540000000001
3.2691345673,0.0001037775
3.2741370685000004,0.0001008053
3.2791395698000003,9.795270000000001e-05
3.284142071,9.521389999999999e-05
3.2891445723,9.25834e-05
3.2941470735,9.00559e-05
3.2991495748000004,8.76267e-05
3.3041520760000003,8.52909e-05
3.3091545773,8.304409999999999e-05
3.3141570785,8.08823e-05
3.3191595798,7.88013e-05
3.3241620810000003,7.67975e-05
3.3291645823000002,7.48673e-05
3.3341670835,7.30073e-05
3.3391695848,7.121430000000001e-05
3.3441720860000004,6.94853e-05
3.3491745873000003,6.781739999999999e-05
3.3541770885,6.62079e-05
3.3591795898,6.46543e-05
3.3641820910000004,6.3154e-05
3.3691845923000003,6.170479999999999e-05
3.3741870935000002,6.03044e-05
3.3791895948,5.89508e-05
3.384192096,5.7642e-05
3.3891945973000004,5.6376000000000004e-05
3.3941970985000003,5.51512e-05
3.3991995998,5.39657e-05
3.4042021011,5.2818e-05
3.4092046023,5.17065e-05
3.4142071036000003,5.06297e-05
3.4192096048000002,4.9586400000000004e-05
3.4242121061,4.8575e-05
3.4292146073,4.759439999999999e-05
3.4342171086,4.66434e-05
3.4392196098000003,4.57208e-05
3.4442221111,4.48254e-05
3.4492246123,4.3956400000000005e-05
3.4542271136,4.3112600000000005e-05
3.4592296148000004,4.2293100000000003e-05
3.4642321161000003,4.14971e-05
3.4692346173,4.0723600000000004e-05
3.4742371186,3.9971799999999996e-05
3.4792396198000004,3.92409e-05
3.4842421211000003,3.85301e-05
3.4892446223,3.78388e-05
3.4942471236,3.7166300000000004e-05
3.4992496248,3.65118e-05
3.5042521261000004,3.58748e-05
3.5092546273000003,3.52546e-05
3.5142571286,3.4650700000000004e-05
3.5192596298,3.40624e-05
3.5242621311,3.34894e-05
3.5292646323000003,3.2931e-05
3.5342671336,3.23867e-05
3.5392696348,3.18562e-05
3.5442721361,3.13389e-05
3.5492746373000004,3.08343e-05
3.5542771386000003,3.03422e-05
3.5592796398,2.98621e-05
3.5642821411,2.9393600000000003e-05
3.5692846423,2.89363e-05
3.5742871436000003,2.8489899999999996e-05
3.5792896448000002,2.8054e-05
3.5842921461,2.76284e-05
3.5892946473,2.72126e-05
3.5942971486,2.68065e-05
3.5992996498000003,2.64096e-05
3.6043021511,2.60218e-05
3.6093046523,2.56427e-05
3.6143071536,2.52721e-05
3.6193096548000003,2.49098e-05
3.6243121561000002,2.45554e-05
3.6293146573,2.42088e-05
3.6343171586,2.38698e-05
3.6393196598000004,2.3538e-05
3.6443221611000003,2.32134e-05
3.6493246623,2.2895700000000002e-05
3.6543271636,2.2584699999999997e-05
3.6593296648,2.22802e-05
3.6643321661000003,2.19821e-05
3.6693346673000002,2.16901e-05
3.6743371686,2.1404099999999997e-05
3.6793396698,2.1124e-05
3.6843421711,2.08496e-05
3.6893446723000003,2.05806e-05
3.6943471736,2.03171e-05
3.6993496748,2.0058800000000002e-05
3.7043521761,1.98056e-05
3.7093546773000003,1.95573e-05
3.7143571786000003,1.93139e-05
3.7193596798,1.90752e-05
3.7243621811,1.8840999999999998e-05
3.7293646823000004,1.86114e-05
3.7343671836000003,1.83861e-05
3.7393696848,1.8165e-05
3.7443721861,1.79481e-05
3.7493746873,1.77352e-05
3.7543771886000004,1.75262e-05
3.7593796898000003,1.73211e-05
3.7643821911,1.71198e-05
3.7693846923,1.6922e-05
3.7743871936,1.67279e-05
3.7793896948000003,1.65372e-05
3.7843921961,1.63499e-05
3.7893946973,1.6166e-05
3.7943971986,1.59852e-05
3.7993996998000004,1.58077e-05
3.8044022011000003,1.5633199999999998e-05
3.8094047024,1.54617e-05
3.8144072036,1.5293199999999998e-05
3.8194097049,1.51275e-05
3.8244122061000003,1.4964700000000001e-05
3.8294147074000002,1.48046e-05
3.8344172086,1.4647200000000001e-05
3.8394197099,1.44924e-05
3.8444222111,1.43402e-05
3.8494247124000003,1.4190399999999999e-05
3.8544272136,1.40432e-05
3.8594297149,1.3898299999999999e-05
3.8644322161,1.37558e-05
3.8694347174,1.3615599999999999e-05
3.8744372186000002,1.34776e-05
3.8794397199,1.33419e-05
3.8844422211,1.32082e-05
3.8894447224,1.3076700000000001e-05
3.8944472236000003,1.29473e-05
3.8994497249,1.28198e-05
3.9044522261,1.26944e-05
3.9094547274,1.25708e-05
3.9144572286000003,1.2449200000000001e-05
3.9194597299000002,1.2329400000000001e-05
3.9244622311,1.2211500000000002e-05
3.9294647324,1.20953e-05
3.9344672336,1.1980799999999999e-05
3.9394697349000003,1.1868099999999999e-05
3.9444722361,1.1757000000000001e-05
3.9494747374,1.16476e-05
3.9544772386,1.1539800000000001e-05
3.9594797399,1.1433599999999998e-05
3.9644822411000002,1.1328900000000001e-05
3.9694847424,1.12257e-05
3.9744872436,1.1124e-05
3.9794897449,1.1023800000000001e-05
3.9844922461000003,1.0925e-05
3.9894947474,1.08276e-05
3.9944972486,1.07316e-05
3.9994997499,1.06369e-05
4.0045022511,1.05435e-05
4.0095047524,1.0451500000000001e-05
4.0145072536,1.0360699999999999e-05
4.0195097549000005,1.0271099999999999e-05
4.0245122561,1.01828e-05
4.0295147574,1.00957e-05
4.0345172586,1.00098e-05
4.0395197599,9.925e-06
4.0445222611,9.8414e-06
4.0495247624,9.7589e-06
4.0545272636,9.6775e-06
4.0595297649,9.5971e-06
4.0645322661000005,9.517899999999999e-06
4.0695347674,9.4396e-06
4.0745372686,9.3624e-06
4.0795397699,9.2862e-06
4.0845422711,9.211e-06
4.0895447724,9.1367e-06
4.0945472736,9.0635e-06
4.0995497749,8.991699999999999e-06
4.1045522761,8.9197e-06
4.1095547774000005,8.849e-06
4.1145572786,8.779400000000001e-06
4.1195597799,8.7106e-06
4.1245622811,8.6426e-06
4.1295647824,8.5755e-06
4.1345672836,8.5093e-06
4.1395697849,8.4438e-06
4.1445722861,8.3792e-06
4.1495747874,8.3153e-06
4.1545772886000005,8.2523e-06
4.1595797899,8.1899e-06
4.1645822911,8.1284e-06
4.1695847924,8.0675e-06
4.1745872936,8.0074e-06
4.1795897949,7.9481e-06
4.1845922961,7.889400000000001e-06
4.1895947974,7.8314e-06
4.1945972986,7.774099999999999e-06
4.1995997999,7.7174e-06
4.2046023012000004,7.6614e-06
4.2096048024,7.6061e-06
4.2146073037,7.5514e-06
4.2196098049,7.4973e-06
4.2246123062,7.4439e-06
4.2296148074,7.391e-06
4.2346173087,7.3388e-06
4.2396198099,7.2871e-06
4.2446223112,7.236e-06
4.2496248124000005,7.185499999999999e-06
4.2546273137,7.135599999999999e-06
4.2596298149,7.0862e-06
4.2646323162,7.0374e-06
4.2696348174,6.9891e-06
4.2746373187,6.9413e-06
4.2796398199,6.8941e-06
4.2846423212,6.8473000000000005e-06
4.2896448224,6.8011e-06
4.2946473237000005,6.7554e-06
4.2996498249,6.7100999999999995e-06
4.3046523262,6.6654e-06
4.3096548274,6.6211e-06
4.3146573287,6.5773000000000005e-06
4.3196598299,6.534e-06
4.3246623312,6.4911e-06
4.3296648324,6.4487e-06
4.3346673337,6.4067e-06
4.3396698349000005,6.3652e-06
4.3446723362,6.324e-06
4.3496748374,6.283400000000001e-06
4.3546773387,6.2430999999999996e-06
4.3596798399,6.2032e-06
4.3646823412,6.1638e-06
4.3696848424,6.1248e-06
4.3746873437,6.0861e-06
4.3796898449,6.0478e-06
4.3846923462000005,6.01e-06
4.3896948474,5.9725e-06
4.3946973487,5.9354e-06
4.3996998499,5.8986e-06
4.4047023512,5.8623e-06
4.4097048524,5.8262e-06
4.4147073537,5.790599999999999e-06
4.4197098549,5.7553e-06
4.4247123562,5.7203e-06
4.4297148574000005,5.6857000000000005e-06
4.4347173587,5.6514e-06
4.4397198599,5.6174e-06
4.4447223612,5.5838e-06
4.4497248624,5.5505e-06
4.4547273637,5.5175e-06
4.4597298649,5.4848e-06
4.4647323662,5.4525e-06
4.4697348674,5.4204e-06
4.4747373687,5.3887e-06
4.4797398699,5.3572e-06
4.4847423712,5.3261000000000006e-06
4.4897448724,5.2952e-06
4.4947473737,5.2646e-06
4.4997498749,5.234299999999999e-06
4.5047523762,5.2042999999999995e-06
4.5097548774,5.1746e-06
4.5147573787,5.1451e-06
4.5197598799000005,5.1159e-06
4.5247623812,5.087e-06
4.5297648824,5.0582999999999995e-06
4.5347673837,5.0299e-06
4.5397698849,5.0018e-06
4.5447723862,4.9739e-06
4.5497748874,4.9462e-06
4.5547773887,4.9189e-06
4.5597798899,4.8917e-06
4.5647823912,4.8648e-06
4.5697848924,4.8381e-06
4.5747873937,4.8117e-06
4.5797898949,4.7855e-06
4.5847923962,4.7595e-06
4.5897948974,4.7338e-06
4.5947973987,4.7082e-06
4.5997998999,4.6829000000000005e-06
4.6048024012,4.6579e-06
4.6098049025,4.633e-06
4.6148074037,4.6084e-06
4.619809905,4.5839e-06
4.6248124062,4.5597000000000006e-06
4.6298149075,4.5357e-06
4.6348174087,4.5118e-06
4.63981991,4.4882e-06
4.6448224112,4.4648e-06
4.6498249125,4.4416e-06
4.6548274137,4.4186e-06
4.659829915,4.3957e-06
4.6648324162,4.3731e-06
4.6698349175,4.3506e-06
4.6748374187,4.3284e-06
4.67983992,4.3063e-06
4.6848424212,4.2844e-06
4.6898449225,4.2627e-06
4.6948474237,4.2411e-06
4.699849925,4.2197000000000004e-06
4.7048524262,4.1985000000000005e-06
4.7098549275,4.1775e-06
4.7148574287,4.1567e-06
4.71985993,4.136e-06
4.7248624312,4.1155e-06
4.7298649325,4.0951e-06
4.7348674337,4.0749e-06
4.739869935,4.0549e-06
4.7448724362,4.035e-06
4.7498749375,4.0152999999999995e-06
4.7548774387,3.9957e-06
4.75987994,3.9763e-06
4.7648824412,3.9571e-06
4.7698849425,3.938e-06
4.7748874437,3.919e-06
4.779889945,3.9001999999999995e-06
4.7848924462,3.8815e-06
4.7898949475,3.863e-06
4.7948974487000005,3.8446e-06
4.79989995,3.8263999999999995e-06
4.8049024512,3.8083e-06
4.8099049525,3.7904e-06
4.8149074537,3.7725e-06
4.819909955,3.7549000000000003e-06
4.8249124562,3.7373e-06
4.8299149575,3.7199e-06
4.8349174587,3.7026e-06
4.83991996,3.6855e-06
4.8449224612,3.6684e-06
4.8499249625,3.6514999999999997e-06
4.8549274637,3.6348000000000003e-06
4.859929965,3.6181e-06
4.8649324662,3.6016000000000004e-06
4.8699349675,3.5852e-06
4.8749374687,3.5689e-06
4.87993997,3.5527e-06
4.8849424712000005,3.5367e-06
4.8899449725,3.5207e-06
4.8949474737,3.5049e-06
4.899949975,3.4892e-06
4.9049524762,3.4737e-06
4.9099549775,3.4581999999999998e-06
4.9149574787,3.4428e-06
4.91995998,3.4276e-06
4.9249624812,3.4124e-06
4.9299649825,3.3974000000000003e-06
4.9349674837,3.3825e-06
4.939969985,3.3677e-06
4.9449724862,3.3529e-06
4.9499749875,3.3383e-06
4.9549774887,3.3238e-06
4.95997999,3.3094e-06
4.9649824912,3.2951e-06
4.9699849925,3.2809e-06
4.9749874937000005,3.2668000000000002e-06
4.979989995,3.2527999999999996e-06
4.9849924962,3.2389e-06
4.9899949975,3.2251e-06
4.9949974987,3.2114e-06
5.0,3.1977e-06


==> three-level-10-S-pop.csv <==
-4.9949974987,1.1576000000000001e-06
-4.9899949975,1.1648999999999998e-06
-4.9849924962,1.1722e-06
-4.979989995,1.1796e-06
-4.9749874937000005,1.187e-06
-4.9699849925,1.1946e-06
-4.9649824912,1.2020999999999999e-06
-4.95997999,1.2098e-06
-4.9549774887,1.2175e-06
-4.9499749875,1.2253e-06
-4.9449724862,1.2331e-06
-4.939969985,1.2411e-06
-4.9349674837,1.249e-06
-4.9299649825,1.2571e-06
-4.9249624812,1.2652e-06
-4.91995998,1.2734e-06
-4.9149574787,1.2817e-06
-4.9099549775,1.29e-06
-4.9049524762,1.2984000000000001e-06
-4.899949975,1.3069e-06
-4.8949474737,1.3155000000000002e-06
-4.8899449725,1.3241e-06
-4.8849424712000005,1.3328e-06
-4.87993997,1.3416e-06
-4.8749374687,1.3505e-06
-4.8699349675,1.3594e-06
-4.8649324662,1.3684e-06
-4.859929965,1.3775e-06
-4.8549274637,1.3866999999999998e-06
-4.8499249625,1.3959999999999998e-06
-4.8449224612,1.4053e-06
-4.83991996,1.4148e-06
-4.8349174587,1.4243e-06
-4.8299149575,1.4339e-06
-4.8249124562,1.4436e-06
-4.819909955,1.4534000000000001e-06
-4.8149074537,1.4632e-06
-4.8099049525,1.4732e-06
-4.8049024512,1.4833e-06
-4.79989995,1.4934e-06
-4.7948974487000005,1.5036e-06
-4.7898949475,1.514e-06
-4.7848924462,1.5244e-06
-4.779889945,1.5349000000000001e-06
-4.7748874437,1.5456e-06
-4.7698849425,1.5563e-06
-4.7648824412,1.5671e-06
-4.75987994,1.5780000000000002e-06
-4.7548774387,1.5891e-06
-4.7498749375,1.6002000000000002e-06
-4.7448724362,1.6114e-06
-4.739869935,1.6228e-06
-4.7348674337,1.6342e-06
-4.7298649325,1.6458000000000002e-06
-4.7248624312,1.6575e-06
-4.71985993,1.6693e-06
-4.7148574287,1.6812e-06
-4.7098549275,1.6932e-06
-4.7048524262,1.7053e-06
-4.699849925,1.7175999999999999e-06
-4.6948474237,1.7299000000000002e-06
-4.6898449225,1.7424e-06
-4.6848424212,1.755e-06
-4.67983992,1.7678e-06
-4.6748374187,1.7806e-06
-4.6698349175,1.7936e-06
-4.6648324162,1.8066999999999998e-06
-4.659829915,1.82e-06
-4.6548274137,1.8333e-06
-4.6498249125,1.8468e-06
-4.6448224112,1.8605e-06
-4.63981991,1.8743e-06
-4.6348174087,1.8882e-06
-4.6298149075,1.9022e-06
-4.6248124062,1.9164e-06
-4.619809905,1.9308000000000002e-06
-4.6148074037,1.9453e-06
-4.6098049025,1.9599e-06
-4.6048024012,1.9747e-06
-4.5997998999,1.9896e-06
-4.5947973987,2.0047e-06
-4.5897948974,2.02e-06
-4.5847923962,2.0354e-06
-4.5797898949,2.051e-06
-4.5747873937,2.0667e-06
-4.5697848924,2.0825999999999998e-06
-4.5647823912,2.0986e-06
-4.5597798899,2.1148e-06
-4.5547773887,2.1312e-06
-4.5497748874,2.1478e-06
-4.5447723862,2.1646e-06
-4.5397698849,2.1815e-06
-4.5347673837,2.1986e-06
-4.5297648824,2.2159e-06
-4.5247623812,2.2333000000000003e-06
-4.5197598799000005,2.251e-06
-4.5147573787,2.2687999999999998e-06
-4.5097548774,2.2869e-06
-4.5047523762,2.3050999999999997e-06
-4.4997498749,2.3235e-06
-4.4947473737,2.3421e-06
-4.4897448724,2.361e-06
-4.4847423712,2.38e-06
-4.4797398699,2.3993e-06
-4.4747373687,2.4187000000000002e-06
-4.4697348674,2.4384000000000002e-06
-4.4647323662,2.4583000000000002e-06
-4.4597298649,2.4784e-06
-4.4547273637,2.4988e-06
-4.4497248624,2.5193e-06
-4.4447223612,2.5401e-06
-4.4397198599,2.5612e-06
-4.4347173587,2.5824e-06
-4.4297148574000005,2.604e-06
-4.4247123562,2.6257e-06
-4.4197098549,2.6476999999999997e-06
-4.4147073537,2.67e-06
-4.4097048524,2.6925e-06
-4.4047023512,2.7152999999999997e-06
-4.3996998499,2.7382999999999997e-06
-4.3946973487,2.7616000000000004e-06
-4.3896948474,2.7851999999999996e-06
-4.3846923462000005,2.8089999999999997e-06
-4.3796898449,2.8332e-06
-4.3746873437,2.8576e-06
-4.3696848424,2.8823000000000003e-06
-4.3646823412,2.9073e-06
-4.3596798399,2.9326e-06
-4.3546773387,2.9582e-06
-4.3496748374,2.9841000000000004e-06
-4.3446723362,3.0103e-06
-4.3396698349000005,3.0368e-06
-4.3346673337,3.0636e-06
-4.3296648324,3.0907999999999997e-06
-4.3246623312,3.1183e-06
-4.3196598299,3.1461000000000003e-06
-4.3146573287,3.1743000000000003e-06
-4.3096548274,3.2027999999999996e-06
-4.3046523262,3.2317000000000003e-06
-4.2996498249,3.2608999999999996e-06
-4.2946473237000005,3.2905e-06
-4.2896448224,3.3205000000000002e-06
-4.2846423212,3.3507999999999997e-06
-4.2796398199,3.3816000000000004e-06
-4.2746373187,3.4127e-06
-4.2696348174,3.4442e-06
-4.2646323162,3.4761e-06
-4.2596298149,3.5083999999999997e-06
-4.2546273137,3.5411000000000003e-06
-4.2496248124000005,3.5742e-06
-4.2446223112,3.6077999999999996e-06
-4.2396198099,3.6418e-06
-4.2346173087,3.6762e-06
-4.2296148074,3.7111e-06
-4.2246123062,3.7464e-06
-4.2196098049,3.7822000000000004e-06
-4.2146073037,3.8185e-06
-4.2096048024,3.8552e-06
-4.2046023012000004,3.8925e-06
-4.1995997999,3.9302e-06
-4.1945972986,3.9684e-06
-4.1895947974,4.0072e-06
-4.1845922961,4.0465e-06
-4.1795897949,4.0863e-06
-4.1745872936,4.1266000000000004e-06
-4.1695847924,4.1675e-06
-4.1645822911,4.2089e-06
-4.1595797899,4.2510000000000005e-06
-4.1545772886000005,4.2936e-06
-4.1495747874,4.3368e-06
-4.1445722861,4.3805e-06
-4.1395697849,4.4249e-06
-4.1345672836,4.47e-06
-4.1295647824,4.5156000000000004e-06
-4.1245622811,4.5619e-06
-4.1195597799,4.6089e-06
-4.1145572786,4.656499999999999e-06
-4.1095547774000005,4.7048e-06
-4.1045522761,4.7538e-06
-4.0995497749,4.8036e-06
-4.0945472736,4.8539e-06
-4.0895447724,4.905e-06
-4.0845422711,4.9569e-06
-4.0795397699,5.0095999999999994e-06
-4.0745372686,5.0630000000000005e-06
-4.0695347674,5.1172e-06
-4.0645322661000005,5.1722e-06
-4.0595297649,5.228099999999999e-06
-4.0545272636,5.2848e-06
-4.0495247624,5.3423000000000005e-06
-4.0445222611,5.400700000000001e-06
-4.0395197599,5.46e-06
-4.0345172586,5.5202e-06
-4.0295147574,5.5813e-06
-4.0245122561,5.643300000000001e-06
-4.0195097549000005,5.7063e-06
-4.0145072536,5.7703e-06
-4.0095047524,5.8353e-06
-4.0045022511,5.9013e-06
-3.9994997499,5.9683e-06
-3.9944972486,6.0363999999999995e-06
-3.9894947474,6.105499999999999e-06
-3.9844922461000003,6.1758e-06
-3.9794897449,6.2472e-06
-3.9744872436,6.319700000000001e-06
-3.9694847424,6.3935e-06
-3.9644822411000002,6.468400000000001e-06
-3.9594797399,6.544500000000001e-06
-3.9544772386,6.621900000000001e-06
-3.9494747374,6.7005e-06
-3.9444722361,6.7805e-06
-3.9394697349000003,6.8617e-06
-3.9344672336,6.944400000000001e-06
-3.9294647324,7.0284e-06
-3.9244622311,7.1137999999999996e-06
-3.9194597299000002,7.2007e-06
-3.9144572286000003,7.289099999999999e-06
-3.9094547274,7.3789e-06
-3.9044522261,7.4704e-06
-3.8994497249,7.5634e-06
-3.8944472236000003,7.658e-06
-3.8894447224,7.7543e-06
-3.8844422211,7.8522e-06
-3.8794397199,7.951900000000001e-06
-3.8744372186000002,8.0534e-06
-3.8694347174,8.156599999999999e-06
-3.8644322161,8.2618e-06
-3.8594297149,8.3688e-06
-3.8544272136,8.4777e-06
-3.8494247124000003,8.5886e-06
-3.8444222111,8.7016e-06
-3.8394197099,8.8166e-06
-3.8344172086,8.9338e-06
-3.8294147074000002,9.0531e-06
-3.8244122061000003,9.1747e-06
-3.8194097049,9.2986e-06
-3.8144072036,9.4248e-06
-3.8094047024,9.5534e-06
-3.8044022011000003,9.6844e-06
-3.7993996998000004,9.818e-06
-3.7943971986,9.9542e-06
-3.7893946973,1.0093e-05
-3.7843921961,1.02345e-05
-3.7793896948000003,1.0378800000000001e-05
-3.7743871936,1.0525999999999999e-05
-3.7693846923,1.06761e-05
-3.7643821911,1.0829200000000001e-05
-3.7593796898000003,1.09853e-05
-3.7543771886000004,1.11447e-05
-3.7493746873,1.13072e-05
-3.7443721861,1.1473099999999999e-05
-3.7393696848,1.16425e-05
-3.7343671836000003,1.18153e-05
-3.7293646823000004,1.1991800000000001e-05
-3.7243621811,1.2171900000000001e-05
-3.7193596798,1.23559e-05
-3.7143571786000003,1.2543699999999998e-05
-3.7093546773000003,1.2735599999999999e-05
-3.7043521761,1.29316e-05
-3.6993496748,1.31319e-05
-3.6943471736,1.33365e-05
-3.6893446723000003,1.35456e-05
-3.6843421711,1.37593e-05
-3.6793396698,1.39778e-05
-3.6743371686,1.4201099999999999e-05
-3.6693346673000002,1.44295e-05
-3.6643321661000003,1.4663e-05
-3.6593296648,1.49019e-05
-3.6543271636,1.5146300000000001e-05
-3.6493246623,1.53963e-05
-3.6443221611000003,1.56521e-05
-3.6393196598000004,1.59139e-05
-3.6343171586,1.6181900000000002e-05
-3.6293146573,1.64563e-05
-3.6243121561000002,1.67372e-05
-3.6193096548000003,1.70249e-05
-3.6143071536,1.73195e-05
-3.6093046523,1.76214e-05
-3.6043021511,1.79307e-05
-3.5992996498000003,1.82476e-05
-3.5942971486,1.85725e-05
-3.5892946473,1.89055e-05
-3.5842921461,1.92469e-05
-3.5792896448000002,1.95971e-05
-3.5742871436000003,1.99562e-05
-3.5692846423,2.03247e-05
-3.5642821411,2.07027e-05
-3.5592796398,2.10907e-05
-3.5542771386000003,2.14889e-05
-3.5492746373000004,2.1897800000000002e-05
-3.5442721361,2.23177e-05
-3.5392696348,2.2749000000000002e-05
-3.5342671336,2.3191999999999998e-05
-3.5292646323000003,2.36472e-05
-3.5242621311,2.4115e-05
-3.5192596298,2.4596e-05
-3.5142571286,2.5090500000000003e-05
-3.5092546273000003,2.5599e-05
-3.5042521261000004,2.6122100000000002e-05
-3.4992496248,2.6660300000000003e-05
-3.4942471236,2.7214099999999997e-05
-3.4892446223,2.7784299999999998e-05
-3.4842421211000003,2.83713e-05
-3.4792396198000004,2.8975799999999998e-05
-3.4742371186,2.9598499999999998e-05
-3.4692346173,3.02402e-05
-3.4642321161000003,3.09015e-05
-3.4592296148000004,3.15832e-05
-3.4542271136,3.22861e-05
-3.4492246123,3.30111e-05
-3.4442221111,3.37591e-05
-3.4392196098000003,3.45311e-05
-3.4342171086,3.53279e-05
-3.4292146073,3.61507e-05
-3.4242121061,3.70005e-05
-3.4192096048000002,3.78785e-05
-3.4142071036000003,3.87858e-05
-3.4092046023,3.97238e-05
-3.4042021011,4.06937e-05
-3.3991995998,4.16969e-05
-3.3941970985000003,4.2735e-05
-3.3891945973000004,4.3809399999999994e-05
-3.384192096,4.49218e-05
-3.3791895948,4.6073900000000006e-05
-3.3741870935000002,4.72674e-05
-3.3691845923000003,4.8504399999999996e-05
-3.3641820910000004,4.97868e-05
-3.3591795898,5.11167e-05
-3.3541770885,5.24963e-05
-3.3491745873000003,5.3928e-05
-3.3441720860000004,5.5414399999999996e-05
-3.3391695848,5.6958e-05
-3.3341670835,5.85615e-05
-3.3291645823000002,6.0228e-05
-3.3241620810000003,6.19605e-05
-3.3191595798,6.376239999999999e-05
-3.3141570785,6.5637e-05
-3.3091545773,6.75881e-05
-3.3041520760000003,6.96194e-05
-3.2991495748000004,7.17352e-05
-3.2941470735,7.39398e-05
-3.2891445723,7.62376e-05
-3.284142071,7.86337e-05
-3.2791395698000003,8.11332e-05
-3.2741370685000004,8.37414e-05
-3.2691345673,8.64641e-05
-3.264132066,8.93075e-05
-3.2591295648000003,9.22779e-05
-3.2541270635000004,9.53821e-05
-3.2491245623,9.86273e-05
-3.244122061,0.00010202110000000001
-3.2391195598,0.0001055714
-3.2341170585000003,0.0001092867
-3.2291145573000004,0.0001131759
-3.224112056,0.0001172482
-3.2191095548,0.00012151350000000001
-3.2141070535000003,0.0001259819
-3.2091045523000004,0.0001306642
-3.2041020510000005,0.0001355715
-3.1990995498,0.00014071559999999998
-3.1940970485,0.0001461083
-3.1890945473000003,0.0001517622
-3.1840920460000004,0.00015769
-3.1790895448,0.0001639046
-3.1740870435,0.0001704195
-3.1690845423000003,0.0001772476
-3.1640820410000003,0.00018440240000000002
-3.1590795398,0.0001918966
-3.1540770385,0.0001997428
-3.1490745373,0.00020795259999999998
-3.1440720360000003,0.0002165366
-3.1390695348000004,0.00022550400000000001
-3.1340670335,0.00023486229999999998
-3.1290645323,0.0002446161
-3.1240620310000002,0.0002547675
-3.1190595298000003,0.0002653146
-3.1140570285000004,0.00027625130000000003
-3.1090545273,0.000287566
-3.104052026,0.0002992411
-3.0990495248000003,0.0003112517
-3.0940470235000004,0.000323565
-3.0890445223,0.000336139
-3.084042021,0.00034892150000000004
-3.0790395198000002,0.0003618496
-3.0740370185000003,0.00037484879999999995
-3.0690345173,0.0003878329
-3.064032016,0.00040070370000000005
-3.0590295148,0.0004133514
-3.0540270135000003,0.000425656
-3.0490245123000004,0.00043748839999999996
-3.044022011,0.00044871300000000005
-3.0390195098,0.0004591905
-3.0340170085000002,0.0004687814
-3.0290145073000003,0.0004773502
-3.0240120060000004,0.0004847695
-3.0190095048,0.000490925
-3.0140070035,0.0004957194000000001
-3.0090045023000003,0.0004990764
-3.0040020010000004,0.0005009441000000001
-2.9989994997000005,0.0005012969
-2.9939969985,0.0005001365
-2.9889944972,0.0004974922000000001
-2.9839919960000003,0.0004934186
-2.9789894947000004,0.000487994
-2.9739869935,0.00048131650000000003
-2.9689844922,0.0004735
-2.9639819910000003,0.0004646702
-2.9589794897000004,0.00045495970000000003
-2.9539769885000005,0.00044450410000000006
-2.9489744872,0.0004334382
-2.943971986,0.00042189260000000003
-2.9389694847000003,0.0004099912
-2.9339669835000004,0.0003978491
-2.9289644822000005,0.0003855709
-2.923961981,0.0003732508
-2.9189594797000002,0.0003609711
-2.9139569785000003,0.0003488033
-2.9089544772000004,0.000336808
-2.903951976,0.0003250354
-2.8989494747,0.0003135266
-2.8939469735000003,0.00030231400000000003
-2.8889444722000004,0.00029142240000000003
-2.883941971,0.0002808701
-2.8789394697,0.0002706694
-2.8739369685000002,0.0002608278
-2.8689344672000003,0.0002513485
-2.8639319660000004,0.0002422313
-2.8589294647,0.000233473
-2.8539269635,0.00022506810000000001
-2.8489244622000003,0.0002170094
-2.8439219610000004,0.00020928810000000003
-2.8389194597000005,0.0002018944
-2.8339169585,0.00019481759999999998
-2.8289144572000002,0.0001880466
-2.8239119560000003,0.00018157
-2.8189094547000004,0.00017537599999999998
-2.8139069535,0.000169453
-2.8089044522,0.00016378940000000001
-2.8039019510000003,0.00015837379999999998
-2.7988994497000004,0.000153195
-2.7938969485,0.0001482423
-2.7888944472,0.000143505
-2.7838919460000002,0.000138973
-2.7788894447000003,0.0001346365
-2.7738869435000004,0.0001304862
-2.7688844422,0.000126513
-2.763881941,0.0001227085
-2.7588794397000003,0.0001190643
-2.7538769385000004,0.0001155727
-2.7488744372000005,0.00011222629999999999
-2.743871936,0.00010901799999999999
-2.7388694347,0.00010594100000000001
-2.7338669335000003,0.0001029892
-2.7288644322000004,0.00010015629999999999
-2.723861931,9.74367e-05
-2.7188594297,9.48249e-05
-2.7138569285000003,9.23158e-05
-2.7088544272000004,8.990459999999999e-05
-2.703851926,8.75866e-05
-2.6988494247,8.53574e-05
-2.6938469235,8.321290000000001e-05
-2.6888444222000003,8.11492e-05
-2.683841921,7.91626e-05
-2.6788394197,7.72495e-05
-2.6738369185,7.54066e-05
-2.6688344172,7.36308e-05
-2.663831916,7.19191e-05
-2.6588294147,7.02686e-05
-2.6538269135,6.86767e-05
-2.6488244122,6.714069999999999e-05
-2.643821911,6.56583e-05
-2.6388194097,6.42273e-05
-2.6338169085,6.284529999999999e-05
-2.6288144072,6.151050000000001e-05
-2.623811906,6.02207e-05
-2.6188094047,5.89742e-05
-2.6138069035,5.7769099999999995e-05
-2.6088044022,5.66039e-05
-2.6038019009999998,5.54769e-05
-2.5987993997,5.43867e-05
-2.5937968984,5.33317e-05
-2.5887943972,5.231060000000001e-05
-2.5837918959,5.13222e-05
-2.5787893947,5.03651e-05
-2.5737868934,4.94383e-05
-2.5687843922,4.85406e-05
-2.5637818909,4.7671000000000005e-05
-2.5587793897,4.68284e-05
-2.5537768884,4.60119e-05
-2.5487743872,4.5220600000000005e-05
-2.5437718859,4.44537e-05
-2.5387693847,4.371020000000001e-05
-2.5337668834000002,4.29895e-05
-2.5287643822,4.22908e-05
-2.5237618809,4.1613400000000004e-05
-2.5187593797,4.09566e-05
-2.5137568784,4.03198e-05
-2.5087543772,3.97025e-05
-2.5037518759,3.9104000000000004e-05
-2.4987493747,3.85238e-05
-2.4937468734,3.79614e-05
-2.4887443721999998,3.7416399999999996e-05
-2.4837418709,3.68883e-05
-2.4787393697,3.63767e-05
-2.4737368684,3.58812e-05
-2.4687343672,3.54015e-05
-2.4637318659,3.4937199999999995e-05
-2.4587293647,3.4488e-05
-2.4537268634,3.40536e-05
-2.4487243622,3.3633899999999997e-05
-2.4437218609,3.32285e-05
-2.4387193597,3.28372e-05
-2.4337168584,3.246e-05
-2.4287143572,3.20967e-05
-2.4237118559,3.17471e-05
-2.4187093547,3.14112e-05
-2.4137068534,3.1089e-05
-2.4087043522,3.07804e-05
-2.4037018509,3.04855e-05
-2.3986993497,3.0204299999999998e-05
-2.3936968484,2.99369e-05
-2.3886943472,2.9683499999999998e-05
-2.3836918459,2.94443e-05
-2.3786893447,2.9219499999999997e-05
-2.3736868434000002,2.90094e-05
-2.3686843422,2.8814499999999997e-05
-2.3636818409,2.8635100000000003e-05
-2.3586793397,2.8471799999999997e-05
-2.3536768384,2.83252e-05
-2.3486743372,2.8195900000000002e-05
-2.3436718359,2.80848e-05
-2.3386693347,2.79928e-05
-2.3336668334,2.7921e-05
-2.3286643322,2.78706e-05
-2.3236618309,2.7843e-05
-2.3186593297,2.78398e-05
-2.3136568284,2.78629e-05
-2.3086543272,2.79144e-05
-2.3036518259,2.79968e-05
-2.2986493247,2.8113000000000003e-05
-2.2936468234,2.82662e-05
-2.2886443222,2.8460300000000003e-05
-2.2836418209000002,2.86997e-05
-2.2786393197,2.89898e-05
-2.2736368184,2.93365e-05
-2.2686343172,2.97473e-05
-2.2636318159,3.0230599999999998e-05
-2.2586293147,3.07967e-05
-2.2536268134,3.14579e-05
-2.2486243122,3.2229e-05
-2.2436218109,3.31281e-05
-2.2386193097,3.4177199999999995e-05
-2.2336168084,3.54034e-05
-2.2286143072,3.68407e-05
-2.2236118059,3.8531599999999995e-05
-2.2186093047,4.053e-05
-2.2136068034,4.29054e-05
-2.2086043022,4.57479e-05
-2.2036018009,4.91762e-05
-2.1985992996,5.33495e-05
-2.1935967984,5.8483900000000004e-05
-2.1885942971,6.48784e-05
-2.1835917959,7.29558e-05
-2.1785892946,8.33253e-05
-2.1735867934,9.68864e-05
-2.1685842921000003,0.00011499829999999999
-2.1635817909,0.0001397625
-2.1585792896,0.0001744847
-2.1535767884,0.00022437099999999998
-2.1485742871,0.0002972615
-2.1435717859,0.0004028669
-2.1385692846,0.0005442301000000001
-2.1335667834,0.0006891983
-2.1285642821,0.0007474088
-2.1235617809000003,0.0006635641
-2.1185592796,0.0005102778
-2.1135567784,0.0003716418
-2.1085542771,0.0002711148
-2.1035517759,0.00020260759999999998
-2.0985492746000003,0.00015599049999999998
-2.0935467734,0.0001236304
-2.0885442721,0.00010057549999999999
-2.0835417709,8.37135e-05
-2.0785392696000002,7.10759e-05
-2.0735367684,6.139350000000001e-05
-2.0685342671,5.38279e-05
-2.0635317659,4.78122e-05
-2.0585292646,4.2953999999999996e-05
-2.0535267634,3.89756e-05
-2.0485242621,3.5677e-05
-2.0435217609,3.2911e-05
-2.0385192596,3.05682e-05
-2.0335167584000002,2.8565300000000002e-05
-2.0285142571,2.68385e-05
-2.0235117559,2.53382e-05
-2.0185092546,2.4025500000000002e-05
-2.0135067534,2.28694e-05
-2.0085042521000003,2.1844899999999998e-05
-2.0035017509,2.0932e-05
-1.9984992496,2.01143e-05
-1.9934967484000001,1.93782e-05
-1.9884942471,1.87126e-05
-1.9834917459,1.81082e-05
-1.9784892446,1.7557100000000002e-05
-1.9734867434,1.70528e-05
-1.9684842421000002,1.65897e-05
-1.9634817409,1.6163e-05
-1.9584792396000001,1.57687e-05
-1.9534767384,1.54033e-05
-1.9484742371000001,1.50637e-05
-1.9434717359,1.47474e-05
-1.9384692346,1.4452e-05
-1.9334667334,1.41756e-05
-1.9284642321,1.3916500000000001e-05
-1.9234617309,1.36732e-05
-1.9184592296,1.3444300000000001e-05
-1.9134567284000001,1.32287e-05
-1.9084542271,1.3025399999999999e-05
-1.9034517259000001,1.2833499999999998e-05
-1.8984492246,1.26522e-05
-1.8934467234,1.24809e-05
-1.8884442221000002,1.23191e-05
-1.8834417209,1.2166199999999999e-05
-1.8784392196000002,1.2021900000000001e-05
-1.8734367184,1.1885899999999999e-05
-1.8684342171000001,1.1758e-05
-1.8634317159,1.16381e-05
-1.8584292146,1.15261e-05
-1.8534267134,1.14223e-05
-1.8484242121,1.1326800000000001e-05
-1.8434217109,1.124e-05
-1.8384192096,1.11626e-05
-1.8334167084,1.1095399999999999e-05
-1.8284142071,1.10397e-05
-1.8234117059000001,1.0996900000000001e-05
-1.8184092046,1.09694e-05
-1.8134067034,1.09601e-05
-1.8084042021000002,1.0973299999999999e-05
-1.8034017009,1.10148e-05
-1.7983991996000002,1.1093e-05
-1.7933966983,1.12202e-05
-1.7883941971000001,1.14151e-05
-1.7833916958000002,1.1706900000000001e-05
-1.7783891946000001,1.2142999999999999e-05
-1.7733866933000002,1.28056e-05
-1.7683841921,1.38456e-05
-1.7633816908000002,1.5567000000000002e-05
-1.7583791896,1.86562e-05
-1.7533766883000002,2.49425e-05
-1.7483741871,4.07035e-05
-1.7433716858000001,9.917030000000001e-05
-1.7383691846,0.000527393
-1.7333666833,0.00023888700000000002
-1.7283641821,6.2615e-05
-1.7233616808,3.10117e-05
-1.7183591796000002,2.0640100000000003e-05
-1.7133566783,1.60235e-05
-1.7083541771000001,1.35682e-05
-1.7033516758,1.20997e-05
-1.6983491746000001,1.11441e-05
-1.6933466733000002,1.0481199999999999e-05
-1.6883441721,9.9972e-06
-1.6833416708000002,9.629e-06
-1.6783391696,9.339e-06
-1.6733366683000002,9.103799999999999e-06
-1.6683341671,8.9082e-06
-1.6633316658000001,8.7419e-06
-1.6583291646,8.598e-06
-1.6533266633,8.4713e-06
-1.6483241621,8.358300000000001e-06
-1.6433216608,8.2563e-06
-1.6383191596000002,8.1631e-06
-1.6333166583,8.0773e-06
-1.6283141571000002,7.9977e-06
-1.6233116558,7.923300000000001e-06
-1.6183091546000001,7.8534e-06
-1.6133066533000002,7.7873e-06
-1.6083041521,7.7247e-06
-1.6033016508000002,7.6651e-06
-1.5982991496,7.6083000000000005e-06
-1.5932966483000002,7.5539e-06
-1.5882941471,7.5018e-06
-1.5832916458000001,7.452000000000001e-06
-1.5782891446,7.404199999999999e-06
-1.5732866433000001,7.3586e-06
-1.5682841421,7.3152e-06
-1.5632816408,7.2740999999999995e-06
-1.5582791396,7.2356e-06
-1.5532766383,7.2004e-06
-1.5482741371000002,7.169299999999999e-06
-1.5432716358,7.1438999999999995e-06
-1.5382691346000001,7.127100000000001e-06
-1.5332666333000002,7.1243e-06
-1.5282641321000001,7.1473e-06
-1.5232616308000002,7.2245e-06
-1.5182591296,7.44e-06
-1.5132566283000002,8.144199999999999e-06
-1.5082541271,1.23238e-05
-1.5032516258000002,9.57342e-05
-1.4982491246,1.0574300000000001e-05
-1.4932466233000001,7.756e-06
-1.4882441221,7.1402e-06
-1.4832416208,6.8951e-06
-1.4782391196,6.7622e-06
-1.4732366183,6.6749e-06
-1.4682341171000002,6.609500000000001e-06
-1.4632316158,6.5562e-06
-1.4582291146000002,6.51e-06
-1.4532266133,6.4685e-06
-1.4482241121000001,6.4303e-06
-1.4432216108000002,6.3943e-06
-1.4382191096,6.36e-06
-1.4332166083000002,6.3271e-06
-1.4282141071,6.2953e-06
-1.4232116058000002,6.264500000000001e-06
-1.4182091046,6.234400000000001e-06
-1.4132066033000001,6.205e-06
-1.4082041021,6.1763e-06
-1.4032016008000001,6.1481e-06
-1.3981990995,6.120499999999999e-06
-1.3931965983,6.0935e-06
-1.388194097,6.0669e-06
-1.3831915958,6.0409e-06
-1.3781890945,6.0156e-06
-1.3731865933,5.9911e-06
-1.368184092,5.9678e-06
-1.3631815908000002,5.946900000000001e-06
-1.3581790894999999,5.9316e-06
-1.3531765883000002,5.9377e-06
-1.3481740869999999,6.1476e-06
-1.3431715858000002,6.889299999999999e-06
-1.3381690845,5.896799999999999e-06
-1.3331665833,5.818300000000001e-06
-1.328164082,5.7816e-06
-1.3231615808,5.7535e-06
-1.3181590795,5.7284e-06
-1.3131565782999999,5.7046e-06
-1.308154077,5.681699999999999e-06
-1.3031515758,5.659299999999999e-06
-1.2981490745,5.6373e-06
-1.2931465733,5.6157e-06
-1.2881440720000001,5.5944e-06
-1.2831415708,5.5733000000000005e-06
-1.2781390695000001,5.5526e-06
-1.2731365683,5.5320000000000006e-06
-1.268134067,5.5117999999999995e-06
-1.2631315658,5.4916999999999994e-06
-1.2581290645,5.471900000000001e-06
-1.2531265633,5.4524e-06
-1.248124062,5.4331e-06
-1.2431215608,5.4140999999999995e-06
-1.2381190595,5.395700000000001e-06
-1.2331165582999999,5.3794000000000005e-06
-1.228114057,5.437000000000001e-06
-1.2231115558,5.3448e-06
-1.2181090545,5.3222000000000005e-06
-1.2131065533,5.3036e-06
-1.208104052,5.2856e-06
-1.2031015508,5.267999999999999e-06
-1.1980990495000001,5.2507e-06
-1.1930965483,5.2335e-06
-1.188094047,5.216599999999999e-06
-1.1830915458,5.199800000000001e-06
-1.1780890445,5.1833e-06
-1.1730865433,5.1669000000000005e-06
-1.168084042,5.1505999999999994e-06
-1.1630815408,5.134600000000001e-06
-1.1580790395,5.1186000000000004e-06
-1.1530765383,5.1028e-06
-1.148074037,5.0872e-06
-1.1430715357999999,5.0717e-06
-1.1380690345,5.057099999999999e-06
-1.1330665333,5.0411e-06
-1.128064032,5.0255e-06
-1.1230615308,5.0103e-06
-1.1180590295000001,4.9952e-06
-1.1130565283,4.9802e-06
-1.108054027,4.9653e-06
-1.1030515258,4.9505e-06
-1.0980490245,4.9359e-06
-1.0930465233,4.9214e-06
-1.088044022,4.9071e-06
-1.0830415208,4.893e-06
-1.0780390195,4.8791000000000004e-06
-1.0730365183,4.8654e-06
-1.068034017,4.852e-06
-1.0630315157999999,4.8388999999999995e-06
-1.0580290145,4.8259e-06
-1.0530265133,4.8132e-06
-1.048024012,4.8008e-06
-1.0430215108,4.7886e-06
-1.0380190095,4.7765e-06
-1.0330165083,4.7645e-06
-1.0280140070000001,4.7525e-06
-1.0230115058,4.7402e-06
-1.0180090045,4.7278e-06
-1.0130065033,4.715e-06
-1.008004002,4.702099999999999e-06
-1.0030015008,4.6889999999999995e-06
-0.9979989995,4.6758999999999996e-06
-0.9929964981999999,4.6629e-06
-0.987993997,4.6502e-06
-0.9829914956999999,4.6379e-06
-0.9779889945,4.626e-06
-0.9729864932,4.6146e-06
-0.9679839920000001,4.6039e-06
-0.9629814906999999,4.5939999999999996e-06
-0.9579789895,4.5848000000000006e-06
-0.9529764881999999,4.5764e-06
-0.947973987,4.5681e-06
-0.9429714856999999,4.5589e-06
-0.9379689845,4.5477e-06
-0.9329664832,4.5344e-06
-0.9279639820000001,4.5201999999999995e-06
-0.9229614807,4.5061e-06
-0.9179589795,4.4927999999999996e-06
-0.9129564781999999,4.4804e-06
-0.907953977,4.469e-06
-0.9029514756999999,4.4587e-06
-0.8979489745,4.4498e-06
-0.8929464732,4.4429e-06
-0.8879439720000001,4.4393e-06
-0.8829414707,4.4382999999999995e-06
-0.8779389695,4.4295e-06
-0.8729364681999999,4.41e-06
-0.867933967,4.3921e-06
-0.8629314656999999,4.378e-06
-0.8579289645,4.3663e-06
-0.8529264631999999,4.3559e-06
-0.847923962,4.3465e-06
-0.8429214607,4.3385e-06
-0.8379189595000001,4.3341000000000006e-06
-0.8329164581999999,4.343e-06
-0.827913957,4.3279000000000005e-06
-0.8229114556999999,4.3043000000000004e-06
-0.8179089545,4.2919e-06
-0.8129064531999999,4.2821e-06
-0.807903952,4.2731e-06
-0.8029014507,4.2646e-06
-0.7978989495000001,4.257e-06
-0.7928964481999999,4.2551e-06
-0.787893947,4.2476e-06
-0.7828914456999999,4.2321e-06
-0.7778889445,4.2233e-06
-0.7728864431999999,4.2152e-06
-0.767883942,4.2073e-06
-0.7628814407,4.1995999999999996e-06
-0.7578789395000001,4.1933999999999995e-06
-0.7528764381999999,4.1851e-06
-0.747873937,4.1767e-06
-0.7428714356999999,4.1691000000000005e-06
-0.7378689345,4.1617e-06
-0.7328664331999999,4.1545e-06
-0.727863932,4.1476e-06
-0.7228614307,4.1404e-06
-0.7178589295000001,4.1332e-06
-0.7128564282,4.1261e-06
-0.707853927,4.119e-06
-0.7028514256999999,4.1123e-06
-0.6978489245,4.1057e-06
-0.6928464231999999,4.0992000000000005e-06
-0.687843922,4.0924e-06
-0.6828414207,4.0855e-06
-0.6778389195000001,4.0787000000000004e-06
-0.6728364182,4.0725e-06
-0.667833917,4.0668e-06
-0.6628314157,4.0605e-06
-0.6578289145,4.0533e-06
-0.6528264132,4.0467000000000006e-06
-0.647823912,4.0407999999999995e-06
-0.6428214107,4.0362e-06
-0.6378189095,4.0288e-06
-0.6328164082,4.0222e-06
-0.6278139070000001,4.0164e-06
-0.6228114057,4.0118e-06
-0.6178089045,4.005e-06
-0.6128064032,3.9991e-06
-0.607803902,3.9935e-06
-0.6028014007,3.9884e-06
-0.5977988994,3.9826e-06
-0.5927963982,3.977200000000001e-06
-0.5877938969,3.9721e-06
-0.5827913957,3.9667000000000005e-06
-0.5777888944,3.9616e-06
-0.5727863932,3.9566e-06
-0.5677838919,3.951499999999999e-06
-0.5627813907,3.9466000000000005e-06
-0.5577788894,3.9418e-06
-0.5527763882,3.9369e-06
-0.5477738869,3.9321e-06
-0.5427713857,3.9276e-06
-0.5377688843999999,3.9227e-06
-0.5327663832,3.9182e-06
-0.5277638819,3.9137e-06
-0.5227613807,3.9092e-06
-0.5177588794,3.905e-06
-0.5127563782,3.9006e-06
-0.5077538769,3.8964e-06
-0.5027513757000001,3.8923e-06
-0.4977488744,3.8883e-06
-0.4927463732,3.8843e-06
-0.48774387189999996,3.8804e-06
-0.4827413707,3.8765e-06
-0.4777388694,3.8727e-06
-0.4727363682,3.869e-06
-0.46773386689999996,3.8654e-06
-0.4627313657,3.8618e-06
-0.4577288644,3.858399999999999e-06
-0.4527263632,3.855e-06
-0.44772386189999996,3.8516000000000005e-06
-0.4427213607,3.8483999999999994e-06
-0.4377188594,3.8452e-06
-0.4327163582,3.8422e-06
-0.42771385689999997,3.8392000000000004e-06
-0.4227113557,3.8363e-06
-0.4177088544,3.8334e-06
-0.4127063532,3.8307e-06
-0.40770385189999997,3.8281e-06
-0.4027013507,3.8255e-06
-0.3976988494,3.8231e-06
-0.3926963482,3.8207e-06
-0.38769384689999997,3.8185e-06
-0.3826913457,3.8163e-06
-0.3776888444,3.8143e-06
-0.3726863432,3.8124e-06
-0.3676838419,3.8106e-06
-0.3626813407,3.8089e-06
-0.3576788394,3.8074e-06
-0.3526763382,3.8059e-06
-0.3476738369,3.8047e-06
-0.3426713357,3.8036000000000003e-06
-0.33766883439999995,3.8026e-06
-0.3326663332,3.8019e-06
-0.32766383190000004,3.8013e-06
-0.3226613307,3.8009e-06
-0.3176588294,3.8007e-06
-0.3126563282,3.8007e-06
-0.30765382690000004,3.801e-06
-0.30265132570000003,3.8015e-06
-0.2976488244,3.8023e-06
-0.2926463232,3.8035e-06
-0.28764382190000004,3.805e-06
-0.2826413207,3.8068e-06
-0.2776388194,3.8091e-06
-0.2726363182,3.8119e-06
-0.2676338169,3.8151e-06
-0.2626313157,3.818999999999999e-06
-0.2576288144,3.8235e-06
-0.2526263132,3.8288e-06
-0.24762381190000002,3.835e-06
-0.2426213107,3.8422e-06
-0.23761880940000002,3.8506e-06
-0.2326163082,3.8604e-06
-0.22761380690000002,3.8718e-06
-0.2226113057,3.8852e-06
-0.21760880440000002,3.9010000000000004e-06
-0.2126063032,3.9198e-06
-0.20760380190000002,3.9422e-06
-0.20260130070000001,3.9692e-06
-0.19759879940000002,4.0022e-06
-0.19259629809999998,4.0429e-06
-0.18759379690000003,4.094e-06
-0.18259129559999998,4.1594e-06
-0.1775887944,4.2449e-06
-0.17258629309999998,4.3599e-06
-0.1675837919,4.52e-06
-0.1625812906,4.753e-06
-0.1575787894,5.1121e-06
-0.1525762881,5.709700000000001e-06
-0.1475737869,6.8192e-06
-0.14257128560000001,9.2518e-06
-0.1375687844,1.63434e-05
-0.13256628310000002,5.38548e-05
-0.1275637819,0.00029582560000000004
-0.1225612806,4.15649e-05
-0.1175587794,1.6478499999999998e-05
-0.1125562781,1.10052e-05
-0.1075537769,9.6039e-06
-0.1025512756,1.0521600000000001e-05
-0.0975487744,1.71607e-05
-0.0925462731,9.92118e-05
-0.0875437719,6.0517100000000004e-05
-0.0825412706,1.9999e-05
-0.0775387694,3.4425100000000004e-05
-0.0725362681,0.0001145118
-0.0675337669,3.61909e-05
-0.0625312656,8.94418e-05
-0.0575287644,0.00016147969999999998
-0.0525262631,0.0001456364
-0.0475237619,0.0001124302
-0.0425212606,7.552729999999999e-05
-0.0375187594,6.90626e-05
-0.0325162581,6.60246e-05
-0.0275137569,7.953970000000001e-05
-0.022511255600000002,0.0001554827
-0.0175087544,0.0001666809
-0.0125062531,6.84429e-05
-0.007503751899999999,6.16933e-05
-0.0025012505999999998,0.0001454478
0.0025012505999999998,0.0001454478
0.007503751899999999,6.16933e-05
0.0125062531,6.84429e-05
0.0175087544,0.0001666809
0.022511255600000002,0.0001554827
0.0275137569,7.953970000000001e-05
0.0325162581,6.60246e-05
0.0375187594,6.90626e-05
0.0425212606,7.552729999999999e-05
0.0475237619,0.0001124302
0.0525262631,0.0001456364
0.0575287644,0.00016147969999999998
0.0625312656,8.94418e-05
0.0675337669,3.61909e-05
0.0725362681,0.0001145118
0.0775387694,3.4425100000000004e-05
0.0825412706,1.9999e-05
0.0875437719,6.0517100000000004e-05
0.0925462731,9.92118e-05
0.0975487744,1.71607e-05
0.1025512756,1.0521600000000001e-05
0.1075537769,9.6039e-06
0.1125562781,1.10052e-05
0.1175587794,1.6478499999999998e-05
0.1225612806,4.15649e-05
0.1275637819,0.00029582560000000004
0.13256628310000002,5.38548e-05
0.1375687844,1.63434e-05
0.14257128560000001,9.2518e-06
0.1475737869,6.8192e-06
0.1525762881,5.709700000000001e-06
0.1575787894,5.1121e-06
0.1625812906,4.753e-06
0.1675837919,4.52e-06
0.17258629309999998,4.3599e-06
0.1775887944,4.2449e-06
0.18259129559999998,4.1594e-06
0.18759379690000003,4.094e-06
0.19259629809999998,4.0429e-06
0.19759879940000002,4.0022e-06
0.20260130070000001,3.9692e-06
0.20760380190000002,3.9422e-06
0.2126063032,3.9198e-06
0.21760880440000002,3.9010000000000004e-06
0.2226113057,3.8852e-06
0.22761380690000002,3.8718e-06
0.2326163082,3.8604e-06
0.23761880940000002,3.8506e-06
0.2426213107,3.8422e-06
0.24762381190000002,3.835e-06
0.2526263132,3.8288e-06
0.2576288144,3.8235e-06
0.2626313157,3.818999999999999e-06
0.2676338169,3.8151e-06
0.2726363182,3.8119e-06
0.2776388194,3.8091e-06
0.2826413207,3.8068e-06
0.28764382190000004,3.805e-06
0.2926463232,3.8035e-06
0.2976488244,3.8023e-06
0.30265132570000003,3.8015e-06
0.30765382690000004,3.801e-06
0.3126563282,3.8007e-06
0.3176588294,3.8007e-06
0.3226613307,3.8009e-06
0.32766383190000004,3.8013e-06
0.3326663332,3.8019e-06
0.33766883439999995,3.8026e-06
0.3426713357,3.8036000000000003e-06
0.3476738369,3.8047e-06
0.3526763382,3.8059e-06
0.3576788394,3.8074e-06
0.3626813407,3.8089e-06
0.3676838419,3.8106e-06
0.3726863432,3.8124e-06
0.3776888444,3.8143e-06
0.3826913457,3.8163e-06
0.38769384689999997,3.8185e-06
0.3926963482,3.8207e-06
0.3976988494,3.8231e-06
0.4027013507,3.8255e-06
0.40770385189999997,3.8281e-06
0.4127063532,3.8307e-06
0.4177088544,3.8334e-06
0.4227113557,3.8363e-06
0.42771385689999997,3.8392000000000004e-06
0.4327163582,3.8422e-06
0.4377188594,3.8452e-06
0.4427213607,3.8483999999999994e-06
0.44772386189999996,3.8516000000000005e-06
0.4527263632,3.855e-06
0.4577288644,3.858399999999999e-06
0.4627313657,3.8618e-06
0.46773386689999996,3.8654e-06
0.4727363682,3.869e-06
0.4777388694,3.8727e-06
0.4827413707,3.8765e-06
0.48774387189999996,3.8804e-06
0.4927463732,3.8843e-06
0.4977488744,3.8883e-06
0.5027513757000001,3.8923e-06
0.5077538769,3.8964e-06
0.5127563782,3.9006e-06
0.5177588794,3.905e-06
0.5227613807,3.9092e-06
0.5277638819,3.9137e-06
0.5327663832,3.9182e-06
0.5377688843999999,3.9227e-06
0.5427713857,3.9276e-06
0.5477738869,3.9321e-06
0.5527763882,3.9369e-06
0.5577788894,3.9418e-06
0.5627813907,3.9466000000000005e-06
0.5677838919,3.951499999999999e-06
0.5727863932,3.9566e-06
0.5777888944,3.9616e-06
0.5827913957,3.9667000000000005e-06
0.5877938969,3.9721e-06
0.5927963982,3.977200000000001e-06
0.5977988994,3.9826e-06
0.6028014007,3.9884e-06
0.607803902,3.9935e-06
0.6128064032,3.9991e-06
0.6178089045,4.005e-06
0.6228114057,4.0118e-06
0.6278139070000001,4.0164e-06
0.6328164082,4.0222e-06
0.6378189095,4.0288e-06
0.6428214107,4.0362e-06
0.647823912,4.0407999999999995e-06
0.6528264132,4.0467000000000006e-06
0.6578289145,4.0533e-06
0.6628314157,4.0605e-06
0.667833917,4.0668e-06
0.6728364182,4.0725e-06
0.6778389195000001,4.0787000000000004e-06
0.6828414207,4.0855e-06
0.687843922,4.0924e-06
0.6928464231999999,4.0992000000000005e-06
0.6978489245,4.1057e-06
0.7028514256999999,4.1123e-06
0.707853927,4.119e-06
0.7128564282,4.1261e-06
0.7178589295000001,4.1332e-06
0.7228614307,4.1404e-06
0.727863932,4.1476e-06
0.7328664331999999,4.1545e-06
0.7378689345,4.1617e-06
0.7428714356999999,4.1691000000000005e-06
0.747873937,4.1767e-06
0.7528764381999999,4.1851e-06
0.7578789395000001,4.1933999999999995e-06
0.7628814407,4.1995999999999996e-06
0.767883942,4.2073e-06
0.7728864431999999,4.2152e-06
0.7778889445,4.2233e-06
0.7828914456999999,4.2321e-06
0.787893947,4.2476e-06
0.7928964481999999,4.2551e-06
0.7978989495000001,4.257e-06
0.8029014507,4.2646e-06
0.807903952,4.2731e-06
0.8129064531999999,4.2821e-06
0.8179089545,4.2919e-06
0.8229114556999999,4.3043000000000004e-06
0.827913957,4.3279000000000005e-06
0.8329164581999999,4.343e-06
0.8379189595000001,4.3341000000000006e-06
0.8429214607,4.3385e-06
0.847923962,4.3465e-06
0.8529264631999999,4.3559e-06
0.8579289645,4.3663e-06
0.8629314656999999,4.378e-06
0.867933967,4.3921e-06
0.8729364681999999,4.41e-06
0.8779389695,4.4295e-06
0.8829414707,4.4382999999999995e-06
0.8879439720000001,4.4393e-06
0.8929464732,4.4429e-06
0.8979489745,4.4498e-06
0.9029514756999999,4.4587e-06
0.907953977,4.469e-06
0.9129564781999999,4.4804e-06
0.9179589795,4.4927999999999996e-06
0.9229614807,4.5061e-06
0.9279639820000001,4.5201999999999995e-06
0.9329664832,4.5344e-06
0.9379689845,4.5477e-06
0.9429714856999999,4.5589e-06
0.947973987,4.5681e-06
0.9529764881999999,4.5764e-06
0.9579789895,4.5848000000000006e-06
0.9629814906999999,4.5939999999999996e-06
0.9679839920000001,4.6039e-06
0.9729864932,4.6146e-06
0.9779889945,4.626e-06
0.9829914956999999,4.6379e-06
0.987993997,4.6502e-06
0.9929964981999999,4.6629e-06
0.9979989995,4.6758999999999996e-06
1.0030015008,4.6889999999999995e-06
1.008004002,4.702099999999999e-06
1.0130065033,4.715e-06
1.0180090045,4.7278e-06
1.0230115058,4.7402e-06
1.0280140070000001,4.7525e-06
1.0330165083,4.7645e-06
1.0380190095,4.7765e-06
1.0430215108,4.7886e-06
1.048024012,4.8008e-06
1.0530265133,4.8132e-06
1.0580290145,4.8259e-06
1.0630315157999999,4.8388999999999995e-06
1.068034017,4.852e-06
1.0730365183,4.8654e-06
1.0780390195,4.8791000000000004e-06
1.0830415208,4.893e-06
1.088044022,4.9071e-06
1.0930465233,4.9214e-06
1.0980490245,4.9359e-06
1.1030515258,4.9505e-06
1.108054027,4.9653e-06
1.1130565283,4.9802e-06
1.1180590295000001,4.9952e-06
1.1230615308,5.0103e-06
1.128064032,5.0255e-06
1.1330665333,5.0411e-06
1.1380690345,5.057099999999999e-06
1.1430715357999999,5.0717e-06
1.148074037,5.0872e-06
1.1530765383,5.1028e-06
1.1580790395,5.1186000000000004e-06
1.1630815408,5.134600000000001e-06
1.168084042,5.1505999999999994e-06
1.1730865433,5.1669000000000005e-06
1.1780890445,5.1833e-06
1.1830915458,5.199800000000001e-06
1.188094047,5.216599999999999e-06
1.1930965483,5.2335e-06
1.1980990495000001,5.2507e-06
1.2031015508,5.267999999999999e-06
1.208104052,5.2856e-06
1.2131065533,5.3036e-06
1.2181090545,5.3222000000000005e-06
1.2231115558,5.3448e-06
1.228114057,5.437000000000001e-06
1.2331165582999999,5.3794000000000005e-06
1.2381190595,5.395700000000001e-06
1.2431215608,5.4140999999999995e-06
1.248124062,5.4331e-06
1.2531265633,5.4524e-06
1.2581290645,5.471900000000001e-06
1.2631315658,5.4916999999999994e-06
1.268134067,5.5117999999999995e-06
1.2731365683,5.5320000000000006e-06
1.2781390695000001,5.5526e-06
1.2831415708,5.5733000000000005e-06
1.2881440720000001,5.5944e-06
1.2931465733,5.6157e-06
1.2981490745,5.6373e-06
1.3031515758,5.659299999999999e-06
1.308154077,5.681699999999999e-06
1.3131565782999999,5.7046e-06
1.3181590795,5.7284e-06
1.3231615808,5.7535e-06
1.328164082,5.7816e-06
1.3331665833,5.818300000000001e-06
1.3381690845,5.896799999999999e-06
1.3431715858000002,6.889299999999999e-06
1.3481740869999999,6.1476e-06
1.3531765883000002,5.9377e-06
1.3581790894999999,5.9316e-06
1.3631815908000002,5.946900000000001e-06
1.368184092,5.9678e-06
1.3731865933,5.9911e-06
1.3781890945,6.0156e-06
1.3831915958,6.0409e-06
1.388194097,6.0669e-06
1.3931965983,6.0935e-06
1.3981990995,6.120499999999999e-06
1.4032016008000001,6.1481e-06
1.4082041021,6.1763e-06
1.4132066033000001,6.205e-06
1.4182091046,6.234400000000001e-06
1.4232116058000002,6.264500000000001e-06
1.4282141071,6.2953e-06
1.4332166083000002,6.3271e-06
1.4382191096,6.36e-06
1.4432216108000002,6.3943e-06
1.4482241121000001,6.4303e-06
1.4532266133,6.4685e-06
1.4582291146000002,6.51e-06
1.4632316158,6.5562e-06
1.4682341171000002,6.609500000000001e-06
1.4732366183,6.6749e-06
1.4782391196,6.7622e-06
1.4832416208,6.8951e-06
1.4882441221,7.1402e-06
1.4932466233000001,7.756e-06
1.4982491246,1.0574300000000001e-05
1.5032516258000002,9.57342e-05
1.5082541271,1.23238e-05
1.5132566283000002,8.144199999999999e-06
1.5182591296,7.44e-06
1.5232616308000002,7.2245e-06
1.5282641321000001,7.1473e-06
1.5332666333000002,7.1243e-06
1.5382691346000001,7.127100000000001e-06
1.5432716358,7.1438999999999995e-06
1.5482741371000002,7.169299999999999e-06
1.5532766383,7.2004e-06
1.5582791396,7.2356e-06
1.5632816408,7.2740999999999995e-06
1.5682841421,7.3152e-06
1.5732866433000001,7.3586e-06
1.5782891446,7.404199999999999e-06
1.5832916458000001,7.452000000000001e-06
1.5882941471,7.5018e-06
1.5932966483000002,7.5539e-06
1.5982991496,7.6083000000000005e-06
1.6033016508000002,7.6651e-06
1.6083041521,7.7247e-06
1.6133066533000002,7.7873e-06
1.6183091546000001,7.8534e-06
1.6233116558,7.923300000000001e-06
1.6283141571000002,7.9977e-06
1.6333166583,8.0773e-06
1.6383191596000002,8.1631e-06
1.6433216608,8.2563e-06
1.6483241621,8.358300000000001e-06
1.6533266633,8.4713e-06
1.6583291646,8.598e-06
1.6633316658000001,8.7419e-06
1.6683341671,8.9082e-06
1.6733366683000002,9.103799999999999e-06
1.6783391696,9.339e-06
1.6833416708000002,9.629e-06
1.6883441721,9.9972e-06
1.6933466733000002,1.0481199999999999e-05
1.6983491746000001,1.11441e-05
1.7033516758,1.20997e-05
1.7083541771000001,1.35682e-05
1.7133566783,1.60235e-05
1.7183591796000002,2.0640100000000003e-05
1.7233616808,3.10117e-05
1.7283641821,6.2615e-05
1.7333666833,0.00023888700000000002
1.7383691846,0.000527393
1.7433716858000001,9.917030000000001e-05
1.7483741871,4.07035e-05
1.7533766883000002,2.49425e-05
1.7583791896,1.86562e-05
1.7633816908000002,1.5567000000000002e-05
1.7683841921,1.38456e-05
1.7733866933000002,1.28056e-05
1.7783891946000001,1.2142999999999999e-05
1.7833916958000002,1.1706900000000001e-05
1.7883941971000001,1.14151e-05
1.7933966983,1.12202e-05
1.7983991996000002,1.1093e-05
1.8034017009,1.10148e-05
1.8084042021000002,1.0973299999999999e-05
1.8134067034,1.09601e-05
1.8184092046,1.09694e-05
1.8234117059000001,1.0996900000000001e-05
1.8284142071,1.10397e-05
1.8334167084,1.1095399999999999e-05
1.8384192096,1.11626e-05
1.8434217109,1.124e-05
1.8484242121,1.1326800000000001e-05
1.8534267134,1.14223e-05
1.8584292146,1.15261e-05
1.8634317159,1.16381e-05
1.8684342171000001,1.1758e-05
1.8734367184,1.1885899999999999e-05
1.8784392196000002,1.2021900000000001e-05
1.8834417209,1.2166199999999999e-05
1.8884442221000002,1.23191e-05
1.8934467234,1.24809e-05
1.8984492246,1.26522e-05
1.9034517259000001,1.2833499999999998e-05
1.9084542271,1.3025399999999999e-05
1.9134567284000001,1.32287e-05
1.9184592296,1.3444300000000001e-05
1.9234617309,1.36732e-05
1.9284642321,1.3916500000000001e-05
1.9334667334,1.41756e-05
1.9384692346,1.4452e-05
1.9434717359,1.47474e-05
1.9484742371000001,1.50637e-05
1.9534767384,1.54033e-05
1.9584792396000001,1.57687e-05
1.9634817409,1.6163e-05
1.9684842421000002,1.65897e-05
1.9734867434,1.70528e-05
1.9784892446,1.7557100000000002e-05
1.9834917459,1.81082e-05
1.9884942471,1.87126e-05
1.9934967484000001,1.93782e-05
1.9984992496,2.01143e-05
2.0035017509,2.0932e-05
2.0085042521000003,2.1844899999999998e-05
2.0135067534,2.28694e-05
2.0185092546,2.4025500000000002e-05
2.0235117559,2.53382e-05
2.0285142571,2.68385e-05
2.0335167584000002,2.8565300000000002e-05
2.0385192596,3.05682e-05
2.0435217609,3.2911e-05
2.0485242621,3.5677e-05
2.0535267634,3.89756e-05
2.0585292646,4.2953999999999996e-05
2.0635317659,4.78122e-05
2.0685342671,5.38279e-05
2.0735367684,6.139350000000001e-05
2.0785392696000002,7.10759e-05
2.0835417709,8.37135e-05
2.0885442721,0.00010057549999999999
2.0935467734,0.0001236304
2.0985492746000003,0.00015599049999999998
2.1035517759,0.00020260759999999998
2.1085542771,0.0002711148
2.1135567784,0.0003716418
2.1185592796,0.0005102778
2.1235617809000003,0.0006635641
2.1285642821,0.0007474088
2.1335667834,0.0006891983
2.1385692846,0.0005442301000000001
2.1435717859,0.0004028669
2.1485742871,0.0002972615
2.1535767884,0.00022437099999999998
2.1585792896,0.0001744847
2.1635817909,0.0001397625
2.1685842921000003,0.00011499829999999999
2.1735867934,9.68864e-05
2.1785892946,8.33253e-05
2.1835917959,7.29558e-05
2.1885942971,6.48784e-05
2.1935967984,5.8483900000000004e-05
2.1985992996,5.33495e-05
2.2036018009,4.91762e-05
2.2086043022,4.57479e-05
2.2136068034,4.29054e-05
2.2186093047,4.053e-05
2.2236118059,3.8531599999999995e-05
2.2286143072,3.68407e-05
2.2336168084,3.54034e-05
2.2386193097,3.4177199999999995e-05
2.2436218109,3.31281e-05
2.2486243122,3.2229e-05
2.2536268134,3.14579e-05
2.2586293147,3.07967e-05
2.2636318159,3.0230599999999998e-05
2.2686343172,2.97473e-05
2.2736368184,2.93365e-05
2.2786393197,2.89898e-05
2.2836418209000002,2.86997e-05
2.2886443222,2.8460300000000003e-05
2.2936468234,2.82662e-05
2.2986493247,2.8113000000000003e-05
2.3036518259,2.79968e-05
2.3086543272,2.79144e-05
2.3136568284,2.78629e-05
2.3186593297,2.78398e-05
2.3236618309,2.7843e-05
2.3286643322,2.78706e-05
2.3336668334,2.7921e-05
2.3386693347,2.79928e-05
2.3436718359,2.80848e-05
2.3486743372,2.8195900000000002e-05
2.3536768384,2.83252e-05
2.3586793397,2.8471799999999997e-05
2.3636818409,2.8635100000000003e-05
2.3686843422,2.8814499999999997e-05
2.3736868434000002,2.90094e-05
2.3786893447,2.9219499999999997e-05
2.3836918459,2.94443e-05
2.3886943472,2.9683499999999998e-05
2.3936968484,2.99369e-05
2.3986993497,3.0204299999999998e-05
2.4037018509,3.04855e-05
2.4087043522,3.07804e-05
2.4137068534,3.1089e-05
2.4187093547,3.14112e-05
2.4237118559,3.17471e-05
2.4287143572,3.20967e-05
2.4337168584,3.246e-05
2.4387193597,3.28372e-05
2.4437218609,3.32285e-05
2.4487243622,3.3633899999999997e-05
2.4537268634,3.40536e-05
2.4587293647,3.4488e-05
2.4637318659,3.4937199999999995e-05
2.4687343672,3.54015e-05
2.4737368684,3.58812e-05
2.4787393697,3.63767e-05
2.4837418709,3.68883e-05
2.4887443721999998,3.7416399999999996e-05
2.4937468734,3.79614e-05
2.4987493747,3.85238e-05
2.5037518759,3.9104000000000004e-05
2.5087543772,3.97025e-05
2.5137568784,4.03198e-05
2.5187593797,4.09566e-05
2.5237618809,4.1613400000000004e-05
2.5287643822,4.22908e-05
2.5337668834000002,4.29895e-05
2.5387693847,4.371020000000001e-05
2.5437718859,4.44537e-05
2.5487743872,4.5220600000000005e-05
2.5537768884,4.60119e-05
2.5587793897,4.68284e-05
2.5637818909,4.7671000000000005e-05
2.5687843922,4.85406e-05
2.5737868934,4.94383e-05
2.5787893947,5.03651e-05
2.5837918959,5.13222e-05
2.5887943972,5.231060000000001e-05
2.5937968984,5.33317e-05
2.5987993997,5.43867e-05
2.6038019009999998,5.54769e-05
2.6088044022,5.66039e-05
2.6138069035,5.7769099999999995e-05
2.6188094047,5.89742e-05
2.623811906,6.02207e-05
2.6288144072,6.151050000000001e-05
2.6338169085,6.284529999999999e-05
2.6388194097,6.42273e-05
2.643821911,6.56583e-05
2.6488244122,6.714069999999999e-05
2.6538269135,6.86767e-05
2.6588294147,7.02686e-05
2.663831916,7.19191e-05
2.6688344172,7.36308e-05
2.6738369185,7.54066e-05
2.6788394197,7.72495e-05
2.683841921,7.91626e-05
2.6888444222000003,8.11492e-05
2.6938469235,8.321290000000001e-05
2.6988494247,8.53574e-05
2.703851926,8.75866e-05
2.7088544272000004,8.990459999999999e-05
2.7138569285000003,9.23158e-05
2.7188594297,9.48249e-05
2.723861931,9.74367e-05
2.7288644322000004,0.00010015629999999999
2.7338669335000003,0.0001029892
2.7388694347,0.00010594100000000001
2.743871936,0.00010901799999999999
2.7488744372000005,0.00011222629999999999
2.7538769385000004,0.0001155727
2.7588794397000003,0.0001190643
2.763881941,0.0001227085
2.7688844422,0.000126513
2.7738869435000004,0.0001304862
2.7788894447000003,0.0001346365
2.7838919460000002,0.000138973
2.7888944472,0.000143505
2.7938969485,0.0001482423
2.7988994497000004,0.000153195
2.8039019510000003,0.00015837379999999998
2.8089044522,0.00016378940000000001
2.8139069535,0.000169453
2.8189094547000004,0.00017537599999999998
2.8239119560000003,0.00018157
2.8289144572000002,0.0001880466
2.8339169585,0.00019481759999999998
2.8389194597000005,0.0002018944
2.8439219610000004,0.00020928810000000003
2.8489244622000003,0.0002170094
2.8539269635,0.00022506810000000001
2.8589294647,0.000233473
2.8639319660000004,0.0002422313
2.8689344672000003,0.0002513485
2.8739369685000002,0.0002608278
2.8789394697,0.0002706694
2.883941971,0.0002808701
2.8889444722000004,0.00029142240000000003
2.8939469735000003,0.00030231400000000003
2.8989494747,0.0003135266
2.903951976,0.0003250354
2.9089544772000004,0.000336808
2.9139569785000003,0.0003488033
2.9189594797000002,0.0003609711
2.923961981,0.0003732508
2.9289644822000005,0.0003855709
2.9339669835000004,0.0003978491
2.9389694847000003,0.0004099912
2.943971986,0.00042189260000000003
2.9489744872,0.0004334382
2.9539769885000005,0.00044450410000000006
2.9589794897000004,0.00045495970000000003
2.9639819910000003,0.0004646702
2.9689844922,0.0004735
2.9739869935,0.00048131650000000003
2.9789894947000004,0.000487994
2.9839919960000003,0.0004934186
2.9889944972,0.0004974922000000001
2.9939969985,0.0005001365
2.9989994997000005,0.0005012969
3.0040020010000004,0.0005009441000000001
3.0090045023000003,0.0004990764
3.0140070035,0.0004957194000000001
3.0190095048,0.000490925
3.0240120060000004,0.0004847695
3.0290145073000003,0.0004773502
3.0340170085000002,0.0004687814
3.0390195098,0.0004591905
3.044022011,0.00044871300000000005
3.0490245123000004,0.00043748839999999996
3.0540270135000003,0.000425656
3.0590295148,0.0004133514
3.064032016,0.00040070370000000005
3.0690345173,0.0003878329
3.0740370185000003,0.00037484879999999995
3.0790395198000002,0.0003618496
3.084042021,0.00034892150000000004
3.0890445223,0.000336139
3.0940470235000004,0.000323565
3.0990495248000003,0.0003112517
3.104052026,0.0002992411
3.1090545273,0.000287566
3.1140570285000004,0.00027625130000000003
3.1190595298000003,0.0002653146
3.1240620310000002,0.0002547675
3.1290645323,0.0002446161
3.1340670335,0.00023486229999999998
3.1390695348000004,0.00022550400000000001
3.1440720360000003,0.0002165366
3.1490745373,0.00020795259999999998
3.1540770385,0.0001997428
3.1590795398,0.0001918966
3.1640820410000003,0.00018440240000000002
3.1690845423000003,0.0001772476
3.1740870435,0.0001704195
3.1790895448,0.0001639046
3.1840920460000004,0.00015769
3.1890945473000003,0.0001517622
3.1940970485,0.0001461083
3.1990995498,0.00014071559999999998
3.2041020510000005,0.0001355715
3.2091045523000004,0.0001306642
3.2141070535000003,0.0001259819
3.2191095548,0.00012151350000000001
3.224112056,0.0001172482
3.2291145573000004,0.0001131759
3.2341170585000003,0.0001092867
3.2391195598,0.0001055714
3.244122061,0.00010202110000000001
3.2491245623,9.86273e-05
3.2541270635000004,9.53821e-05
3.2591295648000003,9.22779e-05
3.264132066,8.93075e-05
3.2691345673,8.64641e-05
3.2741370685000004,8.37414e-05
3.2791395698000003,8.11332e-05
3.284142071,7.86337e-05
3.2891445723,7.62376e-05
3.2941470735,7.39398e-05
3.2991495748000004,7.17352e-05
3.3041520760000003,6.96194e-05
3.3091545773,6.75881e-05
3.3141570785,6.5637e-05
3.3191595798,6.376239999999999e-05
3.3241620810000003,6.19605e-05
3.3291645823000002,6.0228e-05
3.3341670835,5.85615e-05
3.3391695848,5.6958e-05
3.3441720860000004,5.5414399999999996e-05
3.3491745873000003,5.3928e-05
3.3541770885,5.24963e-05
3.3591795898,5.11167e-05
3.3641820910000004,4.97868e-05
3.3691845923000003,4.8504399999999996e-05
3.3741870935000002,4.72674e-05
3.3791895948,4.6073900000000006e-05
3.384192096,4.49218e-05
3.3891945973000004,4.3809399999999994e-05
3.3941970985000003,4.2735e-05
3.3991995998,4.16969e-05
3.4042021011,4.06937e-05
3.4092046023,3.97238e-05
3.4142071036000003,3.87858e-05
3.4192096048000002,3.78785e-05
3.4242121061,3.70005e-05
3.4292146073,3.61507e-05
3.4342171086,3.53279e-05
3.4392196098000003,3.45311e-05
3.4442221111,3.37591e-05
3.4492246123,3.30111e-05
3.4542271136,3.22861e-05
3.4592296148000004,3.15832e-05
3.4642321161000003,3.09015e-05
3.4692346173,3.02402e-05
3.4742371186,2.9598499999999998e-05
3.4792396198000004,2.8975799999999998e-05
3.4842421211000003,2.83713e-05
3.4892446223,2.7784299999999998e-05
3.4942471236,2.7214099999999997e-05
3.4992496248,2.6660300000000003e-05
3.5042521261000004,2.6122100000000002e-05
3.5092546273000003,2.5599e-05
3.5142571286,2.5090500000000003e-05
3.5192596298,2.4596e-05
3.5242621311,2.4115e-05
3.5292646323000003,2.36472e-05
3.5342671336,2.3191999999999998e-05
3.5392696348,2.2749000000000002e-05
3.5442721361,2.23177e-05
3.5492746373000004,2.1897800000000002e-05
3.5542771386000003,2.14889e-05
3.5592796398,2.10907e-05
3.5642821411,2.07027e-05
3.5692846423,2.03247e-05
3.5742871436000003,1.99562e-05
3.5792896448000002,1.95971e-05
3.5842921461,1.92469e-05
3.5892946473,1.89055e-05
3.5942971486,1.85725e-05
3.5992996498000003,1.82476e-05
3.6043021511,1.79307e-05
3.6093046523,1.76214e-05
3.6143071536,1.73195e-05
3.6193096548000003,1.70249e-05
3.6243121561000002,1.67372e-05
3.6293146573,1.64563e-05
3.6343171586,1.6181900000000002e-05
3.6393196598000004,1.59139e-05
3.6443221611000003,1.56521e-05
3.6493246623,1.53963e-05
3.6543271636,1.5146300000000001e-05
3.6593296648,1.49019e-05
3.6643321661000003,1.4663e-05
3.6693346673000002,1.44295e-05
3.6743371686,1.4201099999999999e-05
3.6793396698,1.39778e-05
3.6843421711,1.37593e-05
3.6893446723000003,1.35456e-05
3.6943471736,1.33365e-05
3.6993496748,1.31319e-05
3.7043521761,1.29316e-05
3.7093546773000003,1.2735599999999999e-05
3.7143571786000003,1.2543699999999998e-05
3.7193596798,1.23559e-05
3.7243621811,1.2171900000000001e-05
3.7293646823000004,1.1991800000000001e-05
3.7343671836000003,1.18153e-05
3.7393696848,1.16425e-05
3.7443721861,1.1473099999999999e-05
3.7493746873,1.13072e-05
3.7543771886000004,1.11447e-05
3.7593796898000003,1.09853e-05
3.7643821911,1.0829200000000001e-05
3.7693846923,1.06761e-05
3.7743871936,1.0525999999999999e-05
3.7793896948000003,1.0378800000000001e-05
3.7843921961,1.02345e-05
3.7893946973,1.0093e-05
3.7943971986,9.9542e-06
3.7993996998000004,9.818e-06
3.8044022011000003,9.6844e-06
3.8094047024,9.5534e-06
3.8144072036,9.4248e-06
3.8194097049,9.2986e-06
3.8244122061000003,9.1747e-06
3.8294147074000002,9.0531e-06
3.8344172086,8.9338e-06
3.8394197099,8.8166e-06
3.8444222111,8.7016e-06
3.8494247124000003,8.5886e-06
3.8544272136,8.4777e-06
3.8594297149,8.3688e-06
3.8644322161,8.2618e-06
3.8694347174,8.156599999999999e-06
3.8744372186000002,8.0534e-06
3.8794397199,7.951900000000001e-06
3.8844422211,7.8522e-06
3.8894447224,7.7543e-06
3.8944472236000003,7.658e-06
3.8994497249,7.5634e-06
3.9044522261,7.4704e-06
3.9094547274,7.3789e-06
3.9144572286000003,7.289099999999999e-06
3.9194597299000002,7.2007e-06
3.9244622311,7.1137999999999996e-06
3.9294647324,7.0284e-06
3.9344672336,6.944400000000001e-06
3.9394697349000003,6.8617e-06
3.9444722361,6.7805e-06
3.9494747374,6.7005e-06
3.9544772386,6.621900000000001e-06
3.9594797399,6.544500000000001e-06
3.9644822411000002,6.468400000000001e-06
3.9694847424,6.3935e-06
3.9744872436,6.319700000000001e-06
3.9794897449,6.2472e-06
3.9844922461000003,6.1758e-06
3.9894947474,6.105499999999999e-06
3.9944972486,6.0363999999999995e-06
3.9994997499,5.9683e-06
4.0045022511,5.9013e-06
4.0095047524,5.8353e-06
4.0145072536,5.7703e-06
4.0195097549000005,5.7063e-06
4.0245122561,5.643300000000001e-06
4.0295147574,5.5813e-06
4.0345172586,5.5202e-06
4.0395197599,5.46e-06
4.0445222611,5.400700000000001e-06
4.0495247624,5.3423000000000005e-06
4.0545272636,5.2848e-06
4.0595297649,5.228099999999999e-06
4.0645322661000005,5.1722e-06
4.0695347674,5.1172e-06
4.0745372686,5.0630000000000005e-06
4.0795397699,5.0095999999999994e-06
4.0845422711,4.9569e-06
4.0895447724,4.905e-06
4.0945472736,4.8539e-06
4.0995497749,4.8036e-06
4.1045522761,4.7538e-06
4.1095547774000005,4.7048e-06
4.1145572786,4.656499999999999e-06
4.1195597799,4.6089e-06
4.1245622811,4.5619e-06
4.1295647824,4.5156000000000004e-06
4.1345672836,4.47e-06
4.1395697849,4.4249e-06
4.1445722861,4.3805e-06
4.1495747874,4.3368e-06
4.1545772886000005,4.2936e-06
4.1595797899,4.2510000000000005e-06
4.1645822911,4.2089e-06
4.1695847924,4.1675e-06
4.1745872936,4.1266000000000004e-06
4.1795897949,4.0863e-06
4.1845922961,4.0465e-06
4.1895947974,4.0072e-06
4.1945972986,3.9684e-06
4.1995997999,3.9302e-06
4.2046023012000004,3.8925e-06
4.2096048024,3.8552e-06
4.2146073037,3.8185e-06
4.2196098049,3.7822000000000004e-06
4.2246123062,3.7464e-06
4.2296148074,3.7111e-06
4.2346173087,3.6762e-06
4.2396198099,3.6418e-06
4.2446223112,3.6077999999999996e-06
4.2496248124000005,3.5742e-06
4.2546273137,3.5411000000000003e-06
4.2596298149,3.5083999999999997e-06
4.2646323162,3.4761e-06
4.2696348174,3.4442e-06
4.2746373187,3.4127e-06
4.2796398199,3.3816000000000004e-06
4.2846423212,3.3507999999999997e-06
4.2896448224,3.3205000000000002e-06
4.2946473237000005,3.2905e-06
4.2996498249,3.2608999999999996e-06
4.3046523262,3.2317000000000003e-06
4.3096548274,3.2027999999999996e-06
4.3146573287,3.1743000000000003e-06
4.3196598299,3.1461000000000003e-06
4.3246623312,3.1183e-06
4.3296648324,3.0907999999999997e-06
4.3346673337,3.0636e-06
4.3396698349000005,3.0368e-06
4.3446723362,3.0103e-06
4.3496748374,2.9841000000000004e-06
4.3546773387,2.9582e-06
4.3596798399,2.9326e-06
4.3646823412,2.9073e-06
4.3696848424,2.8823000000000003e-06
4.3746873437,2.8576e-06
4.3796898449,2.8332e-06
4.3846923462000005,2.8089999999999997e-06
4.3896948474,2.7851999999999996e-06
4.3946973487,2.7616000000000004e-06
4.3996998499,2.7382999999999997e-06
4.4047023512,2.7152999999999997e-06
4.4097048524,2.6925e-06
4.4147073537,2.67e-06
4.4197098549,2.6476999999999997e-06
4.4247123562,2.6257e-06
4.4297148574000005,2.604e-06
4.4347173587,2.5824e-06
4.4397198599,2.5612e-06
4.4447223612,2.5401e-06
4.4497248624,2.5193e-06
4.4547273637,2.4988e-06
4.4597298649,2.4784e-06
4.4647323662,2.4583000000000002e-06
4.4697348674,2.4384000000000002e-06
4.4747373687,2.4187000000000002e-06
4.4797398699,2.3993e-06
4.4847423712,2.38e-06
4.4897448724,2.361e-06
4.4947473737,2.3421e-06
4.4997498749,2.3235e-06
4.5047523762,2.3050999999999997e-06
4.5097548774,2.2869e-06
4.5147573787,2.2687999999999998e-06
4.5197598799000005,2.251e-06
4.5247623812,2.2333000000000003e-06
4.5297648824,2.2159e-06
4.5347673837,2.1986e-06
4.5397698849,2.1815e-06
4.5447723862,2.1646e-06
4.5497748874,2.1478e-06
4.5547773887,2.1312e-06
4.5597798899,2.1148e-06
4.5647823912,2.0986e-06
4.5697848924,2.0825999999999998e-06
4.5747873937,2.0667e-06
4.5797898949,2.051e-06
4.5847923962,2.0354e-06
4.5897948974,2.02e-06
4.5947973987,2.0047e-06
4.5997998999,1.9896e-06
4.6048024012,1.9747e-06
4.6098049025,1.9599e-06
4.6148074037,1.9453e-06
4.619809905,1.9308000000000002e-06
4.6248124062,1.9164e-06
4.6298149075,1.9022e-06
4.6348174087,1.8882e-06
4.63981991,1.8743e-06
4.6448224112,1.8605e-06
4.6498249125,1.8468e-06
4.6548274137,1.8333e-06
4.659829915,1.82e-06
4.6648324162,1.8066999999999998e-06
4.6698349175,1.7936e-06
4.6748374187,1.7806e-06
4.67983992,1.7678e-06
4.6848424212,1.755e-06
4.6898449225,1.7424e-06
4.6948474237,1.7299000000000002e-06
4.699849925,1.7175999999999999e-06
4.7048524262,1.7053e-06
4.7098549275,1.6932e-06
4.7148574287,1.6812e-06
4.71985993,1.6693e-06
4.7248624312,1.6575e-06
4.7298649325,1.6458000000000002e-06
4.7348674337,1.6342e-06
4.739869935,1.6228e-06
4.7448724362,1.6114e-06
4.7498749375,1.6002000000000002e-06
4.7548774387,1.5891e-06
4.75987994,1.5780000000000002e-06
4.7648824412,1.5671e-06
4.7698849425,1.5563e-06
4.7748874437,1.5456e-06
4.779889945,1.5349000000000001e-06
4.7848924462,1.5244e-06
4.7898949475,1.514e-06
4.7948974487000005,1.5036e-06
4.79989995,1.4934e-06
4.8049024512,1.4833e-06
4.8099049525,1.4732e-06
4.8149074537,1.4632e-06
4.819909955,1.4534000000000001e-06
4.8249124562,1.4436e-06
4.8299149575,1.4339e-06
4.8349174587,1.4243e-06
4.83991996,1.4148e-06
4.8449224612,1.4053e-06
4.8499249625,1.3959999999999998e-06
4.8549274637,1.3866999999999998e-06
4.859929965,1.3775e-06
4.8649324662,1.3684e-06
4.8699349675,1.3594e-06
4.8749374687,1.3505e-06
4.87993997,1.3416e-06
4.8849424712000005,1.3328e-06
4.8899449725,1.3241e-06
4.8949474737,1.3155000000000002e-06
4.899949975,1.3069e-06
4.9049524762,1.2984000000000001e-06
4.9099549775,1.29e-06
4.9149574787,1.2817e-06
4.91995998,1.2734e-06
4.9249624812,1.2652e-06
4.9299649825,1.2571e-06
4.9349674837,1.249e-06
4.939969985,1.2411e-06
4.9449724862,1.2331e-06
4.9499749875,1.2253e-06
4.9549774887,1.2175e-06
4.95997999,1.2098e-06
4.9649824912,1.2020999999999999e-06
4.9699849925,1.1946e-06
4.9749874937000005,1.187e-06
4.979989995,1.1796e-06
4.9849924962,1.1722e-06
4.9899949975,1.1648999999999998e-06
4.9949974987,1.1576000000000001e-06
5.0,1.1504e-06


==> three-level-12-S-int.csv <==
-6.9949974987,1.2152e-06
-6.9899949975,1.2184e-06
-6.9849924962,1.2215999999999999e-06
-6.979989995,1.2248000000000001e-06
-6.9749874937000005,1.228e-06
-6.9699849925,1.2313e-06
-6.9649824912,1.2345e-06
-6.95997999,1.2378e-06
-6.9549774887,1.2411e-06
-6.9499749875,1.2443999999999999e-06
-6.9449724862,1.2478e-06
-6.939969985,1.2511e-06
-6.9349674837,1.2545e-06
-6.9299649825,1.2578e-06
-6.9249624812,1.2612e-06
-6.91995998,1.2646e-06
-6.9149574787,1.268e-06
-6.9099549775,1.2715e-06
-6.9049524762,1.2748999999999999e-06
-6.899949975,1.2784000000000001e-06
-6.8949474737,1.2819e-06
-6.8899449725,1.2854e-06
-6.8849424712000005,1.2888999999999998e-06
-6.87993997,1.2924000000000001e-06
-6.8749374687,1.2959e-06
-6.8699349675,1.2994999999999998e-06
-6.8649324662,1.3031e-06
-6.859929965,1.3067e-06
-6.8549274637,1.3103e-06
-6.8499249625,1.3138999999999998e-06
-6.8449224612,1.3175999999999999e-06
-6.83991996,1.3212e-06
-6.8349174587,1.3249e-06
-6.8299149575,1.3286e-06
-6.8249124562,1.3323e-06
-6.819909955,1.3361000000000002e-06
-6.8149074537,1.3397999999999999e-06
-6.8099049525,1.3436000000000001e-06
-6.8049024512,1.3474e-06
-6.79989995,1.3512e-06
-6.7948974487000005,1.355e-06
-6.7898949475,1.3588999999999998e-06
-6.7848924462,1.3627e-06
-6.779889945,1.3666e-06
-6.7748874437,1.3705e-06
-6.7698849425,1.3744e-06
-6.7648824412,1.3784e-06
-6.75987994,1.3822999999999999e-06
-6.7548774387,1.3863e-06
-6.7498749375,1.3903e-06
-6.7448724362,1.3943000000000001e-06
-6.739869935,1.3984e-06
-6.7348674337,1.4024000000000001e-06
-6.7298649325,1.4065e-06
-6.7248624312,1.4106e-06
-6.71985993,1.4147e-06
-6.7148574287,1.4188999999999999e-06
-6.7098549275,1.4230000000000002e-06
-6.7048524262,1.4272e-06
-6.699849925,1.4314e-06
-6.6948474237,1.4356e-06
-6.6898449225,1.4399000000000002e-06
-6.6848424212,1.4440999999999999e-06
-6.67983992,1.4484e-06
-6.6748374187,1.4527e-06
-6.6698349175,1.4571e-06
-6.6648324162,1.4613999999999999e-06
-6.659829915,1.4658000000000002e-06
-6.6548274137,1.4702000000000001e-06
-6.6498249125,1.4746e-06
-6.6448224112,1.4791e-06
-6.63981991,1.4834999999999999e-06
-6.6348174087,1.4880000000000002e-06
-6.6298149075,1.4925e-06
-6.6248124062,1.4971e-06
-6.619809905,1.5016e-06
-6.6148074037,1.5062e-06
-6.6098049025,1.5108000000000002e-06
-6.6048024012,1.5154e-06
-6.5997998999,1.5200999999999999e-06
-6.5947973987,1.5248e-06
-6.5897948974,1.5295e-06
-6.5847923962,1.5341999999999999e-06
-6.5797898949,1.539e-06
-6.5747873937,1.5438e-06
-6.5697848924,1.5486e-06
-6.5647823912,1.5534e-06
-6.5597798899,1.5582e-06
-6.5547773887,1.5631000000000001e-06
-6.5497748874,1.568e-06
-6.5447723862,1.573e-06
-6.5397698849,1.5779e-06
-6.5347673837,1.5829e-06
-6.5297648824,1.5878999999999999e-06
-6.5247623812,1.593e-06
-6.5197598799000005,1.5981e-06
-6.5147573787,1.6032e-06
-6.5097548774,1.6083000000000001e-06
-6.5047523762,1.6134e-06
-6.4997498749,1.6186e-06
-6.4947473737,1.6238e-06
-6.4897448724,1.6291e-06
-6.4847423712,1.6344e-06
-6.4797398699,1.6397e-06
-6.4747373687,1.645e-06
-6.4697348674,1.6503000000000001e-06
-6.4647323662,1.6556999999999999e-06
-6.4597298649,1.6611e-06
-6.4547273637,1.6666e-06
-6.4497248624,1.6721e-06
-6.4447223612,1.6775999999999998e-06
-6.4397198599,1.6831e-06
-6.4347173587,1.6887e-06
-6.4297148574000005,1.6943e-06
-6.4247123562,1.6999e-06
-6.4197098549,1.7056e-06
-6.4147073537,1.7113e-06
-6.4097048524,1.7171e-06
-6.4047023512,1.7228e-06
-6.3996998499,1.7286e-06
-6.3946973487,1.7344999999999999e-06
-6.3896948474,1.7403e-06
-6.3846923462000005,1.7462000000000001e-06
-6.3796898449,1.7522e-06
-6.3746873437,1.7581e-06
-6.3696848424,1.7641e-06
-6.3646823412,1.7702e-06
-6.3596798399,1.7763e-06
-6.3546773387,1.7824e-06
-6.3496748374,1.7885e-06
-6.3446723362,1.7947e-06
-6.3396698349000005,1.8009e-06
-6.3346673337,1.8072e-06
-6.3296648324,1.8134999999999999e-06
-6.3246623312,1.8198e-06
-6.3196598299,1.8262e-06
-6.3146573287,1.8325999999999998e-06
-6.3096548274,1.8390999999999999e-06
-6.3046523262,1.8455000000000002e-06
-6.2996498249,1.8521e-06
-6.2946473237000005,1.8586e-06
-6.2896448224,1.8652000000000002e-06
-6.2846423212,1.8719e-06
-6.2796398199,1.8786000000000001e-06
-6.2746373187,1.8853e-06
-6.2696348174,1.8921e-06
-6.2646323162,1.8989e-06
-6.2596298149,1.9058e-06
-6.2546273137,1.9126e-06
-6.2496248124000005,1.9196000000000002e-06
-6.2446223112,1.9266e-06
-6.2396198099,1.9336e-06
-6.2346173087,1.9407e-06
-6.2296148074,1.9478000000000002e-06
-6.2246123062,1.955e-06
-6.2196098049,1.9622e-06
-6.2146073037,1.9694e-06
-6.2096048024,1.9767e-06
-6.2046023012000004,1.9840999999999998e-06
-6.1995997999,1.9913999999999997e-06
-6.1945972986,1.9989e-06
-6.1895947974,2.0064e-06
-6.1845922961,2.0139e-06
-6.1795897949,2.0215e-06
-6.1745872936,2.0290999999999998e-06
-6.1695847924,2.0368e-06
-6.1645822911,2.0445e-06
-6.1595797899,2.0523e-06
-6.1545772886000005,2.0601e-06
-6.1495747874,2.068e-06
-6.1445722861,2.076e-06
-6.1395697849,2.084e-06
-6.1345672836,2.092e-06
-6.1295647824,2.1001e-06
-6.1245622811,2.1082e-06
-6.1195597799,2.1165e-06
-6.1145572786,2.1247e-06
-6.1095547774000005,2.133e-06
-6.1045522761,2.1414e-06
-6.0995497749,2.1497999999999997e-06
-6.0945472736,2.1583e-06
-6.0895447724,2.1668e-06
-6.0845422711,2.1754e-06
-6.0795397699,2.1841e-06
-6.0745372686,2.1928e-06
-6.0695347674,2.2016e-06
-6.0645322661000005,2.2104e-06
-6.0595297649,2.2193e-06
-6.0545272636,2.2283000000000003e-06
-6.0495247624,2.2372999999999997e-06
-6.0445222611,2.2463999999999998e-06
-6.0395197599,2.2555000000000003e-06
-6.0345172586,2.2648e-06
-6.0295147574,2.274e-06
-6.0245122561,2.2834e-06
-6.0195097549000005,2.2928e-06
-6.0145072536,2.3023e-06
-6.0095047524,2.3118e-06
-6.0045022511,2.3214e-06
-5.9994997499,2.3311e-06
-5.9944972486,2.3408e-06
-5.9894947474,2.3506999999999998e-06
-5.9844922461,2.3605e-06
-5.9794897449,2.3705e-06
-5.9744872436000005,2.3805e-06
-5.9694847424,2.3906e-06
-5.9644822411,2.4008e-06
-5.9594797399,2.4111e-06
-5.9544772386,2.4214e-06
-5.9494747374,2.4318e-06
-5.9444722361,2.4423e-06
-5.9394697349,2.4529e-06
-5.9344672336,2.4635e-06
-5.9294647324000005,2.4742e-06
-5.924462231100001,2.485e-06
-5.9194597299,2.4959e-06
-5.9144572286,2.5069e-06
-5.9094547274,2.5179e-06
-5.9044522261,2.5290000000000003e-06
-5.8994497249,2.5402000000000003e-06
-5.8944472236,2.5515e-06
-5.8894447224,2.5629e-06
-5.8844422211000005,2.5744e-06
-5.8794397199,2.5860000000000003e-06
-5.8744372186,2.5976e-06
-5.8694347174,2.6093e-06
-5.8644322161,2.6212e-06
-5.8594297149,2.6331e-06
-5.8544272136,2.6451e-06
-5.8494247124,2.6572e-06
-5.8444222111,2.6694e-06
-5.8394197099000005,2.6817e-06
-5.834417208600001,2.6941e-06
-5.8294147074,2.7066e-06
-5.8244122061,2.7192e-06
-5.8194097049,2.7319e-06
-5.8144072036,2.7447e-06
-5.8094047024,2.7576e-06
-5.8044022011,2.7706e-06
-5.7993996998,2.7837e-06
-5.7943971986000005,2.7969e-06
-5.789394697300001,2.8102999999999996e-06
-5.7843921961,2.8237e-06
-5.7793896948,2.8372e-06
-5.7743871936,2.8508999999999997e-06
-5.7693846923,2.8647000000000003e-06
-5.7643821911,2.8786000000000003e-06
-5.7593796898,2.8926e-06
-5.7543771886,2.9067e-06
-5.7493746873000005,2.9209e-06
-5.7443721861000006,2.9352999999999997e-06
-5.7393696848,2.9497000000000003e-06
-5.7343671836,2.9643e-06
-5.7293646823,2.9789999999999998e-06
-5.7243621811,2.9939e-06
-5.7193596798,3.0088999999999997e-06
-5.7143571786,3.0239999999999998e-06
-5.7093546773,3.0392e-06
-5.7043521761000004,3.0546e-06
-5.6993496748000005,3.0701e-06
-5.6943471736,3.0857e-06
-5.6893446723,3.1014e-06
-5.6843421711,3.1174e-06
-5.6793396698,3.1334e-06
-5.6743371686,3.1496e-06
-5.6693346673,3.1658999999999996e-06
-5.6643321661,3.1824000000000002e-06
-5.6593296648,3.1989999999999998e-06
-5.6543271636000005,3.2157999999999998e-06
-5.649324662300001,3.2327e-06
-5.6443221611,3.2498e-06
-5.6393196598,3.267e-06
-5.6343171586,3.2844e-06
-5.6293146573,3.3019e-06
-5.6243121561,3.3196e-06
-5.6193096548,3.3375e-06
-5.6143071536,3.3555000000000003e-06
-5.6093046523000005,3.3737e-06
-5.6043021511,3.3920999999999997e-06
-5.5992996498,3.4106e-06
-5.5942971486,3.4293e-06
-5.5892946473,3.4482e-06
-5.5842921461,3.4673000000000002e-06
-5.5792896448,3.4864999999999996e-06
-5.5742871436,3.5060000000000004e-06
-5.5692846423,3.5256e-06
-5.5642821411000005,3.5454000000000004e-06
-5.559279639800001,3.5654e-06
-5.5542771386,3.5856e-06
-5.5492746373,3.6058999999999996e-06
-5.5442721361,3.6265e-06
-5.5392696348,3.6473000000000002e-06
-5.5342671336,3.6682999999999997e-06
-5.5292646323,3.6895e-06
-5.5242621311,3.7109e-06
-5.5192596298000005,3.7325e-06
-5.5142571286,3.7543e-06
-5.5092546273,3.7763e-06
-5.5042521261,3.7986e-06
-5.4992496248,3.8211e-06
-5.4942471236,3.8438e-06
-5.4892446223,3.8667e-06
-5.4842421211,3.8899e-06
-5.4792396198,3.9132999999999994e-06
-5.4742371186000005,3.937e-06
-5.469234617300001,3.9609e-06
-5.4642321161,3.985e-06
-5.4592296148,4.0094e-06
-5.4542271136,4.0341e-06
-5.4492246123,4.059e-06
-5.4442221111,4.0842e-06
-5.4392196098,4.1096e-06
-5.4342171086,4.1353e-06
-5.4292146073000005,4.1613e-06
-5.4242121061,4.1875999999999995e-06
-5.4192096048,4.2141e-06
-5.4142071036,4.2408999999999995e-06
-5.4092046023,4.2681e-06
-5.4042021011,4.2955e-06
-5.3991995998,4.3231999999999995e-06
-5.3941970985,4.3512e-06
-5.3891945973,4.3795e-06
-5.3841920960000005,4.4081999999999996e-06
-5.379189594800001,4.4372000000000005e-06
-5.374187093500001,4.4664e-06
-5.3691845923,4.4961e-06
-5.364182091,4.526e-06
-5.3591795898,4.5563e-06
-5.3541770885,4.5869e-06
-5.3491745873,4.6179e-06
-5.344172086,4.6493e-06
-5.3391695848000005,4.681000000000001e-06
-5.334167083500001,4.7130000000000004e-06
-5.3291645823,4.7455e-06
-5.324162081,4.7783e-06
-5.3191595798,4.8115e-06
-5.3141570785,4.8450999999999996e-06
-5.3091545773,4.8791000000000004e-06
-5.304152076,4.9135000000000005e-06
-5.2991495748,4.9483e-06
-5.2941470735000005,4.9835e-06
-5.289144572300001,5.0192e-06
-5.284142071000001,5.0553e-06
-5.2791395698,5.0918e-06
-5.2741370685,5.1288e-06
-5.2691345673,5.1662e-06
-5.264132066,5.2041e-06
-5.2591295648,5.2424e-06
-5.2541270635,5.2813e-06
-5.2491245623000005,5.3205999999999995e-06
-5.244122061000001,5.3603999999999995e-06
-5.2391195598,5.4008e-06
-5.2341170585,5.4416e-06
-5.2291145573,5.483e-06
-5.224112056,5.5248e-06
-5.2191095548,5.5673e-06
-5.2141070535,5.6102999999999995e-06
-5.2091045523,5.6538e-06
-5.2041020510000005,5.697899999999999e-06
-5.1990995498000006,5.7426e-06
-5.194097048500001,5.787899999999999e-06
-5.1890945473,5.8338e-06
-5.184092046,5.880299999999999e-06
-5.1790895448,5.9275e-06
-5.1740870435,5.9752e-06
-5.1690845423,6.0236e-06
-5.164082041,6.0726999999999995e-06
-5.1590795398000004,6.1225e-06
-5.1540770385000005,6.1729e-06
-5.1490745373,6.224099999999999e-06
-5.144072036,6.2759e-06
-5.1390695348,6.3285000000000005e-06
-5.1340670335,6.3818e-06
-5.1290645323,6.4359000000000005e-06
-5.124062031,6.4907e-06
-5.1190595298,6.5464e-06
-5.1140570285,6.6028e-06
-5.1090545273000005,6.66e-06
-5.104052026000001,6.718099999999999e-06
-5.0990495248,6.777100000000001e-06
-5.0940470235,6.8369000000000006e-06
-5.0890445223,6.8976e-06
-5.084042021,6.959199999999999e-06
-5.0790395198,7.021699999999999e-06
-5.0740370185,7.0851e-06
-5.0690345173,7.149500000000001e-06
-5.0640320160000005,7.2149e-06
-5.059029514800001,7.2814e-06
-5.0540270135,7.3488e-06
-5.0490245123,7.4172e-06
-5.044022011,7.486799999999999e-06
-5.0390195098,7.5574e-06
-5.0340170085,7.6292e-06
-5.0290145073,7.702e-06
-5.024012006,7.7761e-06
-5.0190095048000005,7.8513e-06
-5.014007003500001,7.9278e-06
-5.0090045023,8.0054e-06
-5.004002001,8.0844e-06
-4.9989994997,8.1647e-06
-4.9939969985,8.2463e-06
-4.9889944972,8.3292e-06
-4.983991996,8.4135e-06
-4.9789894947,8.4993e-06
-4.9739869935000005,8.5865e-06
-4.968984492200001,8.6752e-06
-4.963981991,8.7655e-06
-4.9589794897,8.8572e-06
-4.9539769885,8.950599999999999e-06
-4.9489744872,9.0457e-06
-4.943971986,9.1424e-06
-4.9389694847,9.2408e-06
-4.9339669835,9.3409e-06
-4.9289644822000005,9.442899999999999e-06
-4.923961981000001,9.5467e-06
-4.918959479700001,9.6525e-06
-4.9139569785,9.7601e-06
-4.9089544772,9.8698e-06
-4.903951976,9.9814e-06
-4.8989494747,1.00952e-05
-4.8939469735,1.02111e-05
-4.8889444722,1.0329200000000001e-05
-4.8839419710000005,1.04496e-05
-4.878939469700001,1.05723e-05
-4.8739369685,1.06974e-05
-4.8689344672,1.08249e-05
-4.863931966,1.09549e-05
-4.8589294647,1.10875e-05
-4.8539269635,1.12227e-05
-4.8489244622,1.13607e-05
-4.843921961,1.1501400000000001e-05
-4.8389194597000005,1.16451e-05
-4.833916958500001,1.17916e-05
-4.828914457200001,1.1941199999999998e-05
-4.823911956,1.2093900000000001e-05
-4.8189094547,1.22499e-05
-4.8139069535,1.2409100000000001e-05
-4.8089044522,1.25717e-05
-4.803901951,1.27378e-05
-4.7988994497,1.29075e-05
-4.7938969485000005,1.3080899999999999e-05
-4.788894447200001,1.32581e-05
-4.783891946000001,1.34393e-05
-4.7788894447,1.36245e-05
-4.7738869435,1.3813900000000002e-05
-4.7688844422,1.40075e-05
-4.763881941,1.42056e-05
-4.7588794397,1.4408299999999999e-05
-4.7538769385,1.46157e-05
-4.7488744372000005,1.4827899999999999e-05
-4.743871936000001,1.50452e-05
-4.738869434700001,1.52676e-05
-4.7338669335,1.54954e-05
-4.7288644322,1.5728699999999997e-05
-4.723861931,1.59677e-05
-4.7188594297,1.62127e-05
-4.7138569285,1.64637e-05
-4.7088544272,1.6720999999999998e-05
-4.7038519260000005,1.69848e-05
-4.6988494247000006,1.72554e-05
-4.693846923500001,1.75329e-05
-4.6888444222,1.78177e-05
-4.683841921,1.81099e-05
-4.6788394197,1.84099e-05
-4.6738369185,1.87178e-05
-4.6688344172,1.90341e-05
-4.663831916,1.9359000000000002e-05
-4.6588294147000004,1.96928e-05
-4.6538269135000006,2.00359e-05
-4.648824412200001,2.03885e-05
-4.643821911,2.07512e-05
-4.6388194097,2.11242e-05
-4.6338169085,2.15079e-05
-4.6288144072,2.1902800000000003e-05
-4.623811906,2.23093e-05
-4.6188094047,2.27279e-05
-4.6138069035000004,2.3159e-05
-4.6088044022000005,2.36031e-05
-4.603801901000001,2.4060900000000002e-05
-4.5987993997,2.45327e-05
-4.5937968984,2.50193e-05
-4.5887943972,2.5521300000000002e-05
-4.5837918959,2.60392e-05
-4.5787893947,2.65739e-05
-4.573786893399999,2.71259e-05
-4.5687843922,2.76961e-05
-4.5637818909,2.8285199999999998e-05
-4.558779389700001,2.88941e-05
-4.5537768884,2.95238e-05
-4.5487743872,3.0175e-05
-4.5437718859,3.08489e-05
-4.5387693847,3.15464e-05
-4.533766883399999,3.22687e-05
-4.5287643822,3.30169e-05
-4.5237618808999995,3.37923e-05
-4.5187593797000005,3.45962e-05
-4.5137568784,3.543e-05
-4.508754377200001,3.6295100000000004e-05
-4.5037518759,3.71931e-05
-4.4987493747,3.81256e-05
-4.4937468734,3.90944e-05
-4.4887443722,4.01014e-05
-4.483741870899999,4.11485e-05
-4.4787393697,4.22379e-05
-4.4737368684,4.3371700000000004e-05
-4.468734367200001,4.45524e-05
-4.4637318659,4.57824e-05
-4.4587293647,4.7064399999999996e-05
-4.4537268634,4.84013e-05
-4.4487243622,4.9796199999999996e-05
-4.443721860899999,5.12523e-05
-4.4387193597,5.2773100000000005e-05
-4.4337168583999995,5.43622e-05
-4.4287143572000005,5.60235e-05
-4.4237118559,5.7761400000000006e-05
-4.418709354700001,5.95802e-05
-4.4137068534,6.14848e-05
-4.4087043522,6.348020000000001e-05
-4.4037018509,6.5572e-05
-4.3986993497,6.77658e-05
-4.393696848399999,7.006800000000001e-05
-4.3886943472,7.248520000000001e-05
-4.3836918459,7.50243e-05
-4.378689344700001,7.7693e-05
-4.3736868434,8.04993e-05
-4.3686843422,8.34517e-05
-4.3636818409,8.65592e-05
-4.3586793397,8.983139999999999e-05
-4.353676838399999,9.327860000000001e-05
-4.3486743372,9.69115e-05
-4.3436718358999995,0.0001007415
-4.3386693347000005,0.00010478040000000001
-4.3336668334,0.0001090408
-4.328664332200001,0.00011353559999999999
-4.3236618309,0.0001182782
-4.3186593297,0.0001232824
-4.3136568284,0.0001285623
-4.3086543272,0.00013413190000000002
-4.303651825899999,0.0001400053
-4.2986493247,0.000146196
-4.2936468234,0.0001527167
-4.288644322200001,0.0001595789
-4.2836418209,0.00016679240000000003
-4.2786393197,0.0001743646
-4.2736368184,0.0001822993
-4.2686343172,0.0001905964
-4.2636318159,0.00019925029999999999
-4.2586293147,0.000208249
-4.2536268133999995,0.0002175721
-4.2486243122000005,0.00022719
-4.2436218109,0.00023706200000000001
-4.238619309700001,0.0002471363
-4.2336168084,0.0002573586
-4.2286143072,0.0002677334
-4.2236118059,0.000277797
-4.2186093047,0.0002878
-4.213606803399999,0.0002975125
-4.2086043022,0.00030677520000000003
-4.2036018009,0.00031542740000000004
-4.1985992996,0.0003233034
-4.1935967984,0.0003302369
-4.1885942971,0.0003360682
-4.1835917959,0.0003406518
-4.1785892946,0.0003438644
-4.1735867934,0.00034561309999999997
-4.168584292099999,0.00034584480000000005
-4.1635817908999995,0.0003445635
-4.1585792896,0.00034168480000000003
-4.1535767884,0.00033736650000000003
-4.1485742871,0.0003316969
-4.1435717859,0.0003247956
-4.1385692846,0.0003168121
-4.1335667834,0.0003079121
-4.1285642821,0.00029826799999999997
-4.123561780899999,0.0002880521
-4.1185592795999995,0.00027742939999999996
-4.1135567784,0.00026655330000000004
-4.1085542771,0.0002555621
-4.1035517759,0.0002445768
-4.0985492746,0.0002337006
-4.0935467734,0.00022301869999999998
-4.0885442721,0.00021259970000000002
-4.0835417709,0.00020249650000000002
-4.078539269599999,0.0001927486
-4.0735367683999995,0.0001833833
-4.0685342670999995,0.00017441790000000002
-4.0635317659,0.0001658611
-4.0585292646,0.0001577149
-4.0535267634,0.0001499759
-4.0485242621,0.0001426363
-4.0435217609,0.0001356852
-4.0385192596,0.00012910920000000001
-4.033516758399999,0.00012289360000000002
-4.028514257099999,0.00011702239999999999
-4.0235117558999995,0.000111479
-4.0185092546,0.00010624690000000001
-4.0135067534,0.0001013092
-4.0085042521,9.664979999999999e-05
-4.0035017509,9.22526e-05
-3.9984992495999996,8.810239999999999e-05
-3.9934967483999997,8.41844e-05
-3.9884942471,8.04846e-05
-3.9834917459,7.69897e-05
-3.9784892446,7.36872e-05
-3.9734867433999996,7.0565e-05
-3.9684842420999997,6.76122e-05
-3.9634817409,6.4818e-05
-3.9584792396,6.21728e-05
-3.9534767383999996,5.96673e-05
-3.9484742370999997,5.72929e-05
-3.9434717358999998,5.5041400000000005e-05
-3.9384692346,5.2905500000000004e-05
-3.9334667333999995,5.08779e-05
-3.9284642320999996,4.8952299999999995e-05
-3.9234617308999997,4.7122299999999994e-05
-3.9184592296,4.53824e-05
-3.9134567284,4.3727100000000004e-05
-3.9084542270999996,4.21515e-05
-3.9034517258999997,4.06509e-05
-3.8984492245999998,3.9220999999999996e-05
-3.8934467234,3.78577e-05
-3.8884442221,3.65573e-05
-3.8834417208999996,3.5316e-05
-3.8784392195999997,3.41308e-05
-3.8734367184,3.29984e-05
-3.8684342171,3.1915900000000004e-05
-3.8634317158999996,3.08806e-05
-3.8584292145999997,2.989e-05
-3.8534267133999998,2.89417e-05
-3.8484242121,2.80335e-05
-3.8434217109,2.71632e-05
-3.8384192095999996,2.6328899999999998e-05
-3.8334167083999997,2.55287e-05
-3.8284142071,2.4760900000000002e-05
-3.8234117059,2.4023800000000002e-05
-3.8184092046,2.3316e-05
-3.8134067033999997,2.2635999999999998e-05
-3.8084042020999997,2.19823e-05
-3.8034017009,2.1353800000000002e-05
-3.7983991996,2.07492e-05
-3.7933966983,2.01674e-05
-3.7883941970999997,1.96073e-05
-3.7833916958,1.90679e-05
-3.7783891946,1.85482e-05
-3.7733866933,1.80474e-05
-3.7683841920999996,1.75645e-05
-3.7633816907999997,1.70988e-05
-3.7583791896,1.66495e-05
-3.7533766883,1.6215799999999998e-05
-3.7483741870999996,1.5797200000000002e-05
-3.7433716857999997,1.53929e-05
-3.7383691846,1.50023e-05
-3.7333666833,1.4624800000000001e-05
-3.7283641821,1.42599e-05
-3.7233616807999996,1.3907100000000001e-05
-3.7183591795999997,1.35658e-05
-3.7133566783,1.3235599999999999e-05
-3.7083541771,1.2916099999999998e-05
-3.7033516758,1.26067e-05
-3.6983491745999997,1.2307100000000001e-05
-3.6933466732999998,1.2017e-05
-3.6883441721,1.1735799999999999e-05
-3.6833416708,1.14633e-05
-3.6783391695999996,1.1199200000000001e-05
-3.6733366682999997,1.0943099999999999e-05
-3.6683341671,1.06947e-05
-3.6633316658,1.0453800000000001e-05
-3.6583291645999996,1.02199e-05
-3.6533266632999997,9.992999999999999e-06
-3.6483241620999998,9.7727e-06
-3.6433216608,9.5588e-06
-3.6383191596,9.351e-06
-3.6333166582999996,9.1491e-06
-3.6283141570999997,8.952999999999999e-06
-3.6233116558,8.7624e-06
-3.6183091546,8.5772e-06
-3.6133066533,8.397000000000001e-06
-3.6083041520999997,8.2219e-06
-3.6033016507999998,8.051499999999999e-06
-3.5982991496,7.8857e-06
-3.5932966483,7.7244e-06
-3.5882941470999996,7.5675e-06
-3.5832916457999997,7.4147e-06
-3.5782891446,7.266e-06
-3.5732866433,7.1212e-06
-3.5682841421,6.9801e-06
-3.5632816407999996,6.8427e-06
-3.5582791395999998,6.7089e-06
-3.5532766383,6.578500000000001e-06
-3.5482741371,6.4514e-06
-3.5432716358,6.3276e-06
-3.5382691345999997,6.2068e-06
-3.5332666333,6.0891e-06
-3.5282641321,5.9743e-06
-3.5232616308,5.8623e-06
-3.5182591295999996,5.753099999999999e-06
-3.5132566282999997,5.6465999999999994e-06
-3.5082541271,5.5426999999999995e-06
-3.5032516258,5.4413e-06
-3.4982491245999996,5.3423000000000005e-06
-3.4932466232999997,5.2457000000000004e-06
-3.4882441221,5.1513999999999995e-06
-3.4832416208,5.0594e-06
-3.4782391196,4.9695e-06
-3.4732366182999996,4.8818e-06
-3.4682341170999997,4.7961000000000005e-06
-3.4632316158,4.7124e-06
-3.4582291146,4.6306e-06
-3.4532266133,4.5507e-06
-3.4482241120999997,4.4726999999999995e-06
-3.4432216107999998,4.3964e-06
-3.4382191096,4.3219e-06
-3.4332166083,4.2491000000000005e-06
-3.4282141070999996,4.1780000000000005e-06
-3.4232116057999997,4.1083999999999995e-06
-3.4182091046,4.0405000000000005e-06
-3.4132066033,3.9739999999999996e-06
-3.4082041020999996,3.909e-06
-3.4032016007999997,3.8455e-06
-3.3981990994999998,3.7833999999999996e-06
-3.3931965983,3.7227e-06
-3.388194097,3.6632999999999997e-06
-3.3831915957999996,3.6052999999999996e-06
-3.3781890944999997,3.5485000000000004e-06
-3.3731865933,3.4930000000000003e-06
-3.368184092,3.4386e-06
-3.3631815908,3.3855e-06
-3.3581790894999997,3.3336e-06
-3.3531765882999998,3.2827e-06
-3.348174087,3.2331e-06
-3.3431715858,3.1844e-06
-3.3381690845,3.1369e-06
-3.3331665832999997,3.0904e-06
-3.328164082,3.0449000000000003e-06
-3.3231615808,3.0004e-06
-3.3181590795,2.9569e-06
-3.3131565782999997,2.9144e-06
-3.3081540769999997,2.8726999999999996e-06
-3.3031515758,2.8319999999999997e-06
-3.2981490745,2.7922e-06
-3.2931465733,2.7533e-06
-3.2881440719999997,2.7152e-06
-3.2831415708,2.678e-06
-3.2781390695,2.6417e-06
-3.2731365683,2.6061000000000003e-06
-3.268134067,2.5714e-06
-3.2631315657999997,2.5374e-06
-3.2581290645,2.5041999999999997e-06
-3.2531265633,2.4718e-06
-3.248124062,2.4400999999999997e-06
-3.2431215607999997,2.4091999999999997e-06
-3.2381190595,2.379e-06
-3.2331165583,2.3494999999999997e-06
-3.228114057,2.3207e-06
-3.2231115557999996,2.2926e-06
-3.2181090544999997,2.2653e-06
-3.2131065533,2.2386e-06
-3.208104052,2.2125e-06
-3.2031015508,2.1872e-06
-3.1980990494999997,2.1625e-06
-3.1930965483,2.1384e-06
-3.188094047,2.115e-06
-3.1830915458,2.0922e-06
-3.1780890445,2.0701e-06
-3.1730865432999997,2.0486e-06
-3.168084042,2.0277e-06
-3.1630815408,2.0075e-06
-3.1580790395,1.9878e-06
-3.1530765382999997,1.9688e-06
-3.1480740369999998,1.9505000000000002e-06
-3.1430715358,1.9327e-06
-3.1380690345,1.9155e-06
-3.1330665332999996,1.8990000000000002e-06
-3.1280640319999997,1.8831e-06
-3.1230615308,1.8678e-06
-3.1180590295,1.8531e-06
-3.1130565283,1.8390999999999999e-06
-3.1080540269999997,1.8257e-06
-3.1030515257999998,1.8128999999999998e-06
-3.0980490245,1.8007e-06
-3.0930465233,1.7893000000000002e-06
-3.088044022,1.7785e-06
-3.0830415207999997,1.7684999999999999e-06
-3.0780390195,1.7588e-06
-3.0730365183,1.75e-06
-3.068034017,1.7419e-06
-3.0630315157999997,1.7344999999999999e-06
-3.0580290144999998,1.7278e-06
-3.0530265133,1.7219e-06
-3.048024012,1.7166999999999998e-06
-3.0430215108,1.7123e-06
-3.0380190094999997,1.7088e-06
-3.0330165083,1.7059999999999998e-06
-3.028014007,1.7041e-06
-3.0230115058,1.7031e-06
-3.0180090045,1.703e-06
-3.0130065032999997,1.7039e-06
-3.008004002,1.7058e-06
-3.0030015008,1.7086e-06
-2.9979989995,1.7126e-06
-2.9929964982,1.7175999999999999e-06
-2.987993997,1.7239e-06
-2.9829914957,1.7313e-06
-2.9779889945,1.7400999999999999e-06
-2.9729864932,1.7502000000000002e-06
-2.9679839919999997,1.7618e-06
-2.9629814907,1.7748e-06
-2.9579789895,1.7895e-06
-2.9529764882,1.8059e-06
-2.9479739869999997,1.8241e-06
-2.9429714857,1.8441999999999999e-06
-2.9379689845,1.8663999999999998e-06
-2.9329664832,1.8908000000000002e-06
-2.927963982,1.9175e-06
-2.9229614806999997,1.9468e-06
-2.9179589795,1.9789e-06
-2.9129564782,2.0138e-06
-2.907953977,2.052e-06
-2.9029514757,2.0937e-06
-2.8979489744999998,2.1391e-06
-2.8929464732,2.1887e-06
-2.887943972,2.2427e-06
-2.8829414707,2.3016e-06
-2.8779389694999997,2.366e-06
-2.8729364682,2.4363e-06
-2.867933967,2.5132e-06
-2.8629314657,2.5973e-06
-2.8579289644999997,2.6895999999999996e-06
-2.8529264631999998,2.791e-06
-2.847923962,2.9024e-06
-2.8429214607,3.0252999999999996e-06
-2.8379189595,3.1610000000000003e-06
-2.8329164581999997,3.3113e-06
-2.827913957,3.4781e-06
-2.8229114557,3.6638999999999998e-06
-2.8179089545,3.8714e-06
-2.8129064532,4.1041e-06
-2.8079039519999998,4.366e-06
-2.8029014507,4.6621e-06
-2.7978989495,4.9983999999999994e-06
-2.7928964482,5.3823e-06
-2.7878939469999997,5.8232e-06
-2.7828914457,6.3326999999999995e-06
-2.7778889445,6.9257000000000005e-06
-2.7728864432,7.6212e-06
-2.767883942,8.4442e-06
-2.7628814406999997,9.4277e-06
-2.7578789395,1.06163e-05
-2.7528764382,1.20709e-05
-2.747873937,1.38773e-05
-2.7428714357,1.6158399999999998e-05
-2.7378689345,1.9096400000000002e-05
-2.7328664332,2.2969e-05
-2.727863932,2.8217600000000002e-05
-2.7228614307,3.55759e-05
-2.7178589294999997,4.63329e-05
-2.7128564282,6.291430000000001e-05
-2.707853927,9.02847e-05
-2.7028514257,0.00013971549999999998
-2.6978489244999997,0.0002399904
-2.6928464232,0.0004693528
-2.687843922,0.0009320428
-2.6828414207,0.000984244
-2.6778389195,0.0005050276999999999
-2.6728364181999997,0.0002510441
-2.667833917,0.000142004
-2.6628314157,8.952190000000001e-05
-2.6578289145,6.10467e-05
-2.6528264132,4.40841e-05
-2.647823912,3.3235700000000004e-05
-2.6428214107,2.59065e-05
-2.6378189095,2.0735700000000002e-05
-2.6328164082,1.69583e-05
-2.6278139069999997,1.4118399999999999e-05
-2.6228114057,1.19318e-05
-2.6178089045,1.02138e-05
-2.6128064032,8.8402e-06
-2.6078039019999997,7.7253e-06
-2.6028014006999998,6.8085e-06
-2.5977988994,6.045800000000001e-06
-2.5927963982,5.4047e-06
-2.5877938969,4.8608e-06
-2.5827913956999997,4.3956e-06
-2.5777888944,3.9947e-06
-2.5727863932,3.6468e-06
-2.5677838919,3.3431000000000002e-06
-2.5627813907,3.0764999999999997e-06
-2.5577788893999998,2.8411e-06
-2.5527763882,2.6324e-06
-2.5477738869,2.4465e-06
-2.5427713857,2.2802e-06
-2.5377688844,2.1308e-06
-2.5327663832,1.9963e-06
-2.5277638819,1.8747e-06
-2.5227613807,1.7644e-06
-2.5177588794,1.6641999999999999e-06
-2.5127563781999998,1.5727000000000002e-06
-2.5077538769,1.4891999999999999e-06
-2.5027513757,1.4125999999999998e-06
-2.4977488744,1.3422999999999998e-06
-2.4927463732,1.2777e-06
-2.4877438719,1.2181e-06
-2.4827413707,1.163e-06
-2.4777388694,1.1122e-06
-2.4727363682,1.065e-06
-2.4677338669,1.0212999999999999e-06
-2.4627313657,9.807e-07
-2.4577288644,9.43e-07
-2.4527263632,9.078e-07
-2.4477238619,8.751000000000001e-07
-2.4427213607,8.447e-07
-2.4377188594,8.162e-07
-2.4327163582,7.897e-07
-2.4277138569,7.649e-07
-2.4227113556999997,7.418e-07
-2.4177088544,7.202e-07
-2.4127063532,7.001000000000001e-07
-2.4077038519,6.812999999999999e-07
-2.4027013507,6.637e-07
-2.3976988493999998,6.473999999999999e-07
-2.3926963482,6.321000000000001e-07
-2.3876938469,6.18e-07
-2.3826913457,6.048e-07
-2.3776888444,5.927000000000001e-07
-2.3726863432,5.814000000000001e-07
-2.3676838419,5.711e-07
-2.3626813407,5.615999999999999e-07
-2.3576788394,5.529e-07
-2.3526763381999998,5.45e-07
-2.3476738369,5.38e-07
-2.3426713357,5.315999999999999e-07
-2.3376688344,5.261e-07
-2.3326663331999997,5.212e-07
-2.3276638319,5.171e-07
-2.3226613307,5.137e-07
-2.3176588294,5.111e-07
-2.3126563282,5.092e-07
-2.3076538268999998,5.079999999999999e-07
-2.3026513257,5.075e-07
-2.2976488244,5.078e-07
-2.2926463232,5.089e-07
-2.2876438219,5.107999999999999e-07
-2.2826413207,5.135e-07
-2.2776388194,5.17e-07
-2.2726363182,5.214e-07
-2.2676338169,5.268e-07
-2.2626313156999998,5.331e-07
-2.2576288144,5.405e-07
-2.2526263132,5.49e-07
-2.2476238119,5.586e-07
-2.2426213107,5.695e-07
-2.2376188094,5.818e-07
-2.2326163082,5.956000000000001e-07
-2.2276138069,6.109e-07
-2.2226113057,6.28e-07
-2.2176088044,6.470999999999999e-07
-2.2126063032,6.683e-07
-2.2076038019,6.92e-07
-2.2026013007,7.183e-07
-2.1975987994,7.477e-07
-2.1925962981000002,7.806e-07
-2.1875937969,8.176e-07
-2.1825912956,8.592e-07
-2.1775887944,9.062999999999999e-07
-2.1725862931,9.601000000000001e-07
-2.1675837919,1.0219e-06
-2.1625812906,1.0936e-06
-2.1575787894,1.1778e-06
-2.1525762881,1.2785e-06
-2.1475737869,1.4011000000000002e-06
-2.1425712856,1.5538e-06
-2.1375687844,1.7528e-06
-2.1325662831,2.0238e-06
-2.1275637819,2.419e-06
-2.1225612806,3.0544999999999997e-06
-2.1175587794,4.2374e-06
-2.1125562781,7.0296000000000004e-06
-2.1075537769,1.74003e-05
-2.1025512756,0.00015888610000000002
-2.0975487744,6.520649999999999e-05
-2.0925462731,1.3066600000000001e-05
-2.0875437719,6.902799999999999e-06
-2.0825412706,5.320499999999999e-06
-2.0775387694,4.9267e-06
-2.0725362681,5.038e-06
-2.0675337669,5.4632000000000005e-06
-2.0625312656,6.1629e-06
-2.0575287643999998,7.1686e-06
-2.0525262631,8.57e-06
-2.0475237619,1.05325e-05
-2.0425212606,1.33454e-05
-2.0375187594,1.75296e-05
-2.0325162581,2.4079099999999998e-05
-2.0275137569,3.50459e-05
-2.0225112556,5.5079799999999994e-05
-2.0175087544,9.56398e-05
-2.0125062531,0.0001826539
-2.0075037519,0.0003088916
-2.0025012506,0.0002660378
-1.9974987494,0.0001418875
-1.9924962481,7.628930000000001e-05
-1.9874937469,4.55801e-05
-1.9824912456000001,2.9815700000000003e-05
-1.9774887444,2.08756e-05
-1.9724862431,1.53792e-05
-1.9674837419,1.17799e-05
-1.9624812406,9.3027e-06
-1.9574787394,7.5286e-06
-1.9524762381,6.2162e-06
-1.9474737369,5.2189e-06
-1.9424712356,4.4438e-06
-1.9374687344,3.8298e-06
-1.9324662331,3.3352e-06
-1.9274637318999999,2.9310000000000004e-06
-1.9224612306,2.5966000000000003e-06
-1.9174587294,2.3168e-06
-1.9124562281,2.0804e-06
-1.9074537269,1.8789e-06
-1.9024512256000001,1.7058e-06
-1.8974487244,1.556e-06
-1.8924462231,1.4255000000000002e-06
-1.8874437219,1.3111e-06
-1.8824412206,1.2104e-06
-1.8774387194,1.1212e-06
-1.8724362181,1.0419e-06
-1.8674337169,9.711e-07
-1.8624312156,9.077e-07
-1.8574287144,8.506000000000001e-07
-1.8524262131,7.992e-07
-1.8474237118999999,7.526e-07
-1.8424212106,7.105e-07
-1.8374187094,6.722e-07
-1.8324162081,6.374e-07
-1.8274137069,6.057e-07
-1.8224112056,5.77e-07
-1.8174087044,5.511e-07
-1.8124062031000001,5.28e-07
-1.8074037019,5.077e-07
-1.8024012006,4.91e-07
-1.7973986993000002,4.79e-07
-1.7923961981,4.757e-07
-1.7873936968000002,4.928e-07
-1.7823911956,5.835e-07
-1.7773886943000001,1.3003999999999999e-06
-1.7723861931,6.2065e-06
-1.7673836918,7.161e-07
-1.7623811906,4.5799999999999995e-07
-1.7573786893,3.89e-07
-1.7523761881,3.565e-07
-1.7473736868,3.36e-07
-1.7423711856,3.2079999999999996e-07
-1.7373686843,3.085e-07
-1.7323661831000001,2.979e-07
-1.7273636818,2.887e-07
-1.7223611806,2.803e-07
-1.7173586793,2.727e-07
-1.7123561781,2.657e-07
-1.7073536768000002,2.593e-07
-1.7023511756,2.5329999999999997e-07
-1.6973486743000001,2.4780000000000004e-07
-1.6923461731,2.426e-07
-1.6873436718000001,2.377e-07
-1.6823411706,2.332e-07
-1.6773386693,2.2899999999999997e-07
-1.6723361681,2.2510000000000002e-07
-1.6673336668,2.214e-07
-1.6623311656,2.1800000000000002e-07
-1.6573286643,2.148e-07
-1.6523261631000001,2.118e-07
-1.6473236618,2.0899999999999998e-07
-1.6423211606,2.064e-07
-1.6373186593,2.0399999999999997e-07
-1.6323161581,2.018e-07
-1.6273136568000002,1.997e-07
-1.6223111556,1.978e-07
-1.6173086543000001,1.961e-07
-1.6123061531,1.945e-07
-1.6073036518000001,1.93e-07
-1.6023011506,1.9170000000000003e-07
-1.5972986493,1.9050000000000002e-07
-1.5922961481,1.895e-07
-1.5872936468,1.8859999999999998e-07
-1.5822911456,1.8789999999999998e-07
-1.5772886443,1.875e-07
-1.5722861431,1.876e-07
-1.5672836418,1.8940000000000002e-07
-1.5622811406000001,2.077e-07
-1.5572786393,2.601e-07
-1.5522761381,1.9050000000000002e-07
-1.5472736368,1.862e-07
-1.5422711356,1.851e-07
-1.5372686343000002,1.8469999999999998e-07
-1.5322661331,1.846e-07
-1.5272636318000001,1.846e-07
-1.5222611306,1.8480000000000001e-07
-1.5172586293,1.85e-07
-1.5122561281,1.8539999999999998e-07
-1.5072536268,1.8579999999999998e-07
-1.5022511256,1.864e-07
-1.4972486243,1.87e-07
-1.4922461231,1.876e-07
-1.4872436218,1.8829999999999999e-07
-1.4822411206000001,1.8920000000000003e-07
-1.4772386193,1.9e-07
-1.4722361181,1.91e-07
-1.4672336168,1.92e-07
-1.4622311156,1.93e-07
-1.4572286143000002,1.941e-07
-1.4522261131,1.953e-07
-1.4472236118000001,1.966e-07
-1.4422211106,1.979e-07
-1.4372186093000001,1.992e-07
-1.4322161081,2.007e-07
-1.4272136068,2.0210000000000002e-07
-1.4222111056,2.037e-07
-1.4172086043,2.0530000000000002e-07
-1.4122061031,2.07e-07
-1.4072036018,2.095e-07
-1.4022011006,2.111e-07
-1.3971985993,2.1230000000000002e-07
-1.392196098,2.141e-07
-1.3871935968,2.16e-07
-1.3821910955,2.1800000000000002e-07
-1.3771885943000002,2.2e-07
-1.372186093,2.22e-07
-1.3671835918000002,2.242e-07
-1.3621810905,2.2629999999999998e-07
-1.3571785893000001,2.286e-07
-1.3521760880000002,2.3079999999999998e-07
-1.3471735868,2.332e-07
-1.3421710855,2.355e-07
-1.3371685843,2.3789999999999998e-07
-1.332166083,2.404e-07
-1.3271635818,2.429e-07
-1.3221610805,2.454e-07
-1.3171585793,2.48e-07
-1.312156078,2.506e-07
-1.3071535768,2.5329999999999997e-07
-1.3021510754999999,2.56e-07
-1.2971485743,2.587e-07
-1.292146073,2.615e-07
-1.2871435718000002,2.644e-07
-1.2821410705,2.671e-07
-1.2771385693000001,2.7e-07
-1.272136068,2.729e-07
-1.2671335668,2.759e-07
-1.2621310655,2.789e-07
-1.2571285643,2.819e-07
-1.252126063,2.85e-07
-1.2471235618,2.881e-07
-1.2421210605,2.9129999999999997e-07
-1.2371185593,2.946e-07
-1.232116058,2.979e-07
-1.2271135568,3.013e-07
-1.2221110554999999,3.0469999999999997e-07
-1.2171085543,3.083e-07
-1.212106053,3.1190000000000003e-07
-1.2071035518000002,3.157e-07
-1.2021010505,3.1960000000000003e-07
-1.1970985493000001,3.236e-07
-1.192096048,3.2770000000000006e-07
-1.1870935468000001,3.321e-07
-1.1820910455,3.366e-07
-1.1770885443,3.414e-07
-1.172086043,3.4640000000000003e-07
-1.1670835418,3.5159999999999995e-07
-1.1620810405,3.571e-07
-1.1570785393,3.6299999999999995e-07
-1.152076038,3.692e-07
-1.1470735368,3.7579999999999996e-07
-1.1420710354999999,3.828e-07
-1.1370685343,3.903e-07
-1.1320660329999999,3.984e-07
-1.1270635318,4.0700000000000003e-07
-1.1220610305,4.164e-07
-1.1170585293000002,4.2649999999999996e-07
-1.112056028,4.375e-07
-1.1070535268000001,4.496e-07
-1.1020510255,4.6299999999999995e-07
-1.0970485243,4.779e-07
-1.092046023,4.948e-07
-1.0870435218,5.142e-07
-1.0820410205,5.368e-07
-1.0770385193,5.635e-07
-1.072036018,5.957e-07
-1.0670335168,6.355e-07
-1.0620310155,6.857e-07
-1.0570285143,7.509000000000001e-07
-1.0520260129999999,8.383e-07
-1.0470235118,9.6e-07
-1.0420210105,1.137e-06
-1.0370185093000002,1.4097999999999998e-06
-1.032016008,1.8627000000000002e-06
-1.0270135068000001,2.6968e-06
-1.0220110055,4.4919e-06
-1.0170085043000001,9.5304e-06
-1.012006003,3.45712e-05
-1.0070035018,0.0006655094
-1.0020010005,4.26066e-05
-0.9969984992,1.11252e-05
-0.9919959979999999,5.2076e-06
-0.9869934967,3.1276999999999997e-06
-0.9819909955,2.1597e-06
-0.9769884942,1.6317e-06
-0.971985993,1.3135e-06
-0.9669834917,1.109e-06
-0.9619809905,9.722e-07
-0.9569784892000001,8.788e-07
-0.9519759879999999,8.15e-07
-0.9469734867,7.726999999999999e-07
-0.9419709855,7.466e-07
-0.9369684842,7.329000000000001e-07
-0.931965983,7.279e-07
-0.9269634817,7.265000000000001e-07
-0.9219609805,7.219e-07
-0.9169584792000001,7.082e-07
-0.911955978,6.842e-07
-0.9069534767,6.547e-07
-0.9019509754999999,6.263e-07
-0.8969484742,6.033e-07
-0.891945973,5.874e-07
-0.8869434717,5.792e-07
-0.8819409705,5.793e-07
-0.8769384692000001,5.899000000000001e-07
-0.871935968,6.147e-07
-0.8669334667,6.555e-07
-0.8619309654999999,6.904000000000001e-07
-0.8569284642,6.719e-07
-0.851925963,6.197e-07
-0.8469234617,5.794e-07
-0.8419209605,5.57e-07
-0.8369184592,5.468e-07
-0.831915958,5.454e-07
-0.8269134567,5.536e-07
-0.8219109554999999,5.828000000000001e-07
-0.8169084542,6.72e-07
-0.811905953,6.909999999999999e-07
-0.8069034517,5.870000000000001e-07
-0.8019009505,5.539e-07
-0.7968984492,5.449000000000001e-07
-0.791895948,5.438e-07
-0.7868934467,5.474e-07
-0.7818909454999999,5.6e-07
-0.7768884442,6.463e-07
-0.771885943,5.983e-07
-0.7668834417,5.629999999999999e-07
-0.7618809405,5.613e-07
-0.7568784392,5.642e-07
-0.751875938,5.69e-07
-0.7468734367000001,5.771e-07
-0.7418709354999999,6.311e-07
-0.7368684342,5.872e-07
-0.731865933,5.911999999999999e-07
-0.7268634317,5.986e-07
-0.7218609305,6.079e-07
-0.7168584292,6.2e-07
-0.711855928,6.36e-07
-0.7068534267000001,6.493000000000001e-07
-0.7018509255,6.726999999999999e-07
-0.6968484242,7.114e-07
-0.6918459229999999,7.854e-07
-0.6868434217,9.563e-07
-0.6818409205,1.4969e-06
-0.6768384192,5.938e-06
-0.671835918,1.11908e-05
-0.6668334167000001,1.6207e-06
-0.6618309155,9.734999999999999e-07
-0.6568284142,8.067e-07
-0.6518259129999999,7.309000000000001e-07
-0.6468234117,6.970000000000001e-07
-0.6418209105,6.839e-07
-0.6368184092,6.83e-07
-0.631815908,6.781999999999999e-07
-0.6268134067,6.736e-07
-0.6218109055,6.745000000000001e-07
-0.6168084042,6.801000000000001e-07
-0.6118059029999999,6.809999999999999e-07
-0.6068034017,6.828e-07
-0.6018009005,6.867e-07
-0.5967983992,6.929000000000001e-07
-0.5917958979,6.951999999999999e-07
-0.5867933967,6.998000000000001e-07
-0.5817908954,7.05e-07
-0.5767883942,7.093999999999999e-07
-0.5717858929,7.145e-07
-0.5667833917,7.199e-07
-0.5617808904,7.248999999999999e-07
-0.5567783892,7.304999999999999e-07
-0.5517758879,7.362999999999999e-07
-0.5467733867,7.417e-07
-0.5417708854,7.48e-07
-0.5367683842000001,7.547e-07
-0.5317658829,7.614e-07
-0.5267633817,7.712e-07
-0.5217608804,7.83e-07
-0.5167583792,8.1e-07
-0.5117558779,9.376999999999999e-07
-0.5067533767,3.2410000000000004e-06
-0.5017508754,8.874e-07
-0.4967483742,8.221999999999999e-07
-0.4917458729,8.131e-07
-0.48674337170000004,8.137999999999999e-07
-0.48174087039999997,8.171e-07
-0.4767383692,8.219e-07
-0.4717358679,8.27e-07
-0.46673336670000004,8.328e-07
-0.46173086539999997,8.383e-07
-0.4567283642,8.444e-07
-0.4517258629,8.504e-07
-0.44672336170000004,8.567e-07
-0.44172086039999997,8.629999999999999e-07
-0.4367183592,8.695e-07
-0.4317158579,8.76e-07
-0.4267133567,8.826999999999999e-07
-0.4217108554,8.898999999999999e-07
-0.4167083542,8.981e-07
-0.4117058529,9.151999999999999e-07
-0.4067033517,1.0658e-06
-0.4017008504,9.215000000000001e-07
-0.3966983492,9.234e-07
-0.3916958479,9.292e-07
-0.3866933467,9.358e-07
-0.3816908454,9.425e-07
-0.3766883442,9.494e-07
-0.3716858429,9.564e-07
-0.3666833417,9.634e-07
-0.3616808404,9.705e-07
-0.3566783392,9.777e-07
-0.3516758379,9.85e-07
-0.3466733367,9.925e-07
-0.3416708354,1.0079000000000001e-06
-0.33666833420000003,1.0073999999999999e-06
-0.3316658329,1.0143e-06
-0.3266633317,1.0215999999999999e-06
-0.3216608304,1.0291e-06
-0.31665832920000003,1.0367e-06
-0.3116558279,1.0443000000000001e-06
-0.3066533267,1.0519e-06
-0.3016508254,1.0597e-06
-0.29664832420000004,1.0675e-06
-0.2916458229,1.0756e-06
-0.2866433217,1.0831e-06
-0.2816408204,1.091e-06
-0.27663831920000004,1.099e-06
-0.27163581789999997,1.107e-06
-0.2666333167,1.1151000000000001e-06
-0.2616308154,1.1233e-06
-0.25662831420000004,1.1315999999999999e-06
-0.25162581289999997,1.1398e-06
-0.24662331170000001,1.1481e-06
-0.2416208104,1.1564e-06
-0.23661830920000002,1.1648999999999998e-06
-0.2316158079,1.1734e-06
-0.22661330670000002,1.1819e-06
-0.2216108054,1.1904999999999999e-06
-0.21660830420000002,1.1992e-06
-0.2116058029,1.208e-06
-0.20660330170000002,1.2167e-06
-0.2016008004,1.2256e-06
-0.1965982991,1.2345e-06
-0.1915957979,1.2435e-06
-0.1865932966,1.2526e-06
-0.1815907954,1.2617e-06
-0.17658829410000002,1.2708e-06
-0.17158579289999998,1.2800999999999998e-06
-0.1665832916,1.2893999999999999e-06
-0.16158079039999998,1.2988e-06
-0.1565782891,1.3082e-06
-0.15157578789999998,1.3177000000000001e-06
-0.1465732866,1.3273e-06
-0.14157078539999998,1.3369999999999999e-06
-0.1365682841,1.3467e-06
-0.13156578289999998,1.3565e-06
-0.1265632816,1.3663e-06
-0.12156078039999998,1.3762999999999999e-06
-0.1165582791,1.3863e-06
-0.11155577789999999,1.3963999999999999e-06
-0.1065532766,1.4066e-06
-0.10155077539999999,1.4168000000000001e-06
-0.0965482741,1.4272e-06
-0.09154577289999999,1.4376e-06
-0.0865432716,1.4481e-06
-0.0815407704,1.4587000000000001e-06
-0.0765382691,1.4694e-06
-0.0715357679,1.4802e-06
-0.0665332666,1.4911000000000002e-06
-0.0615307654,1.5022e-06
-0.0565282641,1.5134e-06
-0.0515257629,1.5247e-06
-0.046523261600000004,1.5361000000000002e-06
-0.0415207604,1.5475e-06
-0.0365182591,1.5588e-06
-0.031515757900000003,1.5701e-06
-0.0265132566,1.5815e-06
-0.0215107554,1.5928999999999998e-06
-0.016508254099999998,1.6044999999999998e-06
-0.011505752900000001,1.6161e-06
-0.0065032516,1.6279e-06
-0.0015007504,1.6398e-06
0.0035017509000000004,1.6516e-06
0.0085042521,1.6635e-06
0.013506753400000002,1.6756e-06
0.0185092546,1.6877000000000002e-06
0.023511755899999997,1.7e-06
0.0285142571,1.7124000000000001e-06
0.0335167584,1.7248e-06
0.0385192596,1.7372999999999999e-06
0.0435217609,1.7498e-06
0.0485242621,1.7622e-06
0.053526763399999996,1.7747e-06
0.0585292646,1.7872999999999998e-06
0.0635317659,1.8001e-06
0.0685342671,1.8131e-06
0.0735367684,1.8262e-06
0.0785392696,1.8394e-06
0.08354177089999999,1.8528e-06
0.08854427210000002,1.8663e-06
0.0935467734,1.8799e-06
0.09854927460000001,1.8936000000000002e-06
0.1035517759,1.9075e-06
0.10855427710000001,1.9214e-06
0.1135567784,1.9355e-06
0.11855927960000001,1.9497e-06
0.1235617809,1.964e-06
0.1285642821,1.9784e-06
0.1335667834,1.9930000000000002e-06
0.1385692846,2.0077000000000003e-06
0.1435717859,2.0225e-06
0.1485742871,2.0374e-06
0.1535767884,2.0524e-06
0.1585792896,2.0676e-06
0.1635817909,2.0829e-06
0.1685842921,2.0983000000000003e-06
0.1735867934,2.1138e-06
0.1785892946,2.1294999999999997e-06
0.1835917959,2.1453e-06
0.1885942971,2.1612e-06
0.1935967984,2.1773e-06
0.1985992996,2.1935e-06
0.2036018009,2.2098e-06
0.20860430219999998,2.2262999999999998e-06
0.2136068034,2.2428999999999997e-06
0.21860930469999998,2.2596e-06
0.2236118059,2.2765e-06
0.22861430719999998,2.2935e-06
0.2336168084,2.3106999999999997e-06
0.23861930969999998,2.328e-06
0.24362181089999999,2.3455000000000002e-06
0.24862431219999998,2.3631e-06
0.2536268134,2.3809e-06
0.2586293147,2.3988e-06
0.2636318159,2.4169e-06
0.2686343172,2.4350999999999998e-06
0.2736368184,2.4535e-06
0.2786393197,2.472e-06
0.2836418209,2.4907e-06
0.28864432219999997,2.5096e-06
0.2936468234,2.5286000000000002e-06
0.2986493247,2.5478e-06
0.3036518259,2.5672e-06
0.30865432719999997,2.5868e-06
0.3136568284,2.6065e-06
0.3186593297,2.6264e-06
0.3236618309,2.6463999999999998e-06
0.32866433219999996,2.6667000000000002e-06
0.3336668334,2.6870999999999996e-06
0.3386693347,2.7077e-06
0.34367183590000006,2.7285000000000002e-06
0.34867433719999996,2.7494999999999997e-06
0.3536768384,2.7707e-06
0.3586793397,2.7919999999999997e-06
0.36368184090000005,2.8136e-06
0.3686843422,2.8352999999999998e-06
0.3736868434,2.8573e-06
0.3786893447,2.8794999999999997e-06
0.38369184590000005,2.9018e-06
0.3886943472,2.9244e-06
0.3936968484,2.9472000000000003e-06
0.3986993497,2.9702e-06
0.40370185090000005,2.9933999999999996e-06
0.4087043522,3.0168e-06
0.4137068534,3.0404e-06
0.4187093547,3.0643e-06
0.42371185590000005,3.0884e-06
0.4287143572,3.1127e-06
0.4337168584,3.1373e-06
0.4387193597,3.1620999999999998e-06
0.44372186090000004,3.1871e-06
0.4487243622,3.2124e-06
0.4537268634,3.2379000000000004e-06
0.4587293647,3.2637e-06
0.46373186590000004,3.2897000000000005e-06
0.4687343672,3.316e-06
0.4737368684,3.3425e-06
0.4787393697,3.3694e-06
0.48374187090000004,3.3963999999999998e-06
0.4887443722,3.4238e-06
0.4937468734,3.4513999999999997e-06
0.49874937469999997,3.4792e-06
0.5037518759,3.5075e-06
0.5087543771999999,3.5359e-06
0.5137568784000001,3.565e-06
0.5187593797,3.5938e-06
0.5237618809000001,3.6235e-06
0.5287643822,3.6533e-06
0.5337668834,3.6831999999999997e-06
0.5387693847,3.7143e-06
0.5437718859,3.7444e-06
0.5487743871999999,3.7755e-06
0.5537768884000001,3.8071e-06
0.5587793897,3.8383999999999995e-06
0.5637818909000001,3.8705000000000005e-06
0.5687843922,3.903e-06
0.5737868934,3.9354000000000005e-06
0.5787893947,3.9687e-06
0.5837918959,4.0023e-06
0.5887943972,4.0357e-06
0.5937968984,4.0707e-06
0.5987993997,4.1093e-06
0.603801901,4.1400999999999995e-06
0.6088044022,4.1763999999999995e-06
0.6138069035,4.2231e-06
0.6188094047,4.2537000000000005e-06
0.623811906,4.2868999999999996e-06
0.6288144072,4.3277e-06
0.6338169085,4.3793e-06
0.6388194097,4.4121e-06
0.643821911,4.444e-06
0.6488244122,4.4849e-06
0.6538269135,4.532e-06
0.6588294147,4.5762e-06
0.663831916,4.6113e-06
0.6688344172,4.6489e-06
0.6738369184999999,4.6913e-06
0.6788394197,4.7364999999999995e-06
0.683841921,4.7812e-06
0.6888444222,4.8274e-06
0.6938469235,4.8638e-06
0.6988494247,4.9064999999999995e-06
0.7038519259999999,4.9517e-06
0.7088544272,4.9998e-06
0.7138569284999999,5.0882e-06
0.7188594296999999,5.0929e-06
0.723861931,5.1373e-06
0.7288644322,5.1847000000000005e-06
0.7338669335,5.2363e-06
0.7388694347,5.3128999999999996e-06
0.7438719359999999,5.496e-06
0.7488744372,5.397200000000001e-06
0.7538769384999999,5.4401e-06
0.7588794396999999,5.494299999999999e-06
0.763881941,5.5586000000000004e-06
0.7688844422,5.659299999999999e-06
0.7738869435,6.1002e-06
0.7788894447,6.0189e-06
0.7838919459999999,5.8351e-06
0.7888944472,5.8604e-06
0.7938969484999999,5.921599999999999e-06
0.7988994497,6.0085e-06
0.803901951,6.1478e-06
0.8089044522,6.4585e-06
0.8139069535,7.1373e-06
0.8189094547,6.874400000000001e-06
0.8239119559999999,6.5587e-06
0.8289144572,6.5070000000000005e-06
0.8339169584999999,6.547799999999999e-06
0.8389194597,6.638e-06
0.8439219609999999,6.7773e-06
0.8489244622,6.9886e-06
0.8539269635,7.3036e-06
0.8589294647,7.6642e-06
0.863931966,7.8002e-06
0.8689344672,7.6719e-06
0.8739369684999999,7.5367999999999996e-06
0.8789394697,7.4857e-06
0.8839419709999999,7.5052e-06
0.8889444722,7.5755e-06
0.8939469735,7.6865e-06
0.8989494747,7.834600000000001e-06
0.903951976,8.0089e-06
0.9089544772,8.204e-06
0.9139569784999999,8.3925e-06
0.9189594797,8.5406e-06
0.9239619809999999,8.6277e-06
0.9289644821999999,8.6631e-06
0.9339669835,8.6751e-06
0.9389694847,8.6906e-06
0.943971986,8.7474e-06
0.9489744872,8.7815e-06
0.9539769884999999,8.8434e-06
0.9589794897,8.933200000000001e-06
0.9639819909999999,9.0402e-06
0.9689844921999999,9.1605e-06
0.9739869935,9.2904e-06
0.9789894947,9.4262e-06
0.983991996,9.5637e-06
0.9889944972,9.7005e-06
0.9939969984999999,9.8414e-06
0.9989994997,1.0062000000000001e-05
1.004002001,1.14794e-05
1.0090045023,1.02059e-05
1.0140070035,1.02494e-05
1.0190095048,1.03308e-05
1.024012006,1.0420999999999999e-05
1.0290145073,1.05181e-05
1.0340170085,1.06228e-05
1.0390195098000001,1.0737e-05
1.044022011,1.0862899999999999e-05
1.0490245123,1.10048e-05
1.0540270134999998,1.1173299999999999e-05
1.0590295148,1.14003e-05
1.0640320159999999,1.18303e-05
1.0690345173,1.39338e-05
1.0740370184999999,3.0201199999999998e-05
1.0790395198,1.2920899999999999e-05
1.084042021,1.23357e-05
1.0890445223,1.2331700000000001e-05
1.0940470235,1.24427e-05
1.0990495248,1.25974e-05
1.104052026,1.27762e-05
1.1090545273,1.29741e-05
1.1140570285,1.31921e-05
1.1190595298000001,1.34358e-05
1.124062031,1.3716300000000001e-05
1.1290645323000001,1.4055299999999999e-05
1.1340670335,1.44969e-05
1.1390695348,1.51422e-05
1.1440720359999998,1.6264000000000002e-05
1.1490745373,1.88322e-05
1.1540770384999999,2.85567e-05
1.1590795398,0.0001858746
1.164082041,6.59401e-05
1.1690845423,2.45265e-05
1.1740870435,1.93006e-05
1.1790895448,1.78841e-05
1.184092046,1.7453900000000002e-05
1.1890945473,1.74048e-05
1.1940970485,1.7547799999999998e-05
1.1990995498,1.78123e-05
1.204102051,1.81715e-05
1.2091045523000001,1.86195e-05
1.2141070535,1.9163699999999997e-05
1.2191095548,1.9823499999999997e-05
1.2241120559999998,2.06339e-05
1.2291145573,2.16523e-05
1.2341170584999999,2.2975300000000003e-05
1.2391195598,2.4770700000000003e-05
1.244122061,2.73495e-05
1.2491245623,3.1338400000000005e-05
1.2541270635,3.8155300000000004e-05
1.2591295648,5.15816e-05
1.264132066,8.460040000000001e-05
1.2691345673,0.0002066855
1.2741370685,0.001286412
1.2791395698,0.0006784301
1.284142071,0.0001597504
1.2891445723000001,7.93145e-05
1.2941470735,5.42661e-05
1.2991495748000002,4.36772e-05
1.304152076,3.84761e-05
1.3091545773,3.5758e-05
1.3141570784999999,3.43675e-05
1.3191595798,3.37764e-05
1.3241620809999999,3.37202e-05
1.3291645823,3.4061e-05
1.3341670835,3.47276e-05
1.3391695848,3.5689e-05
1.344172086,3.69415e-05
1.3491745872999998,3.85034e-05
1.3541770885,4.0414099999999996e-05
1.3591795897999999,4.27367e-05
1.364182091,4.5564e-05
1.3691845923,4.9029499999999995e-05
1.3741870935,5.3324799999999995e-05
1.3791895948,5.87292e-05
1.384192096,6.5658e-05
1.3891945973,7.474720000000001e-05
1.3941970984999998,8.70051e-05
1.3991995998,0.00010410069999999999
1.4042021011,0.0001289417
1.4092046023,0.0001669182
1.4142071036000001,0.00022879619999999998
1.4192096047999998,0.0003380353
1.4242121061000002,0.0005503596
1.4292146072999998,0.0009981607000000001
1.4342171086000002,0.0018169772
1.4392196097999999,0.002105916
1.4442221111000002,0.0013188672000000001
1.4492246122999999,0.0007378603
1.4542271136000002,0.00045471760000000003
1.4592296148,0.000311383
1.4642321161,0.0002318694
1.4692346173,0.000184115
1.4742371186,0.00015363520000000002
1.4792396198,0.0001332912
1.4842421211,0.0001192816
1.4892446223,0.0001094466
1.4942471236000001,0.0001024925
1.4992496247999998,9.761020000000001e-05
1.5042521261000001,9.42762e-05
1.5092546272999998,9.214270000000001e-05
1.5142571286000002,9.097459999999999e-05
1.5192596297999998,9.06117e-05
1.5242621311000002,9.09457e-05
1.5292646322999999,9.19058e-05
1.5342671336000002,9.34486e-05
1.5392696348,9.55532e-05
1.5442721361000002,9.82168e-05
1.5492746373,0.0001014528
1.5542771386,0.0001052901
1.5592796398,0.000109773
1.5642821411,0.000114962
1.5692846423,0.0001209357
1.5742871436,0.0001277938
1.5792896448,0.00013566
1.5842921461000001,0.0001446878
1.5892946472999998,0.0001550665
1.5942971486000002,0.0001670298
1.5992996497999998,0.0001808666
1.6043021511000002,0.0001969355
1.6093046522999999,0.0002156825
1.6143071536000002,0.0002376642
1.6193096547999999,0.0002635772
1.6243121561000002,0.0002942938
1.6293146573,0.0003309047
1.6343171586,0.0003747656
1.6393196598,0.0004275388
1.6443221611,0.0004912115
1.6493246623,0.0005680438
1.6543271636,0.0006603646000000001
1.6593296648,0.0007700632
1.6643321661000001,0.0008975622
1.6693346672999998,0.0010400711
1.6743371686000001,0.0011892634
1.6793396697999998,0.0013294782
1.6843421711000002,0.0014388881
1.6893446722999998,0.00149591
1.6943471736000002,0.0014890163
1.6993496747999999,0.0014228017
1.7043521761000002,0.0013148582
1.7093546773,0.0011866417999999998
1.7143571786000003,0.0010557649000000001
1.7193596798,0.0009332046000000001
1.7243621811,0.0008241224000000001
1.7293646823,0.0007298653
1.7343671836,0.0006497384
1.7393696848,0.00058217
1.7443721861,0.0005253584
1.7493746872999998,0.000477582
1.7543771886000001,0.00043732339999999996
1.7593796897999998,0.00040329879999999996
1.7643821911000002,0.0003744454
1.7693846922999998,0.0003498936
1.7743871936000002,0.0003289348
1.7793896947999999,0.00031099270000000003
1.7843921961000002,0.00029559810000000003
1.7893946973,0.0002823676
1.7943971986000002,0.0002709873
1.7993996998,0.00026119880000000003
1.8044022011,0.0002527887
1.8094047024000002,0.0002455801
1.8144072036,0.00023942549999999999
1.8194097049000002,0.00023420169999999998
1.8244122061,0.0002298052
1.8294147074,0.00022614909999999999
1.8344172086000001,0.00022315990000000002
1.8394197099,0.0002207755
1.8444222111000002,0.00021894310000000001
1.8494247124,0.0002176183
1.8544272136000002,0.0002167631
1.8594297149,0.0002163454
1.8644322161000002,0.0002163382
1.8694347174000001,0.0002167186
1.8744372186000002,0.0002174673
1.8794397199000001,0.0002185686
1.8844422211,0.00022000919999999997
1.8894447224000002,0.0002217784
1.8944472236,0.0002238679
1.8994497249000002,0.0002262712
1.9044522261,0.0002289835
1.9094547274,0.00023200169999999998
1.9144572286000001,0.00023532400000000003
1.9194597299,0.00023895
1.9244622311000001,0.00024288049999999999
1.9294647324,0.0002471172
1.9344672336000002,0.000251663
1.9394697349,0.0002565214
1.9444722361000002,0.0002616971
1.9494747374,0.000267195
1.9544772386000002,0.000273021
1.9594797399000001,0.0002791815
1.9644822411000002,0.0002856831
1.9694847424000002,0.000292533
1.9744872436,0.0002997384
1.9794897449000002,0.0003073068
1.9844922461,0.0003152454
1.9894947474,0.0003235614
1.9944972486,0.0003322614
1.9994997499,0.00034135160000000003
2.0045022511000004,0.00035083699999999995
2.0095047524000003,0.0003607219
2.0145072536,0.0003710086
2.0195097549,0.00038169809999999996
2.0245122561,0.000392789
2.0295147574000003,0.0004042772
2.0345172586,0.00041615559999999996
2.0395197599,0.0004284136
2.0445222611,0.0004410361
2.0495247624,0.00045400370000000005
2.0545272636000003,0.00046729139999999997
2.0595297649,0.0004808682
2.0645322661,0.0004946967
2.0695347674,0.0005087323
2.0745372686000003,0.0005229226
2.0795397699000002,0.0005372069999999999
2.0845422711,0.0005515168
2.0895447724,0.0005657743
2.0945472736,0.0005798934
2.0995497749000003,0.0005937795
2.1045522761,0.0006073306
2.1095547774,0.0006204376
2.1145572786,0.0006329859
2.1195597799,0.0006448572
2.1245622811000002,0.0006559311
2.1295647824,0.0006660876
2.1345672836,0.0006752097999999999
2.1395697849,0.0006831869
2.1445722861000003,0.0006899169
2.1495747874,0.0006953103
2.1545772886,0.0006992942999999999
2.1595797899,0.0007018236
2.1645822911000003,0.0007029365
2.1695847924000002,0.0007025648
2.1745872936,0.0007001889999999999
2.1795897949,0.0006965078
2.1845922961,0.0006913963
2.1895947974000003,0.000684878
2.1945972986,0.0006770219000000001
2.1995997999,0.000667917
2.2046023012,0.0006576655
2.2096048024,0.0006463793
2.2146073037000003,0.0006341764
2.2196098049,0.0006211783
2.2246123062,0.0006075071
2.2296148074,0.000593283
2.2346173087,0.0005786222000000001
2.2396198099,0.0005636354
2.2446223112,0.0005484264
2.2496248124,0.0005330908
2.2546273137,0.0005177159
2.2596298149000003,0.0005023798999999999
2.2646323162,0.0004871522
2.2696348174,0.00047209330000000003
2.2746373187,0.00045725519999999996
2.2796398199000003,0.00044268199999999996
2.2846423212,0.0004284103
2.2896448224,0.00041446980000000005
2.2946473237,0.000400884
2.2996498249,0.0003876709
2.3046523262000003,0.0003748433
2.3096548274,0.00036241
2.3146573287,0.0003503757
2.3196598299,0.00033874199999999995
2.3246623312,0.0003275077
2.3296648324,0.0003166693
2.3346673337,0.0003062214
2.3396698349,0.0002961569
2.3446723362,0.0002864675
2.3496748374000003,0.000277144
2.3546773387,0.0002681761
2.3596798399,0.00025955330000000003
2.3646823412,0.0002512645
2.3696848424,0.00024329849999999998
2.3746873437000002,0.0002356438
2.3796898449,0.000228289
2.3846923462,0.00022122279999999998
2.3896948474,0.0002144339
2.3946973487,0.0002079114
2.3996998499,0.0002016443
2.4047023512,0.0001956223
2.4097048524,0.000189835
2.4147073537,0.0001842726
2.4197098549000002,0.00017892549999999998
2.4247123562,0.0001737845
2.4297148574,0.00016884069999999998
2.4347173587,0.0001640855
2.4397198599000003,0.0001595109
2.4447223612,0.0001551088
2.4497248624,0.00015087180000000001
2.4547273637,0.0001467927
2.4597298649,0.0001428647
2.4647323662000002,0.000139081
2.4697348674,0.0001354355
2.4747373687,0.00013192209999999998
2.4797398699,0.0001285351
2.4847423712,0.0001252691
2.4897448724,0.0001221189
2.4947473737,0.00011907950000000001
2.4997498749,0.00011614620000000001
2.5047523762,0.00011331440000000001
2.5097548774000003,0.0001105799
2.5147573787,0.00010793860000000001
2.5197598799,0.0001053866
2.5247623812,0.0001029201
2.5297648824000003,0.0001005357
2.5347673837,9.822989999999999e-05
2.5397698849,9.599950000000001e-05
2.5447723862,9.384149999999999e-05
2.5497748874,9.175290000000001e-05
2.5547773887000003,8.9731e-05
2.5597798899,8.77731e-05
2.5647823912,8.58766e-05
2.5697848924,8.403909999999999e-05
2.5747873937,8.22583e-05
2.5797898949,8.05321e-05
2.5847923962,7.88583e-05
2.5897948974,7.72348e-05
2.5947973987,7.56599e-05
2.5997998999000003,7.413149999999999e-05
2.6048024012,7.26481e-05
2.6098049025,7.120789999999999e-05
2.6148074037,6.98092e-05
2.619809905,6.845069999999999e-05
2.6248124062000002,6.71308e-05
2.6298149075,6.58481e-05
2.6348174087,6.460130000000001e-05
2.63981991,6.3389e-05
2.6448224112,6.22101e-05
2.6498249125,6.10634e-05
2.6548274137,5.9947799999999995e-05
2.659829915,5.88621e-05
2.6648324162,5.78054e-05
2.6698349175,5.67767e-05
2.6748374187,5.57749e-05
2.67983992,5.47992e-05
2.6848424212,5.38487e-05
2.6898449225,5.29226e-05
2.6948474237,5.20201e-05
2.699849925,5.1140299999999996e-05
2.7048524262,5.0282600000000005e-05
2.7098549275,4.94462e-05
2.7148574287000002,4.86304e-05
2.71985993,4.7834700000000005e-05
2.7248624312,4.7058199999999996e-05
2.7298649325,4.63005e-05
2.7348674337,4.5561000000000006e-05
2.739869935,4.4838999999999995e-05
2.7448724362,4.41341e-05
2.7498749375,4.3445699999999996e-05
2.7548774387,4.27733e-05
2.75987994,4.2116499999999996e-05
2.7648824412,4.14746e-05
2.7698849425,4.08475e-05
2.7748874437,4.02344e-05
2.779889945,3.96352e-05
2.7848924462,3.90493e-05
2.7898949475,3.8476399999999996e-05
2.7948974487,3.7916e-05
2.79989995,3.73679e-05
2.8049024512000003,3.68317e-05
2.8099049525,3.6306999999999996e-05
2.8149074537,3.57935e-05
2.819909955,3.5290900000000005e-05
2.8249124562,3.4799000000000003e-05
2.8299149575,3.43173e-05
2.8349174587,3.38457e-05
2.83991996,3.3383800000000004e-05
2.8449224612,3.29314e-05
2.8499249625,3.24883e-05
2.8549274637,3.2054099999999995e-05
2.859929965,3.1628600000000004e-05
2.8649324662,3.12117e-05
2.8699349675,3.0803099999999997e-05
2.8749374687,3.04025e-05
2.87993997,3.00098e-05
2.8849424712,2.96248e-05
2.8899449725,2.9247199999999997e-05
2.8949474737,2.88769e-05
2.899949975,2.8513699999999998e-05
2.9049524762,2.81574e-05
2.9099549775,2.78078e-05
2.9149574787,2.7464800000000002e-05
2.91995998,2.7128200000000002e-05
2.9249624812,2.67979e-05
2.9299649825,2.64736e-05
2.9349674837,2.6155300000000004e-05
2.939969985,2.5842800000000003e-05
2.9449724862,2.55359e-05
2.9499749875,2.52346e-05
2.9549774887,2.49387e-05
2.95997999,2.4648000000000002e-05
2.9649824912000002,2.43625e-05
2.9699849925,2.4081999999999997e-05
2.9749874937,2.38064e-05
2.979989995,2.35356e-05
2.9849924962,2.3269499999999998e-05
2.9899949975,2.3008e-05
2.9949974987,2.2750900000000003e-05
3.0,2.24982e-05


==> three-level-12-S-pop.csv <==
-6.9949974987,4.3859999999999997e-07
-6.9899949975,4.406e-07
-6.9849924962,4.427e-07
-6.979989995,4.447e-07
-6.9749874937000005,4.468e-07
-6.9699849925,4.489e-07
-6.9649824912,4.51e-07
-6.95997999,4.531e-07
-6.9549774887,4.5520000000000005e-07
-6.9499749875,4.574e-07
-6.9449724862,4.595e-07
-6.939969985,4.617e-07
-6.9349674837,4.639e-07
-6.9299649825,4.66e-07
-6.9249624812,4.683e-07
-6.91995998,4.705e-07
-6.9149574787,4.7270000000000004e-07
-6.9099549775,4.749e-07
-6.9049524762,4.772e-07
-6.899949975,4.795e-07
-6.8949474737,4.818e-07
-6.8899449725,4.841e-07
-6.8849424712000005,4.864e-07
-6.87993997,4.887e-07
-6.8749374687,4.910999999999999e-07
-6.8699349675,4.934e-07
-6.8649324662,4.958e-07
-6.859929965,4.982000000000001e-07
-6.8549274637,5.006e-07
-6.8499249625,5.03e-07
-6.8449224612,5.055e-07
-6.83991996,5.079e-07
-6.8349174587,5.104e-07
-6.8299149575,5.129e-07
-6.8249124562,5.154e-07
-6.819909955,5.178999999999999e-07
-6.8149074537,5.204e-07
-6.8099049525,5.23e-07
-6.8049024512,5.256e-07
-6.79989995,5.281e-07
-6.7948974487000005,5.308e-07
-6.7898949475,5.334e-07
-6.7848924462,5.36e-07
-6.779889945,5.387e-07
-6.7748874437,5.413e-07
-6.7698849425,5.44e-07
-6.7648824412,5.467e-07
-6.75987994,5.494e-07
-6.7548774387,5.522e-07
-6.7498749375,5.549e-07
-6.7448724362,5.577000000000001e-07
-6.739869935,5.605e-07
-6.7348674337,5.633e-07
-6.7298649325,5.662e-07
-6.7248624312,5.69e-07
-6.71985993,5.719e-07
-6.7148574287,5.748e-07
-6.7098549275,5.777e-07
-6.7048524262,5.806e-07
-6.699849925,5.836e-07
-6.6948474237,5.865e-07
-6.6898449225,5.895e-07
-6.6848424212,5.925e-07
-6.67983992,5.956000000000001e-07
-6.6748374187,5.986e-07
-6.6698349175,6.017e-07
-6.6648324162,6.048e-07
-6.659829915,6.079e-07
-6.6548274137,6.110000000000001e-07
-6.6498249125,6.142e-07
-6.6448224112,6.174e-07
-6.63981991,6.206e-07
-6.6348174087,6.238000000000001e-07
-6.6298149075,6.27e-07
-6.6248124062,6.303e-07
-6.619809905,6.336e-07
-6.6148074037,6.369e-07
-6.6098049025,6.401999999999999e-07
-6.6048024012,6.436e-07
-6.5997998999,6.47e-07
-6.5947973987,6.504000000000001e-07
-6.5897948974,6.538e-07
-6.5847923962,6.573e-07
-6.5797898949,6.608e-07
-6.5747873937,6.643e-07
-6.5697848924,6.678e-07
-6.5647823912,6.712999999999999e-07
-6.5597798899,6.749e-07
-6.5547773887,6.784999999999999e-07
-6.5497748874,6.822e-07
-6.5447723862,6.858e-07
-6.5397698849,6.895e-07
-6.5347673837,6.931999999999999e-07
-6.5297648824,6.969e-07
-6.5247623812,7.006999999999999e-07
-6.5197598799000005,7.045e-07
-6.5147573787,7.083e-07
-6.5097548774,7.120999999999999e-07
-6.5047523762,7.159999999999999e-07
-6.4997498749,7.199e-07
-6.4947473737,7.238e-07
-6.4897448724,7.278e-07
-6.4847423712,7.318e-07
-6.4797398699,7.358e-07
-6.4747373687,7.398e-07
-6.4697348674,7.439e-07
-6.4647323662,7.48e-07
-6.4597298649,7.521e-07
-6.4547273637,7.563e-07
-6.4497248624,7.605e-07
-6.4447223612,7.647e-07
-6.4397198599,7.690000000000001e-07
-6.4347173587,7.733e-07
-6.4297148574000005,7.776000000000001e-07
-6.4247123562,7.819e-07
-6.4197098549,7.863e-07
-6.4147073537,7.906999999999999e-07
-6.4097048524,7.951999999999999e-07
-6.4047023512,7.996999999999999e-07
-6.3996998499,8.042000000000001e-07
-6.3946973487,8.087000000000001e-07
-6.3896948474,8.133e-07
-6.3846923462000005,8.179e-07
-6.3796898449,8.226000000000001e-07
-6.3746873437,8.273e-07
-6.3696848424,8.32e-07
-6.3646823412,8.368000000000001e-07
-6.3596798399,8.416e-07
-6.3546773387,8.464e-07
-6.3496748374,8.513e-07
-6.3446723362,8.562000000000001e-07
-6.3396698349000005,8.612e-07
-6.3346673337,8.661e-07
-6.3296648324,8.712e-07
-6.3246623312,8.762000000000001e-07
-6.3196598299,8.812999999999999e-07
-6.3146573287,8.865000000000001e-07
-6.3096548274,8.917e-07
-6.3046523262,8.968999999999999e-07
-6.2996498249,9.022e-07
-6.2946473237000005,9.075e-07
-6.2896448224,9.128e-07
-6.2846423212,9.182e-07
-6.2796398199,9.237e-07
-6.2746373187,9.290999999999999e-07
-6.2696348174,9.347e-07
-6.2646323162,9.401999999999999e-07
-6.2596298149,9.458e-07
-6.2546273137,9.515e-07
-6.2496248124000005,9.572e-07
-6.2446223112,9.63e-07
-6.2396198099,9.687000000000001e-07
-6.2346173087,9.746e-07
-6.2296148074,9.805e-07
-6.2246123062,9.864e-07
-6.2196098049,9.924e-07
-6.2146073037,9.984e-07
-6.2096048024,1.0045e-06
-6.2046023012000004,1.0106000000000001e-06
-6.1995997999,1.0168000000000002e-06
-6.1945972986,1.0231e-06
-6.1895947974,1.0293e-06
-6.1845922961,1.0356999999999999e-06
-6.1795897949,1.0421e-06
-6.1745872936,1.0485e-06
-6.1695847924,1.055e-06
-6.1645822911,1.0616e-06
-6.1595797899,1.0682e-06
-6.1545772886000005,1.0748e-06
-6.1495747874,1.0815000000000001e-06
-6.1445722861,1.0883e-06
-6.1395697849,1.0951000000000001e-06
-6.1345672836,1.102e-06
-6.1295647824,1.109e-06
-6.1245622811,1.116e-06
-6.1195597799,1.1229999999999999e-06
-6.1145572786,1.1302e-06
-6.1095547774000005,1.1374e-06
-6.1045522761,1.1446e-06
-6.0995497749,1.1519e-06
-6.0945472736,1.1593e-06
-6.0895447724,1.1667e-06
-6.0845422711,1.1742e-06
-6.0795397699,1.1818e-06
-6.0745372686,1.1894e-06
-6.0695347674,1.1971e-06
-6.0645322661000005,1.2048999999999999e-06
-6.0595297649,1.2127e-06
-6.0545272636,1.2206e-06
-6.0495247624,1.2286e-06
-6.0445222611,1.2366e-06
-6.0395197599,1.2447e-06
-6.0345172586,1.2529000000000001e-06
-6.0295147574,1.2612e-06
-6.0245122561,1.2695e-06
-6.0195097549000005,1.2779e-06
-6.0145072536,1.2863999999999999e-06
-6.0095047524,1.2949e-06
-6.0045022511,1.3036e-06
-5.9994997499,1.3123e-06
-5.9944972486,1.3211000000000001e-06
-5.9894947474,1.3299000000000002e-06
-5.9844922461,1.3388999999999998e-06
-5.9794897449,1.3478999999999998e-06
-5.9744872436000005,1.3569999999999999e-06
-5.9694847424,1.3662000000000002e-06
-5.9644822411,1.3755000000000002e-06
-5.9594797399,1.3849e-06
-5.9544772386,1.3943000000000001e-06
-5.9494747374,1.4038999999999998e-06
-5.9444722361,1.4134999999999999e-06
-5.9394697349,1.4232e-06
-5.9344672336,1.433e-06
-5.9294647324000005,1.4429e-06
-5.924462231100001,1.4528999999999999e-06
-5.9194597299,1.463e-06
-5.9144572286,1.4732e-06
-5.9094547274,1.4834999999999999e-06
-5.9044522261,1.4938e-06
-5.8994497249,1.5043000000000001e-06
-5.8944472236,1.5149e-06
-5.8894447224,1.5256e-06
-5.8844422211000005,1.5363e-06
-5.8794397199,1.5472e-06
-5.8744372186,1.5582e-06
-5.8694347174,1.5693000000000002e-06
-5.8644322161,1.5805000000000002e-06
-5.8594297149,1.5918000000000002e-06
-5.8544272136,1.6032e-06
-5.8494247124,1.6147e-06
-5.8444222111,1.6263999999999998e-06
-5.8394197099000005,1.6381e-06
-5.834417208600001,1.65e-06
-5.8294147074,1.662e-06
-5.8244122061,1.6741e-06
-5.8194097049,1.6863e-06
-5.8144072036,1.6986000000000001e-06
-5.8094047024,1.7111000000000002e-06
-5.8044022011,1.7237000000000001e-06
-5.7993996998,1.7363999999999998e-06
-5.7943971986000005,1.7492e-06
-5.789394697300001,1.7622e-06
-5.7843921961,1.7753e-06
-5.7793896948,1.7886000000000001e-06
-5.7743871936,1.8019e-06
-5.7693846923,1.8154e-06
-5.7643821911,1.8291e-06
-5.7593796898,1.8429e-06
-5.7543771886,1.8568000000000002e-06
-5.7493746873000005,1.8709e-06
-5.7443721861000006,1.8851e-06
-5.7393696848,1.8994e-06
-5.7343671836,1.9140000000000002e-06
-5.7293646823,1.9286e-06
-5.7243621811,1.9434e-06
-5.7193596798,1.9584e-06
-5.7143571786,1.9735e-06
-5.7093546773,1.9888e-06
-5.7043521761000004,2.0043e-06
-5.6993496748000005,2.0199e-06
-5.6943471736,2.0357e-06
-5.6893446723,2.0516e-06
-5.6843421711,2.0677e-06
-5.6793396698,2.084e-06
-5.6743371686,2.1005e-06
-5.6693346673,2.1171e-06
-5.6643321661,2.1340000000000002e-06
-5.6593296648,2.151e-06
-5.6543271636000005,2.1682e-06
-5.649324662300001,2.1856e-06
-5.6443221611,2.2031e-06
-5.6393196598,2.2209e-06
-5.6343171586,2.2389e-06
-5.6293146573,2.2569999999999997e-06
-5.6243121561,2.2754e-06
-5.6193096548,2.2938999999999998e-06
-5.6143071536,2.3127e-06
-5.6093046523000005,2.3317e-06
-5.6043021511,2.3509000000000002e-06
-5.5992996498,2.3703e-06
-5.5942971486,2.39e-06
-5.5892946473,2.4097999999999998e-06
-5.5842921461,2.4299000000000002e-06
-5.5792896448,2.4502000000000003e-06
-5.5742871436,2.4708e-06
-5.5692846423,2.4915e-06
-5.5642821411000005,2.5126e-06
-5.559279639800001,2.5337999999999998e-06
-5.5542771386,2.5553e-06
-5.5492746373,2.5771e-06
-5.5442721361,2.5991000000000002e-06
-5.5392696348,2.6214e-06
-5.5342671336,2.6439e-06
-5.5292646323,2.6667000000000002e-06
-5.5242621311,2.6898e-06
-5.5192596298000005,2.7132e-06
-5.5142571286,2.7368e-06
-5.5092546273,2.7607e-06
-5.5042521261,2.7849000000000002e-06
-5.4992496248,2.8094e-06
-5.4942471236,2.8342000000000003e-06
-5.4892446223,2.8593e-06
-5.4842421211,2.8846e-06
-5.4792396198,2.9104e-06
-5.4742371186000005,2.9364e-06
-5.469234617300001,2.9627e-06
-5.4642321161,2.9894e-06
-5.4592296148,3.0164e-06
-5.4542271136,3.0437e-06
-5.4492246123,3.0714e-06
-5.4442221111,3.0994e-06
-5.4392196098,3.1278e-06
-5.4342171086,3.1564999999999998e-06
-5.4292146073000005,3.1856e-06
-5.4242121061,3.215e-06
-5.4192096048,3.2449e-06
-5.4142071036,3.2750999999999998e-06
-5.4092046023,3.3057e-06
-5.4042021011,3.3367e-06
-5.3991995998,3.3681e-06
-5.3941970985,3.3999000000000003e-06
-5.3891945973,3.4320999999999997e-06
-5.3841920960000005,3.4648000000000003e-06
-5.379189594800001,3.4979e-06
-5.374187093500001,3.5313999999999998e-06
-5.3691845923,3.5654e-06
-5.364182091,3.5998000000000002e-06
-5.3591795898,3.6346e-06
-5.3541770885,3.67e-06
-5.3491745873,3.7057999999999997e-06
-5.344172086,3.7420999999999997e-06
-5.3391695848000005,3.7789e-06
-5.334167083500001,3.8162e-06
-5.3291645823,3.854e-06
-5.324162081,3.8923e-06
-5.3191595798,3.9311e-06
-5.3141570785,3.9705e-06
-5.3091545773,4.010400000000001e-06
-5.304152076,4.0509e-06
-5.2991495748,4.092e-06
-5.2941470735000005,4.1336000000000005e-06
-5.289144572300001,4.1758e-06
-5.284142071000001,4.2187e-06
-5.2791395698,4.262099999999999e-06
-5.2741370685,4.3061e-06
-5.2691345673,4.3508e-06
-5.264132066,4.3961e-06
-5.2591295648,4.4421e-06
-5.2541270635,4.4888e-06
-5.2491245623000005,4.5361000000000005e-06
-5.244122061000001,4.5841e-06
-5.2391195598,4.6328e-06
-5.2341170585,4.6823e-06
-5.2291145573,4.7325e-06
-5.224112056,4.7834e-06
-5.2191095548,4.8351e-06
-5.2141070535,4.8876e-06
-5.2091045523,4.9408e-06
-5.2041020510000005,4.9949e-06
-5.1990995498000006,5.0498e-06
-5.194097048500001,5.1055000000000005e-06
-5.1890945473,5.1621e-06
-5.184092046,5.2196e-06
-5.1790895448,5.277999999999999e-06
-5.1740870435,5.3372e-06
-5.1690845423,5.3974e-06
-5.164082041,5.4586000000000006e-06
-5.1590795398000004,5.5207e-06
-5.1540770385000005,5.5838e-06
-5.1490745373,5.6479e-06
-5.144072036,5.7130999999999996e-06
-5.1390695348,5.7792e-06
-5.1340670335,5.8465e-06
-5.1290645323,5.9149e-06
-5.124062031,5.9843e-06
-5.1190595298,6.0549e-06
-5.1140570285,6.126699999999999e-06
-5.1090545273000005,6.1997e-06
-5.104052026000001,6.2739e-06
-5.0990495248,6.3492999999999995e-06
-5.0940470235,6.426e-06
-5.0890445223,6.504e-06
-5.084042021,6.5833e-06
-5.0790395198,6.6639e-06
-5.0740370185,6.746e-06
-5.0690345173,6.8295000000000004e-06
-5.0640320160000005,6.9144e-06
-5.059029514800001,7.000800000000001e-06
-5.0540270135,7.0887e-06
-5.0490245123,7.178099999999999e-06
-5.044022011,7.2692e-06
-5.0390195098,7.361900000000001e-06
-5.0340170085,7.4562e-06
-5.0290145073,7.5522e-06
-5.024012006,7.65e-06
-5.0190095048000005,7.749500000000001e-06
-5.014007003500001,7.8509e-06
-5.0090045023,7.954099999999999e-06
-5.004002001,8.059199999999999e-06
-4.9989994997,8.1663e-06
-4.9939969985,8.2754e-06
-4.9889944972,8.3865e-06
-4.983991996,8.499700000000001e-06
-4.9789894947,8.6151e-06
-4.9739869935000005,8.7327e-06
-4.968984492200001,8.8525e-06
-4.963981991,8.9747e-06
-4.9589794897,9.0993e-06
-4.9539769885,9.2262e-06
-4.9489744872,9.355700000000001e-06
-4.943971986,9.4877e-06
-4.9389694847,9.6224e-06
-4.9339669835,9.759800000000001e-06
-4.9289644822000005,9.8999e-06
-4.923961981000001,1.00429e-05
-4.918959479700001,1.01888e-05
-4.9139569785,1.0337599999999999e-05
-4.9089544772,1.04896e-05
-4.903951976,1.06447e-05
-4.8989494747,1.0803e-05
-4.8939469735,1.09647e-05
-4.8889444722,1.11298e-05
-4.8839419710000005,1.1298399999999998e-05
-4.878939469700001,1.14706e-05
-4.8739369685,1.1646600000000001e-05
-4.8689344672,1.18263e-05
-4.863931966,1.201e-05
-4.8589294647,1.21977e-05
-4.8539269635,1.23896e-05
-4.8489244622,1.2585699999999999e-05
-4.843921961,1.2786300000000002e-05
-4.8389194597000005,1.29914e-05
-4.833916958500001,1.32011e-05
-4.828914457200001,1.34157e-05
-4.823911956,1.36352e-05
-4.8189094547,1.38597e-05
-4.8139069535,1.40896e-05
-4.8089044522,1.43248e-05
-4.803901951,1.45656e-05
-4.7988994497,1.48122e-05
-4.7938969485000005,1.50647e-05
-4.788894447200001,1.53233e-05
-4.783891946000001,1.55882e-05
-4.7788894447,1.58596e-05
-4.7738869435,1.61377e-05
-4.7688844422,1.64228e-05
-4.763881941,1.6715e-05
-4.7588794397,1.70147e-05
-4.7538769385,1.73219e-05
-4.7488744372000005,1.76371e-05
-4.743871936000001,1.79604e-05
-4.738869434700001,1.82921e-05
-4.7338669335,1.86326e-05
-4.7288644322,1.89821e-05
-4.723861931,1.9341e-05
-4.7188594297,1.97095e-05
-4.7138569285,2.0087999999999998e-05
-4.7088544272,2.04768e-05
-4.7038519260000005,2.08764e-05
-4.6988494247000006,2.12871e-05
-4.693846923500001,2.17093e-05
-4.6888444222,2.21435e-05
-4.683841921,2.259e-05
-4.6788394197,2.30494e-05
-4.6738369185,2.35221e-05
-4.6688344172,2.40087e-05
-4.663831916,2.45095e-05
-4.6588294147000004,2.50254e-05
-4.6538269135000006,2.5556700000000002e-05
-4.648824412200001,2.61041e-05
-4.643821911,2.6668200000000003e-05
-4.6388194097,2.72498e-05
-4.6338169085,2.78494e-05
-4.6288144072,2.84679e-05
-4.623811906,2.9106e-05
-4.6188094047,2.97645e-05
-4.6138069035000004,3.04443e-05
-4.6088044022000005,3.1146300000000004e-05
-4.603801901000001,3.18714e-05
-4.5987993997,3.26206e-05
-4.5937968984,3.3395e-05
-4.5887943972,3.41956e-05
-4.5837918959,3.50236e-05
-4.5787893947,3.58802e-05
-4.573786893399999,3.6766799999999995e-05
-4.5687843922,3.76846e-05
-4.5637818909,3.86352e-05
-4.558779389700001,3.962e-05
-4.5537768884,4.0640500000000005e-05
-4.5487743872,4.16987e-05
-4.5437718859,4.2796099999999995e-05
-4.5387693847,4.3934700000000005e-05
-4.533766883399999,4.5116499999999994e-05
-4.5287643822,4.6343599999999995e-05
-4.5237618808999995,4.76183e-05
-4.5187593797000005,4.8943e-05
-4.5137568784,5.03201e-05
-4.508754377200001,5.1752399999999996e-05
-4.5037518759,5.3242700000000004e-05
-4.4987493747,5.47941e-05
-4.4937468734,5.64097e-05
-4.4887443722,5.8093e-05
-4.483741870899999,5.98476e-05
-4.4787393697,6.16775e-05
-4.4737368684,6.35866e-05
-4.468734367200001,6.55795e-05
-4.4637318659,6.76608e-05
-4.4587293647,6.98355e-05
-4.4537268634,7.2109e-05
-4.4487243622,7.4487e-05
-4.443721860899999,7.69755e-05
-4.4387193597,7.958100000000001e-05
-4.4337168583999995,8.23105e-05
-4.4287143572000005,8.51715e-05
-4.4237118559,8.817180000000001e-05
-4.418709354700001,9.132010000000001e-05
-4.4137068534,9.46253e-05
-4.4087043522,9.809719999999999e-05
-4.4037018509,0.00010174629999999999
-4.3986993497,0.00010558360000000001
-4.393696848399999,0.0001096213
-4.3886943472,0.0001138719
-4.3836918459,0.00011834930000000001
-4.378689344700001,0.000123068
-4.3736868434,0.00012804370000000002
-4.3686843422,0.0001332931
-4.3636818409,0.0001388339
-4.3586793397,0.0001446853
-4.353676838399999,0.0001508674
-4.3486743372,0.0001574017
-4.3436718358999995,0.000164311
-4.3386693347000005,0.0001716194
-4.3336668334,0.00017935209999999998
-4.328664332200001,0.0001875359
-4.3236618309,0.0001961986
-4.3186593297,0.0002053689
-4.3136568284,0.0002150765
-4.3086543272,0.0002253519
-4.303651825899999,0.0002362255
-4.2986493247,0.0002477277
-4.2936468234,0.000259888
-4.288644322200001,0.0002727341
-4.2836418209,0.0002862914
-4.2786393197,0.0003005812
-4.2736368184,0.0003156196
-4.2686343172,0.0003314154
-4.2636318159,0.00034796839999999996
-4.2586293147,0.00036526660000000004
-4.2536268133999995,0.0003832836
-4.2486243122000005,0.00040197540000000003
-4.2436218109,0.0004212774
-4.238619309700001,0.0004411012
-4.2336168084,0.000461335
-4.2286143072,0.00048185769999999995
-4.2236118059,0.0005023808
-4.2186093047,0.0005228034
-4.213606803399999,0.0005428498
-4.2086043022,0.0005622399
-4.2036018009,0.0005806716
-4.1985992996,0.0005978255
-4.1935967984,0.0006133755
-4.1885942971,0.0006270014
-4.1835917959,0.0006384039
-4.1785892946,0.0006473197000000001
-4.1735867934,0.0006535359
-4.168584292099999,0.0006568997
-4.1635817908999995,0.0006573178999999999
-4.1585792896,0.0006548741
-4.1535767884,0.0006495729
-4.1485742871,0.0006415727
-4.1435717859,0.0006310927
-4.1385692846,0.0006183953
-4.1335667834,0.0006037763
-4.1285642821,0.0005875499
-4.123561780899999,0.0005700353
-4.1185592795999995,0.0005515435
-4.1135567784,0.0005323682
-4.1085542771,0.0005127778
-4.1035517759,0.0004930112
-4.0985492746,0.0004732756
-4.0935467734,0.0004537457
-4.0885442721,0.0004345651
-4.0835417709,0.00041584839999999994
-4.078539269599999,0.0003976839
-4.0735367683999995,0.00038013690000000003
-4.0685342670999995,0.00036325260000000004
-4.0635317659,0.00034705959999999997
-4.0585292646,0.0003315723
-4.0535267634,0.000316794
-4.0485242621,0.0003027191
-4.0435217609,0.0002893347
-4.0385192596,0.0002766229
-4.033516758399999,0.0002645617
-4.028514257099999,0.0002531265
-4.0235117558999995,0.00024229099999999997
-4.0185092546,0.00023202759999999998
-4.0135067534,0.00022230860000000001
-4.0085042521,0.0002131062
-4.0035017509,0.00020439299999999998
-3.9984992495999996,0.0001961424
-3.9934967483999997,0.00018832860000000002
-3.9884942471,0.00018092669999999998
-3.9834917459,0.0001739129
-3.9784892446,0.0001672648
-3.9734867433999996,0.0001609608
-3.9684842420999997,0.0001549806
-3.9634817409,0.0001493052
-3.9584792396,0.00014391639999999998
-3.9534767383999996,0.0001387974
-3.9484742370999997,0.0001339321
-3.9434717358999998,0.00012930559999999998
-3.9384692346,0.0001249039
-3.9334667333999995,0.0001207138
-3.9284642320999996,0.0001167231
-3.9234617308999997,0.0001129201
-3.9184592296,0.0001092942
-3.9134567284,0.0001058352
-3.9084542270999996,0.0001025336
-3.9034517258999997,9.938059999999999e-05
-3.8984492245999998,9.63679e-05
-3.8934467234,9.34877e-05
-3.8884442221,9.07329e-05
-3.8834417208999996,8.809639999999999e-05
-3.8784392195999997,8.557200000000001e-05
-3.8734367184,8.31538e-05
-3.8684342171,8.08359e-05
-3.8634317158999996,7.86133e-05
-3.8584292145999997,7.64809e-05
-3.8534267133999998,7.443409999999999e-05
-3.8484242121,7.24686e-05
-3.8434217109,7.05802e-05
-3.8384192095999996,6.87651e-05
-3.8334167083999997,6.70197e-05
-3.8284142071,6.53404e-05
-3.8234117059,6.372430000000001e-05
-3.8184092046,6.2168e-05
-3.8134067033999997,6.0669e-05
-3.8084042020999997,5.92243e-05
-3.8034017009,5.78316e-05
-3.7983991996,5.64883e-05
-3.7933966983,5.51923e-05
-3.7883941970999997,5.3941400000000005e-05
-3.7833916958,5.2733500000000006e-05
-3.7783891946,5.15667e-05
-3.7733866933,5.0439300000000003e-05
-3.7683841920999996,4.93495e-05
-3.7633816907999997,4.82957e-05
-3.7583791896,4.72763e-05
-3.7533766883,4.62898e-05
-3.7483741870999996,4.5335e-05
-3.7433716857999997,4.4410500000000004e-05
-3.7383691846,4.3515e-05
-3.7333666833,4.2647299999999994e-05
-3.7283641821,4.18063e-05
-3.7233616807999996,4.0991e-05
-3.7183591795999997,4.02002e-05
-3.7133566783,3.94332e-05
-3.7083541771,3.86888e-05
-3.7033516758,3.79663e-05
-3.6983491745999997,3.72648e-05
-3.6933466732999998,3.65835e-05
-3.6883441721,3.59217e-05
-3.6833416708,3.52786e-05
-3.6783391695999996,3.4653499999999996e-05
-3.6733366682999997,3.40457e-05
-3.6683341671,3.34547e-05
-3.6633316658,3.28798e-05
-3.6583291645999996,3.23205e-05
-3.6533266632999997,3.17761e-05
-3.6483241620999998,3.12462e-05
-3.6433216608,3.07303e-05
-3.6383191596,3.02279e-05
-3.6333166582999996,2.9738400000000003e-05
-3.6283141570999997,2.9261599999999998e-05
-3.6233116558,2.8796900000000002e-05
-3.6183091546,2.8343899999999998e-05
-3.6133066533,2.79023e-05
-3.6083041520999997,2.74717e-05
-3.6033016507999998,2.7051599999999997e-05
-3.5982991496,2.66419e-05
-3.5932966483,2.62421e-05
-3.5882941470999996,2.58519e-05
-3.5832916457999997,2.5471e-05
-3.5782891446,2.5099200000000002e-05
-3.5732866433,2.4736100000000002e-05
-3.5682841421,2.43815e-05
-3.5632816407999996,2.4035100000000003e-05
-3.5582791395999998,2.36966e-05
-3.5532766383,2.3365900000000003e-05
-3.5482741371,2.30427e-05
-3.5432716358,2.27267e-05
-3.5382691345999997,2.24178e-05
-3.5332666333,2.2115700000000002e-05
-3.5282641321,2.1820300000000002e-05
-3.5232616308,2.1531300000000002e-05
-3.5182591295999996,2.1248600000000002e-05
-3.5132566282999997,2.09719e-05
-3.5082541271,2.0701199999999998e-05
-3.5032516258,2.04363e-05
-3.4982491245999996,2.01769e-05
-3.4932466232999997,1.99229e-05
-3.4882441221,1.96743e-05
-3.4832416208,1.94308e-05
-3.4782391196,1.91922e-05
-3.4732366182999996,1.89586e-05
-3.4682341170999997,1.87297e-05
-3.4632316158,1.85054e-05
-3.4582291146,1.82855e-05
-3.4532266133,1.80701e-05
-3.4482241120999997,1.78589e-05
-3.4432216107999998,1.76519e-05
-3.4382191096,1.74488e-05
-3.4332166083,1.72498e-05
-3.4282141070999996,1.70545e-05
-3.4232116057999997,1.6863099999999998e-05
-3.4182091046,1.66752e-05
-3.4132066033,1.6490899999999998e-05
-3.4082041020999996,1.6310099999999998e-05
-3.4032016007999997,1.61327e-05
-3.3981990994999998,1.59586e-05
-3.3931965983,1.57877e-05
-3.388194097,1.56199e-05
-3.3831915957999996,1.54552e-05
-3.3781890944999997,1.52935e-05
-3.3731865933,1.51348e-05
-3.368184092,1.4978900000000002e-05
-3.3631815908,1.48258e-05
-3.3581790894999997,1.46754e-05
-3.3531765882999998,1.45278e-05
-3.348174087,1.43827e-05
-3.3431715858,1.42402e-05
-3.3381690845,1.41001e-05
-3.3331665832999997,1.39625e-05
-3.328164082,1.38273e-05
-3.3231615808,1.36945e-05
-3.3181590795,1.35639e-05
-3.3131565782999997,1.34355e-05
-3.3081540769999997,1.33094e-05
-3.3031515758,1.3185299999999999e-05
-3.2981490745,1.30634e-05
-3.2931465733,1.2943499999999999e-05
-3.2881440719999997,1.28257e-05
-3.2831415708,1.27098e-05
-3.2781390695,1.2595899999999999e-05
-3.2731365683,1.24838e-05
-3.268134067,1.23736e-05
-3.2631315657999997,1.2265199999999999e-05
-3.2581290645,1.2158599999999999e-05
-3.2531265633,1.2053800000000001e-05
-3.248124062,1.1950699999999999e-05
-3.2431215607999997,1.18492e-05
-3.2381190595,1.17495e-05
-3.2331165583,1.1651300000000001e-05
-3.228114057,1.15548e-05
-3.2231115557999996,1.14598e-05
-3.2181090544999997,1.1366300000000002e-05
-3.2131065533,1.12744e-05
-3.208104052,1.1183900000000001e-05
-3.2031015508,1.1095e-05
-3.1980990494999997,1.10074e-05
-3.1930965483,1.0921300000000002e-05
-3.188094047,1.08366e-05
-3.1830915458,1.0753199999999999e-05
-3.1780890445,1.0671199999999999e-05
-3.1730865432999997,1.05906e-05
-3.168084042,1.0511199999999999e-05
-3.1630815408,1.0433199999999999e-05
-3.1580790395,1.0356400000000001e-05
-3.1530765382999997,1.0280899999999998e-05
-3.1480740369999998,1.02066e-05
-3.1430715358,1.01336e-05
-3.1380690345,1.0061799999999999e-05
-3.1330665332999996,9.9911e-06
-3.1280640319999997,9.9217e-06
-3.1230615308,9.8535e-06
-3.1180590295,9.7864e-06
-3.1130565283,9.7205e-06
-3.1080540269999997,9.6557e-06
-3.1030515257999998,9.592100000000001e-06
-3.0980490245,9.529600000000001e-06
-3.0930465233,9.4682e-06
-3.088044022,9.4079e-06
-3.0830415207999997,9.3489e-06
-3.0780390195,9.290800000000001e-06
-3.0730365183,9.2339e-06
-3.068034017,9.178e-06
-3.0630315157999997,9.123300000000001e-06
-3.0580290144999998,9.0698e-06
-3.0530265133,9.017300000000001e-06
-3.048024012,8.9659e-06
-3.0430215108,8.9157e-06
-3.0380190094999997,8.866599999999999e-06
-3.0330165083,8.8186e-06
-3.028014007,8.7718e-06
-3.0230115058,8.7261e-06
-3.0180090045,8.6816e-06
-3.0130065032999997,8.6383e-06
-3.008004002,8.5962e-06
-3.0030015008,8.5554e-06
-2.9979989995,8.5158e-06
-2.9929964982,8.4775e-06
-2.987993997,8.4405e-06
-2.9829914957,8.4049e-06
-2.9779889945,8.370700000000001e-06
-2.9729864932,8.3379e-06
-2.9679839919999997,8.3066e-06
-2.9629814907,8.2768e-06
-2.9579789895,8.248600000000001e-06
-2.9529764882,8.2221e-06
-2.9479739869999997,8.1974e-06
-2.9429714857,8.174500000000001e-06
-2.9379689845,8.1535e-06
-2.9329664832,8.1345e-06
-2.927963982,8.1176e-06
-2.9229614806999997,8.103e-06
-2.9179589795,8.0908e-06
-2.9129564782,8.0812e-06
-2.907953977,8.0743e-06
-2.9029514757,8.0704e-06
-2.8979489744999998,8.0696e-06
-2.8929464732,8.0722e-06
-2.887943972,8.078600000000001e-06
-2.8829414707,8.0889e-06
-2.8779389694999997,8.1036e-06
-2.8729364682,8.1231e-06
-2.867933967,8.1479e-06
-2.8629314657,8.1785e-06
-2.8579289644999997,8.2155e-06
-2.8529264631999998,8.2597e-06
-2.847923962,8.311799999999999e-06
-2.8429214607,8.3728e-06
-2.8379189595,8.4438e-06
-2.8329164581999997,8.5262e-06
-2.827913957,8.6214e-06
-2.8229114557,8.731399999999999e-06
-2.8179089545,8.858200000000001e-06
-2.8129064532,9.0044e-06
-2.8079039519999998,9.1733e-06
-2.8029014507,9.3686e-06
-2.7978989495,9.5949e-06
-2.7928964482,9.8581e-06
-2.7878939469999997,1.0165299999999999e-05
-2.7828914457,1.05256e-05
-2.7778889445,1.09504e-05
-2.7728864432,1.14547e-05
-2.767883942,1.20578e-05
-2.7628814406999997,1.27854e-05
-2.7578789395,1.3672200000000001e-05
-2.7528764382,1.4765899999999999e-05
-2.747873937,1.61334e-05
-2.7428714357,1.78711e-05
-2.7378689345,2.01214e-05
-2.7328664332,2.3102399999999998e-05
-2.727863932,2.71608e-05
-2.7228614307,3.28732e-05
-2.7178589294999997,4.1255100000000004e-05
-2.7128564282,5.42191e-05
-2.707853927,7.568579999999999e-05
-2.7028514257,0.00011457120000000001
-2.6978489244999997,0.0001936896
-2.6928464232,0.000375246
-2.687843922,0.0007431819000000001
-2.6828414207,0.0007881232
-2.6778389195,0.00040889510000000003
-2.6728364181999997,0.0002068918
-2.667833917,0.0001198777
-2.6628314157,7.78696e-05
-2.6578289145,5.50079e-05
-2.6528264132,4.13463e-05
-2.647823912,3.25798e-05
-2.6428214107,2.66359e-05
-2.6378189095,2.24264e-05
-2.6328164082,1.93383e-05
-2.6278139069999997,1.70063e-05
-2.6228114057,1.5201900000000001e-05
-2.6178089045,1.3776600000000001e-05
-2.6128064032,1.2630599999999999e-05
-2.6078039019999997,1.16948e-05
-2.6028014006999998,1.09201e-05
-2.5977988994,1.0271099999999999e-05
-2.5927963982,9.7213e-06
-2.5877938969,9.2512e-06
-2.5827913956999997,8.845599999999999e-06
-2.5777888944,8.4929e-06
-2.5727863932,8.1839e-06
-2.5677838919,7.9113e-06
-2.5627813907,7.6694e-06
-2.5577788893999998,7.4535e-06
-2.5527763882,7.2598e-06
-2.5477738869,7.085e-06
-2.5427713857,6.926699999999999e-06
-2.5377688844,6.7826999999999995e-06
-2.5327663832,6.6511e-06
-2.5277638819,6.530399999999999e-06
-2.5227613807,6.4193e-06
-2.5177588794,6.316699999999999e-06
-2.5127563781999998,6.221699999999999e-06
-2.5077538769,6.1334000000000004e-06
-2.5027513757,6.0511e-06
-2.4977488744,5.9741999999999995e-06
-2.4927463732,5.9022e-06
-2.4877438719,5.8346e-06
-2.4827413707,5.771e-06
-2.4777388694,5.711e-06
-2.4727363682,5.6544000000000004e-06
-2.4677338669,5.600800000000001e-06
-2.4627313657,5.55e-06
-2.4577288644,5.501699999999999e-06
-2.4527263632,5.4558e-06
-2.4477238619,5.4121e-06
-2.4427213607,5.3703999999999994e-06
-2.4377188594,5.330599999999999e-06
-2.4327163582,5.2926e-06
-2.4277138569,5.2562e-06
-2.4227113556999997,5.2213e-06
-2.4177088544,5.1879e-06
-2.4127063532,5.155800000000001e-06
-2.4077038519,5.1251e-06
-2.4027013507,5.0955e-06
-2.3976988493999998,5.0671e-06
-2.3926963482,5.0398000000000004e-06
-2.3876938469,5.0135e-06
-2.3826913457,4.9883e-06
-2.3776888444,4.963999999999999e-06
-2.3726863432,4.9406e-06
-2.3676838419,4.9181e-06
-2.3626813407,4.8965e-06
-2.3576788394,4.8757e-06
-2.3526763381999998,4.8558e-06
-2.3476738369,4.8366e-06
-2.3426713357,4.8183e-06
-2.3376688344,4.8007e-06
-2.3326663331999997,4.7839e-06
-2.3276638319,4.7677999999999995e-06
-2.3226613307,4.7525e-06
-2.3176588294,4.738e-06
-2.3126563282,4.7242000000000004e-06
-2.3076538268999998,4.7112e-06
-2.3026513257,4.698999999999999e-06
-2.2976488244,4.6875e-06
-2.2926463232,4.6769e-06
-2.2876438219,4.6671e-06
-2.2826413207,4.6581e-06
-2.2776388194,4.65e-06
-2.2726363182,4.6429e-06
-2.2676338169,4.6367e-06
-2.2626313156999998,4.6314e-06
-2.2576288144,4.6273000000000006e-06
-2.2526263132,4.6242000000000006e-06
-2.2476238119,4.6223e-06
-2.2426213107,4.6216e-06
-2.2376188094,4.6223e-06
-2.2326163082,4.6244e-06
-2.2276138069,4.6281e-06
-2.2226113057,4.633500000000001e-06
-2.2176088044,4.6407e-06
-2.2126063032,4.6499e-06
-2.2076038019,4.6613e-06
-2.2026013007,4.6752e-06
-2.1975987994,4.6918e-06
-2.1925962981000002,4.7115e-06
-2.1875937969,4.7345999999999995e-06
-2.1825912956,4.7617000000000005e-06
-2.1775887944,4.7934e-06
-2.1725862931,4.8304e-06
-2.1675837919,4.8736e-06
-2.1625812906,4.9244e-06
-2.1575787894,4.9843e-06
-2.1525762881,5.0558e-06
-2.1475737869,5.1421e-06
-2.1425712856,5.2481e-06
-2.1375687844,5.3826e-06
-2.1325662831,5.5599e-06
-2.1275637819,5.807999999999999e-06
-2.1225612806,6.1888e-06
-2.1175587794,6.8643e-06
-2.1125562781,8.3934e-06
-2.1075537769,1.3915899999999998e-05
-2.1025512756,8.854309999999999e-05
-2.0975487744,3.95677e-05
-2.0925462731,1.2109400000000001e-05
-2.0875437719,8.997200000000001e-06
-2.0825412706,8.3495e-06
-2.0775387694,8.3801e-06
-2.0725362681,8.7379e-06
-2.0675337669,9.3413e-06
-2.0625312656,1.01975e-05
-2.0575287643999998,1.13652e-05
-2.0525262631,1.2957e-05
-2.0475237619,1.51647e-05
-2.0425212606,1.83169e-05
-2.0375187594,2.30012e-05
-2.0325162581,3.03365e-05
-2.0275137569,4.26333e-05
-2.0225112556,6.51318e-05
-2.0175087544,0.0001107663
-2.0125062531,0.0002088915
-2.0075037519,0.00035184120000000005
-2.0025012506,0.0003044499
-1.9974987494,0.0001645423
-1.9924962481,9.039209999999999e-05
-1.9874937469,5.56036e-05
-1.9824912456000001,3.7709699999999996e-05
-1.9774887444,2.75419e-05
-1.9724862431,2.12779e-05
-1.9674837419,1.7167e-05
-1.9624812406,1.4331099999999999e-05
-1.9574787394,1.2295e-05
-1.9524762381,1.07847e-05
-1.9474737369,9.6335e-06
-1.9424712356,8.7359e-06
-1.9374687344,8.022200000000001e-06
-1.9324662331,7.4451e-06
-1.9274637318999999,6.9715999999999995e-06
-1.9224612306,6.5779999999999995e-06
-1.9174587294,6.2470000000000005e-06
-1.9124562281,5.9659e-06
-1.9074537269,5.7249e-06
-1.9024512256000001,5.5165e-06
-1.8974487244,5.3349e-06
-1.8924462231,5.175599999999999e-06
-1.8874437219,5.035e-06
-1.8824412206,4.9102e-06
-1.8774387194,4.7987e-06
-1.8724362181,4.6986e-06
-1.8674337169,4.6084e-06
-1.8624312156,4.5267e-06
-1.8574287144,4.4524e-06
-1.8524262131,4.3845999999999995e-06
-1.8474237118999999,4.3225e-06
-1.8424212106,4.2655e-06
-1.8374187094,4.2129e-06
-1.8324162081,4.1643e-06
-1.8274137069,4.1193e-06
-1.8224112056,4.0776e-06
-1.8174087044,4.0388e-06
-1.8124062031000001,4.0028e-06
-1.8074037019,3.9695e-06
-1.8024012006,3.939e-06
-1.7973986993000002,3.9117e-06
-1.7923961981,3.8889e-06
-1.7873936968000002,3.8754e-06
-1.7823911956,3.8923e-06
-1.7773886943000001,4.1617e-06
-1.7723861931,6.1262e-06
-1.7673836918,3.8947e-06
-1.7623811906,3.7739999999999998e-06
-1.7573786893,3.7305e-06
-1.7523761881,3.7023e-06
-1.7473736868,3.6795e-06
-1.7423711856,3.6595e-06
-1.7373686843,3.6411e-06
-1.7323661831000001,3.6238e-06
-1.7273636818,3.6075e-06
-1.7223611806,3.592e-06
-1.7173586793,3.5770999999999996e-06
-1.7123561781,3.5627999999999996e-06
-1.7073536768000002,3.5491000000000005e-06
-1.7023511756,3.5359e-06
-1.6973486743000001,3.5231e-06
-1.6923461731,3.5108e-06
-1.6873436718000001,3.4988999999999997e-06
-1.6823411706,3.4873e-06
-1.6773386693,3.4761e-06
-1.6723361681,3.4652e-06
-1.6673336668,3.4547e-06
-1.6623311656,3.4444e-06
-1.6573286643,3.4345e-06
-1.6523261631000001,3.4248000000000002e-06
-1.6473236618,3.4154000000000004e-06
-1.6423211606,3.4062e-06
-1.6373186593,3.3972000000000003e-06
-1.6323161581,3.3885000000000003e-06
-1.6273136568000002,3.38e-06
-1.6223111556,3.3717000000000003e-06
-1.6173086543000001,3.3636000000000003e-06
-1.6123061531,3.3557e-06
-1.6073036518000001,3.3479e-06
-1.6023011506,3.3404000000000002e-06
-1.5972986493,3.333e-06
-1.5922961481,3.3258e-06
-1.5872936468,3.3188e-06
-1.5822911456,3.3119e-06
-1.5772886443,3.3051999999999997e-06
-1.5722861431,3.2988e-06
-1.5672836418,3.2931e-06
-1.5622811406000001,3.2929000000000003e-06
-1.5572786393,3.3041000000000003e-06
-1.5522761381,3.2752e-06
-1.5472736368,3.2678e-06
-1.5422711356,3.2616000000000002e-06
-1.5372686343000002,3.2557e-06
-1.5322661331,3.25e-06
-1.5272636318000001,3.2444e-06
-1.5222611306,3.239e-06
-1.5172586293,3.2336000000000003e-06
-1.5122561281,3.2284e-06
-1.5072536268,3.2232999999999997e-06
-1.5022511256,3.2182e-06
-1.4972486243,3.2133e-06
-1.4922461231,3.2083999999999996e-06
-1.4872436218,3.2037e-06
-1.4822411206000001,3.1989999999999998e-06
-1.4772386193,3.1944e-06
-1.4722361181,3.1899e-06
-1.4672336168,3.1855000000000002e-06
-1.4622311156,3.1811000000000003e-06
-1.4572286143000002,3.1769e-06
-1.4522261131,3.1726999999999997e-06
-1.4472236118000001,3.1686e-06
-1.4422211106,3.1645999999999997e-06
-1.4372186093000001,3.1606e-06
-1.4322161081,3.1567e-06
-1.4272136068,3.1529000000000003e-06
-1.4222111056,3.1492000000000003e-06
-1.4172086043,3.1455e-06
-1.4122061031,3.1419e-06
-1.4072036018,3.1386000000000003e-06
-1.4022011006,3.1351e-06
-1.3971985993,3.1314999999999996e-06
-1.392196098,3.1281e-06
-1.3871935968,3.1248e-06
-1.3821910955,3.1216000000000003e-06
-1.3771885943000002,3.1185000000000003e-06
-1.372186093,3.1154000000000003e-06
-1.3671835918000002,3.1123000000000003e-06
-1.3621810905,3.1093e-06
-1.3571785893000001,3.1064e-06
-1.3521760880000002,3.1036000000000002e-06
-1.3471735868,3.1007e-06
-1.3421710855,3.0980000000000002e-06
-1.3371685843,3.0953e-06
-1.332166083,3.0926e-06
-1.3271635818,3.09e-06
-1.3221610805,3.0875e-06
-1.3171585793,3.085e-06
-1.312156078,3.0825e-06
-1.3071535768,3.0801999999999997e-06
-1.3021510754999999,3.0777999999999996e-06
-1.2971485743,3.0755e-06
-1.292146073,3.0732e-06
-1.2871435718000002,3.0711e-06
-1.2821410705,3.0689e-06
-1.2771385693000001,3.0668e-06
-1.272136068,3.0647e-06
-1.2671335668,3.0627e-06
-1.2621310655,3.0606999999999998e-06
-1.2571285643,3.0588e-06
-1.252126063,3.0569e-06
-1.2471235618,3.055e-06
-1.2421210605,3.0532e-06
-1.2371185593,3.0515e-06
-1.232116058,3.0498e-06
-1.2271135568,3.0482e-06
-1.2221110554999999,3.0466e-06
-1.2171085543,3.045e-06
-1.212106053,3.0436e-06
-1.2071035518000002,3.0422000000000003e-06
-1.2021010505,3.0407999999999998e-06
-1.1970985493000001,3.0395e-06
-1.192096048,3.0382999999999998e-06
-1.1870935468000001,3.0372000000000003e-06
-1.1820910455,3.0362000000000003e-06
-1.1770885443,3.0351999999999998e-06
-1.172086043,3.0344e-06
-1.1670835418,3.0336e-06
-1.1620810405,3.033e-06
-1.1570785393,3.0325e-06
-1.152076038,3.0320999999999997e-06
-1.1470735368,3.0318e-06
-1.1420710354999999,3.0317e-06
-1.1370685343,3.0317e-06
-1.1320660329999999,3.032e-06
-1.1270635318,3.0324e-06
-1.1220610305,3.0331000000000002e-06
-1.1170585293000002,3.0339999999999997e-06
-1.112056028,3.0351999999999998e-06
-1.1070535268000001,3.0368e-06
-1.1020510255,3.0388e-06
-1.0970485243,3.0412e-06
-1.092046023,3.0443000000000002e-06
-1.0870435218,3.0481e-06
-1.0820410205,3.0528e-06
-1.0770385193,3.0588e-06
-1.072036018,3.0664999999999998e-06
-1.0670335168,3.0763e-06
-1.0620310155,3.0891e-06
-1.0570285143,3.1063e-06
-1.0520260129999999,3.1297000000000003e-06
-1.0470235118,3.1629000000000002e-06
-1.0420210105,3.2117e-06
-1.0370185093000002,3.2875e-06
-1.032016008,3.4136000000000002e-06
-1.0270135068000001,3.6460000000000003e-06
-1.0220110055,4.1452e-06
-1.0170085043000001,5.5420000000000005e-06
-1.012006003,1.2456400000000002e-05
-1.0070035018,0.0001857296
-1.0020010005,1.44959e-05
-0.9969984992,5.8919e-06
-0.9919959979999999,4.2813e-06
-0.9869934967,3.7173000000000004e-06
-0.9819909955,3.4555e-06
-0.9769884942,3.3128e-06
-0.971985993,3.2266e-06
-0.9669834917,3.1707999999999998e-06
-0.9619809905,3.1329e-06
-0.9569784892000001,3.1063e-06
-0.9519759879999999,3.0873e-06
-0.9469734867,3.0738e-06
-0.9419709855,3.0642000000000002e-06
-0.9369684842,3.0575999999999997e-06
-0.931965983,3.0531e-06
-0.9269634817,3.0498e-06
-0.9219609805,3.0466e-06
-0.9169584792000001,3.0425e-06
-0.911955978,3.0370999999999997e-06
-0.9069534767,3.0311e-06
-0.9019509754999999,3.0255e-06
-0.8969484742,3.0208999999999997e-06
-0.891945973,3.0174e-06
-0.8869434717,3.0152e-06
-0.8819409705,3.0142000000000003e-06
-0.8769384692000001,3.0148000000000003e-06
-0.871935968,3.0175e-06
-0.8669334667,3.0223000000000003e-06
-0.8619309654999999,3.0266000000000004e-06
-0.8569284642,3.0237999999999997e-06
-0.851925963,3.0167000000000003e-06
-0.8469234617,3.0111000000000003e-06
-0.8419209605,3.0080000000000003e-06
-0.8369184592,3.0066e-06
-0.831915958,3.0063e-06
-0.8269134567,3.0073e-06
-0.8219109554999999,3.0109e-06
-0.8169084542,3.0218e-06
-0.811905953,3.0244e-06
-0.8069034517,3.0121e-06
-0.8019009505,3.0084e-06
-0.7968984492,3.0076e-06
-0.791895948,3.0079e-06
-0.7868934467,3.0087e-06
-0.7818909454999999,3.0107e-06
-0.7768884442,3.0208e-06
-0.771885943,3.0161000000000002e-06
-0.7668834417,3.0127999999999998e-06
-0.7618809405,3.0133e-06
-0.7568784392,3.0144e-06
-0.751875938,3.0156999999999998e-06
-0.7468734367000001,3.0174e-06
-0.7418709354999999,3.0237999999999997e-06
-0.7368684342,3.0202999999999997e-06
-0.731865933,3.0217000000000002e-06
-0.7268634317,3.0235000000000004e-06
-0.7218609305,3.0256e-06
-0.7168584292,3.0281e-06
-0.711855928,3.0311e-06
-0.7068534267000001,3.0341000000000003e-06
-0.7018509255,3.0383999999999996e-06
-0.6968484242,3.0449000000000003e-06
-0.6918459229999999,3.0561000000000003e-06
-0.6868434217,3.0805e-06
-0.6818409205,3.1564999999999998e-06
-0.6768384192,3.7855e-06
-0.671835918,4.56e-06
-0.6668334167000001,3.1844999999999997e-06
-0.6618309155,3.091e-06
-0.6568284142,3.068e-06
-0.6518259129999999,3.0591e-06
-0.6468234117,3.0558e-06
-0.6418209105,3.0550999999999998e-06
-0.6368184092,3.0559e-06
-0.631815908,3.0568e-06
-0.6268134067,3.0577999999999998e-06
-0.6218109055,3.0594e-06
-0.6168084042,3.0615e-06
-0.6118059029999999,3.0633e-06
-0.6068034017,3.0652e-06
-0.6018009005,3.0674e-06
-0.5967983992,3.0697000000000004e-06
-0.5917958979,3.0718e-06
-0.5867933967,3.0742e-06
-0.5817908954,3.0766000000000003e-06
-0.5767883942,3.0789999999999997e-06
-0.5717858929,3.0814999999999996e-06
-0.5667833917,3.0841000000000003e-06
-0.5617808904,3.0867e-06
-0.5567783892,3.0893000000000002e-06
-0.5517758879,3.0919999999999998e-06
-0.5467733867,3.0948e-06
-0.5417708854,3.0975999999999998e-06
-0.5367683842000001,3.1005000000000002e-06
-0.5317658829,3.1035e-06
-0.5267633817,3.1067000000000003e-06
-0.5217608804,3.1102999999999997e-06
-0.5167583792,3.1154000000000003e-06
-0.5117558779,3.1306e-06
-0.5067533767,3.3672e-06
-0.5017508754,3.1307e-06
-0.4967483742,3.1266000000000003e-06
-0.4917458729,3.1282e-06
-0.48674337170000004,3.1307999999999997e-06
-0.48174087039999997,3.1338e-06
-0.4767383692,3.1369e-06
-0.4717358679,3.1401e-06
-0.46673336670000004,3.1434e-06
-0.46173086539999997,3.1467000000000003e-06
-0.4567283642,3.1500999999999997e-06
-0.4517258629,3.1536e-06
-0.44672336170000004,3.1571e-06
-0.44172086039999997,3.1606e-06
-0.4367183592,3.1642e-06
-0.4317158579,3.1677999999999996e-06
-0.4267133567,3.1714999999999996e-06
-0.4217108554,3.1751999999999997e-06
-0.4167083542,3.1791e-06
-0.4117058529,3.1838e-06
-0.4067033517,3.2005e-06
-0.4017008504,3.191e-06
-0.3966983492,3.1944e-06
-0.3916958479,3.1983e-06
-0.3866933467,3.2023000000000002e-06
-0.3816908454,3.2063e-06
-0.3766883442,3.2104000000000002e-06
-0.3716858429,3.2145e-06
-0.3666833417,3.2186e-06
-0.3616808404,3.2229e-06
-0.3566783392,3.2271e-06
-0.3516758379,3.2313999999999997e-06
-0.3466733367,3.2358e-06
-0.3416708354,3.2411e-06
-0.33666833420000003,3.2446e-06
-0.3316658329,3.2489999999999997e-06
-0.3266633317,3.2535000000000003e-06
-0.3216608304,3.2581e-06
-0.31665832920000003,3.2626999999999997e-06
-0.3116558279,3.2674000000000003e-06
-0.3066533267,3.2721e-06
-0.3016508254,3.2768e-06
-0.29664832420000004,3.2816e-06
-0.2916458229,3.2865e-06
-0.2866433217,3.2913e-06
-0.2816408204,3.2963e-06
-0.27663831920000004,3.3012e-06
-0.27163581789999997,3.3063e-06
-0.2666333167,3.3113e-06
-0.2616308154,3.3165e-06
-0.25662831420000004,3.3216e-06
-0.25162581289999997,3.3268e-06
-0.24662331170000001,3.3321e-06
-0.2416208104,3.3374e-06
-0.23661830920000002,3.3427999999999996e-06
-0.2316158079,3.3482e-06
-0.22661330670000002,3.3537e-06
-0.2216108054,3.3592e-06
-0.21660830420000002,3.3647e-06
-0.2116058029,3.3704000000000004e-06
-0.20660330170000002,3.3760000000000004e-06
-0.2016008004,3.3818e-06
-0.1965982991,3.3875e-06
-0.1915957979,3.3932999999999998e-06
-0.1865932966,3.3992e-06
-0.1815907954,3.4052e-06
-0.17658829410000002,3.4111000000000003e-06
-0.17158579289999998,3.4172e-06
-0.1665832916,3.4233e-06
-0.16158079039999998,3.4294e-06
-0.1565782891,3.4356e-06
-0.15157578789999998,3.4419e-06
-0.1465732866,3.4482e-06
-0.14157078539999998,3.4544999999999997e-06
-0.1365682841,3.4610000000000004e-06
-0.13156578289999998,3.4674e-06
-0.1265632816,3.4739999999999997e-06
-0.12156078039999998,3.4806e-06
-0.1165582791,3.4872000000000003e-06
-0.11155577789999999,3.4938999999999997e-06
-0.1065532766,3.5007e-06
-0.10155077539999999,3.5075e-06
-0.0965482741,3.5144e-06
-0.09154577289999999,3.5214e-06
-0.0865432716,3.5283999999999995e-06
-0.0815407704,3.5354e-06
-0.0765382691,3.5425999999999998e-06
-0.0715357679,3.5498000000000003e-06
-0.0665332666,3.557e-06
-0.0615307654,3.5643e-06
-0.0565282641,3.5717e-06
-0.0515257629,3.5792e-06
-0.046523261600000004,3.5867000000000003e-06
-0.0415207604,3.5942000000000002e-06
-0.0365182591,3.6018999999999998e-06
-0.031515757900000003,3.6095999999999997e-06
-0.0265132566,3.6173e-06
-0.0215107554,3.6251999999999996e-06
-0.016508254099999998,3.6331e-06
-0.011505752900000001,3.6410000000000004e-06
-0.0065032516,3.6491000000000003e-06
-0.0015007504,3.6572000000000003e-06
0.0035017509000000004,3.6653e-06
0.0085042521,3.6736000000000003e-06
0.013506753400000002,3.6819e-06
0.0185092546,3.6902999999999996e-06
0.023511755899999997,3.6987e-06
0.0285142571,3.7072000000000003e-06
0.0335167584,3.7157999999999996e-06
0.0385192596,3.7245e-06
0.0435217609,3.7332e-06
0.0485242621,3.742e-06
0.053526763399999996,3.7509e-06
0.0585292646,3.7599e-06
0.0635317659,3.7689e-06
0.0685342671,3.778e-06
0.0735367684,3.7872000000000003e-06
0.0785392696,3.7964999999999996e-06
0.08354177089999999,3.8058e-06
0.08854427210000002,3.8153e-06
0.0935467734,3.8248e-06
0.09854927460000001,3.8344e-06
0.1035517759,3.844e-06
0.10855427710000001,3.8538e-06
0.1135567784,3.8636e-06
0.11855927960000001,3.8735e-06
0.1235617809,3.8835e-06
0.1285642821,3.8936e-06
0.1335667834,3.9038e-06
0.1385692846,3.9141e-06
0.1435717859,3.9244e-06
0.1485742871,3.9348e-06
0.1535767884,3.9454e-06
0.1585792896,3.956e-06
0.1635817909,3.9667000000000005e-06
0.1685842921,3.9775e-06
0.1735867934,3.9884e-06
0.1785892946,3.9994e-06
0.1835917959,4.010400000000001e-06
0.1885942971,4.021600000000001e-06
0.1935967984,4.0329e-06
0.1985992996,4.0442e-06
0.2036018009,4.0557e-06
0.20860430219999998,4.0673e-06
0.2136068034,4.0789e-06
0.21860930469999998,4.0907e-06
0.2236118059,4.1025e-06
0.22861430719999998,4.1145e-06
0.2336168084,4.1266000000000004e-06
0.23861930969999998,4.1387e-06
0.24362181089999999,4.1510000000000006e-06
0.24862431219999998,4.1634e-06
0.2536268134,4.1759e-06
0.2586293147,4.188500000000001e-06
0.2636318159,4.2012e-06
0.2686343172,4.214e-06
0.2736368184,4.2269e-06
0.2786393197,4.2399e-06
0.2836418209,4.2531e-06
0.28864432219999997,4.2663999999999995e-06
0.2936468234,4.2797e-06
0.2986493247,4.2932e-06
0.3036518259,4.3068e-06
0.30865432719999997,4.3206e-06
0.3136568284,4.3344e-06
0.3186593297,4.3484e-06
0.3236618309,4.3625e-06
0.32866433219999996,4.3767e-06
0.3336668334,4.3911e-06
0.3386693347,4.4056e-06
0.34367183590000006,4.4202e-06
0.34867433719999996,4.4349e-06
0.3536768384,4.4498e-06
0.3586793397,4.4648e-06
0.36368184090000005,4.4799e-06
0.3686843422,4.4952e-06
0.3736868434,4.5106e-06
0.3786893447,4.5261e-06
0.38369184590000005,4.5418e-06
0.3886943472,4.5576e-06
0.3936968484,4.5736e-06
0.3986993497,4.5897e-06
0.40370185090000005,4.6060000000000005e-06
0.4087043522,4.6224e-06
0.4137068534,4.6389e-06
0.4187093547,4.6557e-06
0.42371185590000005,4.6725e-06
0.4287143572,4.6895e-06
0.4337168584,4.7067e-06
0.4387193597,4.724e-06
0.44372186090000004,4.741499999999999e-06
0.4487243622,4.7592e-06
0.4537268634,4.777e-06
0.4587293647,4.7949000000000005e-06
0.46373186590000004,4.8131e-06
0.4687343672,4.8314e-06
0.4737368684,4.8499e-06
0.4787393697,4.8685e-06
0.48374187090000004,4.8874e-06
0.4887443722,4.9064e-06
0.4937468734,4.9256e-06
0.49874937469999997,4.9449e-06
0.5037518759,4.9645e-06
0.5087543771999999,4.9842000000000005e-06
0.5137568784000001,5.0042e-06
0.5187593797,5.0243e-06
0.5237618809000001,5.0446e-06
0.5287643822,5.0652e-06
0.5337668834,5.0859e-06
0.5387693847,5.1068e-06
0.5437718859,5.1279e-06
0.5487743871999999,5.1492e-06
0.5537768884000001,5.1708000000000005e-06
0.5587793897,5.1925e-06
0.5637818909000001,5.2144e-06
0.5687843922,5.2366e-06
0.5737868934,5.259e-06
0.5787893947,5.2815999999999995e-06
0.5837918959,5.304500000000001e-06
0.5887943972,5.3275e-06
0.5937968984,5.350900000000001e-06
0.5987993997,5.3747e-06
0.603801901,5.3982e-06
0.6088044022,5.422300000000001e-06
0.6138069035,5.4474e-06
0.6188094047,5.4715e-06
0.623811906,5.496e-06
0.6288144072,5.5213e-06
0.6338169085,5.547699999999999e-06
0.6388194097,5.572799999999999e-06
0.643821911,5.598200000000001e-06
0.6488244122,5.624400000000001e-06
0.6538269135,5.6514e-06
0.6588294147,5.6785e-06
0.663831916,5.705e-06
0.6688344172,5.7319e-06
0.6738369184999999,5.7595000000000005e-06
0.6788394197,5.7877e-06
0.683841921,5.816e-06
0.6888444222,5.8447e-06
0.6938469235,5.8728e-06
0.6988494247,5.901799999999999e-06
0.7038519259999999,5.9312e-06
0.7088544272,5.9612e-06
0.7138569284999999,5.9955e-06
0.7188594296999999,6.0216999999999995e-06
0.723861931,6.0522e-06
0.7288644322,6.0832000000000005e-06
0.7338669335,6.115e-06
0.7388694347,6.149700000000001e-06
0.7438719359999999,6.1962e-06
0.7488744372,6.2128e-06
0.7538769384999999,6.2448e-06
0.7588794396999999,6.278400000000001e-06
0.763881941,6.313500000000001e-06
0.7688844422,6.352999999999999e-06
0.7738869435,6.432100000000001e-06
0.7788894447,6.451599999999999e-06
0.7838919459999999,6.459299999999999e-06
0.7888944472,6.4915e-06
0.7938969484999999,6.528300000000001e-06
0.7988994497,6.5686e-06
0.803901951,6.6158e-06
0.8089044522,6.6848e-06
0.8139069535,6.8004999999999995e-06
0.8189094547,6.7988e-06
0.8239119559999999,6.7905e-06
0.8289144572,6.815700000000001e-06
0.8339169584999999,6.8529999999999994e-06
0.8389194597,6.897200000000001e-06
0.8439219609999999,6.9483e-06
0.8489244622,7.0097e-06
0.8539269635,7.0859e-06
0.8589294647,7.1689999999999995e-06
0.863931966,7.2219e-06
0.8689344672,7.2387e-06
0.8739369684999999,7.2549e-06
0.8789394697,7.2829999999999996e-06
0.8839419709999999,7.3214e-06
0.8889444722,7.3675e-06
0.8939469735,7.42e-06
0.8989494747,7.4785000000000005e-06
0.903951976,7.5413999999999995e-06
0.9089544772,7.608e-06
0.9139569784999999,7.6742e-06
0.9189594797,7.734800000000001e-06
0.9239619809999999,7.7867e-06
0.9289644821999999,7.831e-06
0.9339669835,7.8723e-06
0.9389694847,7.9145e-06
0.943971986,7.9639e-06
0.9489744872,8.01e-06
0.9539769884999999,8.0611e-06
0.9589794897,8.1172e-06
0.9639819909999999,8.176699999999999e-06
0.9689844921999999,8.239e-06
0.9739869935,8.303500000000001e-06
0.9789894947,8.3695e-06
0.983991996,8.4365e-06
0.9889944972,8.504e-06
0.9939969984999999,8.572899999999999e-06
0.9989994997,8.6566e-06
1.004002001,8.9535e-06
1.0090045023,8.773200000000001e-06
1.0140070035,8.8274e-06
1.0190095048,8.888999999999999e-06
1.024012006,8.9528e-06
1.0290145073,9.0187e-06
1.0340170085,9.0866e-06
1.0390195098000001,9.1571e-06
1.044022011,9.230499999999999e-06
1.0490245123,9.307699999999999e-06
1.0540270134999998,9.3909e-06
1.0590295148,9.4864e-06
1.0640320159999999,9.6226e-06
1.0690345173,1.00889e-05
1.0740370184999999,1.3343499999999999e-05
1.0790395198,9.997000000000001e-06
1.084042021,9.9367e-06
1.0890445223,9.992e-06
1.0940470235,1.00709e-05
1.0990495248,1.0159400000000001e-05
1.104052026,1.0253800000000002e-05
1.1090545273,1.03532e-05
1.1140570285,1.04579e-05
1.1190595298000001,1.05692e-05
1.124062031,1.06896e-05
1.1290645323000001,1.0824000000000002e-05
1.1340670335,1.09822e-05
1.1390695348,1.11865e-05
1.1440720359999998,1.14971e-05
1.1490745373,1.2128299999999999e-05
1.1540770384999999,1.43398e-05
1.1590795398,4.91008e-05
1.164082041,2.27041e-05
1.1690845423,1.36477e-05
1.1740870435,1.25683e-05
1.1790895448,1.23298e-05
1.184092046,1.23104e-05
1.1890945473,1.2377e-05
1.1940970485,1.24881e-05
1.1990995498,1.2628699999999998e-05
1.204102051,1.2793e-05
1.2091045523000001,1.29803e-05
1.2141070535,1.31929e-05
1.2191095548,1.3436e-05
1.2241120559999998,1.37187e-05
1.2291145573,1.40557e-05
1.2341170584999999,1.44717e-05
1.2391195598,1.50093e-05
1.244122061,1.57475e-05
1.2491245623,1.68451e-05
1.2541270635,1.8661e-05
1.2591295648,2.21516e-05
1.264132066,3.05976e-05
1.2691345673,6.15394e-05
1.2741370685,0.0003340141
1.2791395698,0.0001802543
1.284142071,4.96984e-05
1.2891445723000001,2.95716e-05
1.2941470735,2.3389000000000003e-05
1.2991495748000002,2.08463e-05
1.304152076,1.96616e-05
1.3091545773,1.91051e-05
1.3141570784999999,1.8887e-05
1.3191595798,1.88752e-05
1.3241620809999999,1.90043e-05
1.3291645823,1.92405e-05
1.3341670835,1.95672e-05
1.3391695848,1.9978e-05
1.344172086,2.04737e-05
1.3491745872999998,2.10613e-05
1.3541770885,2.1753699999999998e-05
1.3591795897999999,2.25704e-05
1.364182091,2.3539899999999998e-05
1.3691845923,2.4702600000000003e-05
1.3741870935,2.61166e-05
1.3791895948,2.7865500000000003e-05
1.384192096,3.0074099999999997e-05
1.3891945973,3.29327e-05
1.3941970984999998,3.67426e-05
1.3991995998,4.20022e-05
1.4042021011,4.95784e-05
1.4092046023,6.10767e-05
1.4142071036000001,7.97002e-05
1.4192096047999998,0.0001124198
1.4242121061000002,0.00017576889999999998
1.4292146072999998,0.0003089356
1.4342171086000002,0.0005515741
1.4392196097999999,0.0006357677
1.4442221111000002,0.0004015986
1.4492246122999999,0.00022951580000000002
1.4542271136000002,0.0001459349
1.4592296148,0.0001037936
1.4642321161,8.05429e-05
1.4692346173,6.66844e-05
1.4742371186,5.79327e-05
1.4792396198,5.21783e-05
1.4842421211,4.82991e-05
1.4892446223,4.56586e-05
1.4942471236000001,4.38763e-05
1.4992496247999998,4.271479999999999e-05
1.5042521261000001,4.2021099999999997e-05
1.5092546272999998,4.16942e-05
1.5142571286000002,4.16663e-05
1.5192596297999998,4.1892200000000005e-05
1.5242621311000002,4.2341899999999995e-05
1.5292646322999999,4.29966e-05
1.5342671336000002,4.38462e-05
1.5392696348,4.48874e-05
1.5442721361000002,4.6122600000000005e-05
1.5492746373,4.75596e-05
1.5542771386,4.92114e-05
1.5592796398,5.1096099999999993e-05
1.5642821411,5.32375e-05
1.5692846423,5.56661e-05
1.5742871436,5.8419700000000006e-05
1.5792896448,6.15447e-05
1.5842921461000001,6.50987e-05
1.5892946472999998,6.91519e-05
1.5942971486000002,7.379109999999999e-05
1.5992996497999998,7.91231e-05
1.6043021511000002,8.528020000000001e-05
1.6093046522999999,9.24264e-05
1.6143071536000002,0.0001007666
1.6193096547999999,0.0001105562
1.6243121561000002,0.0001221148
1.6293146573,0.00013584129999999998
1.6343171586,0.00015223059999999999
1.6393196598,0.0001718881
1.6443221611,0.0001955355
1.6493246623,0.00022399020000000002
1.6543271636,0.0002580884
1.6593296648,0.0002984966
1.6643321661000001,0.0003453332
1.6693346672999998,0.00039752879999999997
1.6743371686000001,0.0004519825
1.6793396697999998,0.0005029205000000001
1.6843421711000002,0.0005423524
1.6893446722999998,0.0005624411
1.6943471736000002,0.0005590880999999999
1.6993496747999999,0.000534111
1.7043521761000002,0.0004940455
1.7093546773,0.00044677970000000003
1.7143571786000003,0.000398745
1.7193596798,0.00035391949999999996
1.7243621811,0.0003141494
1.7293646823,0.0002798907
1.7343671836,0.00025086119999999997
1.7393696848,0.00022646599999999998
1.7443721861,0.0002060323
1.7493746872999998,0.00018892150000000002
1.7543771886000001,0.00017457279999999998
1.7593796897999998,0.00016251299999999998
1.7643821911000002,0.0001523513
1.7693846922999998,0.0001437684
1.7743871936000002,0.0001365047
1.7793896947999999,0.0001303492
1.7843921961000002,0.0001251305
1.7893946973,0.0001207088
1.7943971986000002,0.00011696969999999999
1.7993996998,0.0001138193
1.8044022011,0.0001111801
1.8094047024000002,0.0001089881
1.8144072036,0.00010719
1.8194097049000002,0.00010574139999999999
1.8244122061,0.0001046052
1.8294147074,0.00010375030000000001
1.8344172086000001,0.00010315040000000001
1.8394197099,0.0001027837
1.8444222111000002,0.0001026315
1.8494247124,0.0001026784
1.8544272136000002,0.0001029112
1.8594297149,0.00010331899999999999
1.8644322161000002,0.0001038926
1.8694347174000001,0.0001046246
1.8744372186000002,0.0001055087
1.8794397199000001,0.0001065399
1.8844422211,0.00010771450000000001
1.8894447224000002,0.0001090293
1.8944472236,0.0001104821
1.8994497249000002,0.0001120717
1.9044522261,0.0001137972
1.9094547274,0.00011565860000000001
1.9144572286000001,0.0001176561
1.9194597299,0.0001197907
1.9244622311000001,0.00012206379999999999
1.9294647324,0.000124477
1.9344672336000002,0.0001270327
1.9394697349,0.0001297331
1.9444722361000002,0.0001325811
1.9494747374,0.00013557979999999999
1.9544772386000002,0.0001387323
1.9594797399000001,0.0001420422
1.9644822411000002,0.0001455131
1.9694847424000002,0.0001491485
1.9744872436,0.0001529522
1.9794897449000002,0.00015692790000000002
1.9844922461,0.0001610792
1.9894947474,0.0001654093
1.9944972486,0.00016992150000000002
1.9994997499,0.0001746184
2.0045022511000004,0.0001795023
2.0095047524000003,0.0001845746
2.0145072536,0.0001898361
2.0195097549,0.0001952866
2.0245122561,0.00020092470000000002
2.0295147574000003,0.0002067475
2.0345172586,0.0002127507
2.0395197599,0.0002189278
2.0445222611,0.0002252706
2.0495247624,0.00023176799999999998
2.0545272636000003,0.00023840650000000002
2.0595297649,0.0002451695
2.0645322661,0.000252037
2.0695347674,0.0002589854
2.0745372686000003,0.0002659874
2.0795397699000002,0.0002730116
2.0845422711,0.0002800224
2.0895447724,0.00028698
2.0945472736,0.0002938404
2.0995497749000003,0.00030055580000000004
2.1045522761,0.0003070746
2.1095547774,0.0003133419
2.1145572786,0.0003193007
2.1195597799,0.0003248919
2.1245622811000002,0.00033005629999999995
2.1295647824,0.0003347349
2.1345672836,0.0003388707
2.1395697849,0.0003424099
2.1445722861000003,0.00034530330000000003
2.1495747874,0.0003475075
2.1545772886,0.0003489846
2.1595797899,0.00034969879999999996
2.1645822911000003,0.00034958010000000003
2.1695847924000002,0.0003486501
2.1745872936,0.0003472607
2.1795897949,0.0003449757
2.1845922961,0.0003419276
2.1895947974000003,0.0003381738
2.1945972986,0.0003337606
2.1995997999,0.0003287381
2.2046023012,0.0003231609
2.2096048024,0.0003170877
2.2146073037000003,0.0003105796
2.2196098049,0.0003036986
2.2246123062,0.00029650689999999996
2.2296148074,0.0002890652
2.2346173087,0.0002814319
2.2396198099,0.0002736623
2.2446223112,0.0002658079
2.2496248124,0.00025791599999999996
2.2546273137,0.0002500293
2.2596298149000003,0.0002421859
2.2646323162,0.00023441950000000001
2.2696348174,0.0002267591
2.2746373187,0.00021922950000000002
2.2796398199000003,0.00021185150000000002
2.2846423212,0.0002046419
2.2896448224,0.00019761450000000002
2.2946473237,0.00019077970000000002
2.2996498249,0.0001841452
2.3046523262000003,0.0001777164
2.3096548274,0.0001714963
2.3146573287,0.00016548650000000002
2.3196598299,0.00015968649999999998
2.3246623312,0.000154095
2.3296648324,0.0001487093
2.3346673337,0.0001435258
2.3396698349,0.0001385402
2.3446723362,0.0001337478
2.3496748374000003,0.0001291432
2.3546773387,0.0001247207
2.3596798399,0.0001204745
2.3646823412,0.00011639870000000001
2.3696848424,0.00011248700000000001
2.3746873437000002,0.0001087335
2.3796898449,0.0001051319
2.3846923462,0.0001016764
2.3896948474,9.83609e-05
2.3946973487,9.51797e-05
2.3996998499,9.21272e-05
2.4047023512,8.919780000000001e-05
2.4097048524,8.63864e-05
2.4147073537,8.36876e-05
2.4197098549000002,8.10966e-05
2.4247123562,7.86087e-05
2.4297148574,7.62192e-05
2.4347173587,7.39238e-05
2.4397198599000003,7.17182e-05
2.4447223612,6.95986e-05
2.4497248624,6.75609e-05
2.4547273637,6.56017e-05
2.4597298649,6.37172e-05
2.4647323662000002,6.19043e-05
2.4697348674,6.01597e-05
2.4747373687,5.84804e-05
2.4797398699,5.68635e-05
2.4847423712,5.5306199999999996e-05
2.4897448724,5.3806000000000006e-05
2.4947473737,5.23603e-05
2.4997498749,5.09667e-05
2.5047523762,4.96229e-05
2.5097548774000003,4.832689999999999e-05
2.5147573787,4.7076599999999996e-05
2.5197598799,4.58699e-05
2.5247623812,4.470520000000001e-05
2.5297648824000003,4.35805e-05
2.5347673837,4.24941e-05
2.5397698849,4.14446e-05
2.5447723862,4.0430300000000005e-05
2.5497748874,3.9449899999999996e-05
2.5547773887000003,3.85018e-05
2.5597798899,3.75848e-05
2.5647823912,3.66977e-05
2.5697848924,3.58392e-05
2.5747873937,3.50081e-05
2.5797898949,3.42035e-05
2.5847923962,3.34242e-05
2.5897948974,3.2669299999999996e-05
2.5947973987,3.19377e-05
2.5997998999000003,3.12287e-05
2.6048024012,3.05413e-05
2.6098049025,2.9874699999999997e-05
2.6148074037,2.92281e-05
2.619809905,2.86008e-05
2.6248124062000002,2.79921e-05
2.6298149075,2.7401199999999998e-05
2.6348174087,2.68275e-05
2.63981991,2.62704e-05
2.6448224112,2.5729299999999998e-05
2.6498249125,2.52035e-05
2.6548274137,2.46926e-05
2.659829915,2.4196e-05
2.6648324162,2.3713200000000002e-05
2.6698349175,2.3243800000000003e-05
2.6748374187,2.2787199999999998e-05
2.67983992,2.2343000000000003e-05
2.6848424212,2.19107e-05
2.6898449225,2.1490100000000003e-05
2.6948474237,2.1080700000000003e-05
2.699849925,2.0682e-05
2.7048524262,2.0293800000000002e-05
2.7098549275,1.99157e-05
2.7148574287000002,1.95474e-05
2.71985993,1.9188499999999998e-05
2.7248624312,1.88388e-05
2.7298649325,1.84978e-05
2.7348674337,1.81655e-05
2.739869935,1.78414e-05
2.7448724362,1.75254e-05
2.7498749375,1.72171e-05
2.7548774387,1.6916300000000003e-05
2.75987994,1.66229e-05
2.7648824412,1.6336500000000002e-05
2.7698849425,1.6056900000000002e-05
2.7748874437,1.5784e-05
2.779889945,1.55176e-05
2.7848924462,1.52574e-05
2.7898949475,1.5003199999999999e-05
2.7948974487,1.47549e-05
2.79989995,1.45124e-05
2.8049024512000003,1.42753e-05
2.8099049525,1.4043699999999999e-05
2.8149074537,1.38172e-05
2.819909955,1.35959e-05
2.8249124562,1.3379400000000001e-05
2.8299149575,1.31678e-05
2.8349174587,1.29608e-05
2.83991996,1.27583e-05
2.8449224612,1.25602e-05
2.8499249625,1.23664e-05
2.8549274637,1.2176700000000002e-05
2.859929965,1.19911e-05
2.8649324662,1.18094e-05
2.8699349675,1.16315e-05
2.8749374687,1.14573e-05
2.87993997,1.12868e-05
2.8849424712,1.11198e-05
2.8899449725,1.0956199999999999e-05
2.8949474737,1.0796e-05
2.899949975,1.0639000000000001e-05
2.9049524762,1.04852e-05
2.9099549775,1.03344e-05
2.9149574787,1.01867e-05
2.91995998,1.0041900000000001e-05
2.9249624812,9.9e-06
2.9299649825,9.7608e-06
2.9349674837,9.6244e-06
2.939969985,9.4906e-06
2.9449724862,9.3594e-06
2.9499749875,9.230700000000001e-06
2.9549774887,9.1045e-06
2.95997999,8.9806e-06
2.9649824912000002,8.8591e-06
2.9699849925,8.7399e-06
2.9749874937,8.6229e-06
2.979989995,8.507999999999999e-06
2.9849924962,8.395299999999999e-06
2.9899949975,8.2847e-06
2.9949974987,8.176000000000001e-06
3.0,8.069400000000001e-06


==> three_neg_0.csv <==
Da,Dc
-9.0,-0.7912992129649999
-8.9,-0.797089842551
-8.8,-0.802950744803
-8.7,-0.808882928204
-8.6,-0.814887413786
-8.5,-0.820965235094
-8.4,-0.827117438155
-8.3,-0.8333450814229999
-8.2,-0.8396492357170001
-8.1,-0.8460309841470001
-8.0,-0.8524914220190001
-7.9,-0.859031656733
-7.8,-0.865652807662
-7.7,-0.872356006014
-7.6,-0.879142394685
-7.5,-0.886013128081
-7.4,-0.8929693719380001
-7.3,-0.9000123031139999
-7.2,-0.9071431093619999
-7.1,-0.914362989091
-7.0,-0.921673151094
-6.9,-0.92907481427
-6.8,-0.936569207314
-6.7,-0.944157568385
-6.6,-0.951841144761
-6.5,-0.959621192456
-6.4,-0.967498975829
-6.3,-0.975475767155
-6.2,-0.98355284618
-6.1,-0.991731499645
-6.0,-1.000013020791
-5.9,-1.008398708829
-5.8,-1.016889868393
-5.7,-1.025487808956
-5.6,-1.034193844229
-5.5,-1.0430092915240001
-5.4,-1.0519354710989999
-5.3,-1.060973705463
-5.2,-1.0701253186650002
-5.1,-1.079391635551
-5.0,-1.088773980991
-4.9,-1.098273679082
-4.8,-1.107892052327
-4.7,-1.1176304207780001
-4.6,-1.127490101162
-4.5,-1.137472405979
-4.4,-1.147578642574
-4.3,-1.157810112182
-4.2,-1.16816810896
-4.1,-1.17865391898
-4.0,-1.189268819221
-3.9,-1.200014076523
-3.8,-1.210890946532
-3.7,-1.2219006726250001
-3.6,-1.233044484821
-3.5,-1.2443235986730001
-3.4,-1.255739214153
-3.3,-1.267292514521
-3.2,-1.278984665192
-3.1,-1.290816812588
-3.0,-1.302790082992
-2.9,-1.3149055813950001
-2.8,-1.327164390348
-2.7,-1.3395675688089999
-2.6,-1.352116151001
-2.5,-1.364811145276
-2.4,-1.377653532985
-2.3,-1.390644267365
-2.2,-1.403784272438
-2.1,-1.4170744419330001
-2.0,-1.430515638218
-1.9,-1.444108691268
-1.8,-1.457854397649
-1.7,-1.471753519535
-1.6,-1.4858067837580002
-1.5,-1.500014880889
-1.4,-1.514378464355
-1.3,-1.528898149597
-1.2,-1.543574513272
-1.1,-1.5584080924939998
-1.0,-1.5733993841229998
-0.9,-1.5885488441029998
-0.8,-1.6038568868529999
-0.7,-1.6193238847029998
-0.6,-1.634950167392
-0.5,-1.6507360216170002
-0.4,-1.6666816906400002
-0.3,-1.6827873739539998
-0.2,-1.699053227006
-0.1,-1.715479360985
0.0,-1.732065842667
0.1,-1.7488126943189999
0.2,-1.765719893673
0.3,-1.7827873739539999
0.4,-1.800015023973
0.5,-1.8174026882839998
0.6,-1.834950167392
0.7,-1.8526572180360001
0.8,-1.87052355352
0.9,-1.8885488441029998
1.0,-1.9067327174559998
1.1,-1.925074759161
1.2,-1.943574513272
1.3,-1.96223148293
1.4,-1.9810451310210002
1.5,-2.000014880889
1.6,-2.019140117092
1.7,-2.038420186202
1.8,-2.057854397649
1.9,-2.077442024602
2.0,-2.097182304885
2.1,-2.117074441933
2.2,-2.137117605772
2.3,-2.157310934031
2.4,-2.177653532985
2.5,-2.198144478609
2.6,-2.218782817668
2.7,-2.239567568809
2.8,-2.260497723682
2.9,-2.281572248062
3.0,-2.302790082992
3.1,-2.324150145921
3.2,-2.345651331858
3.3,-2.367292514521
3.4,-2.389072547486
3.5,-2.41099026534
3.6,-2.433044484821
3.7,-2.455234005959
3.8,-2.477557613199
3.9,-2.500014076523
4.0,-2.5226021525549998
4.1,-2.545320585647
4.2,-2.56816810896
4.3,-2.5911434455160003
4.4,-2.6142453092410003
4.5,-2.637472405979
4.6,-2.660823434495
4.7,-2.684297087445
4.8,-2.707892052327
4.9,-2.7316070124159997
5.0,-2.7554406476569997
5.1,-2.779391635551
5.2,-2.803458651998
5.3,-2.8276403721289998
5.4,-2.851935471099
5.5,-2.876342624857
5.6,-2.9008605108950003
5.7,-2.9254878089560004
5.8,-2.9502232017259997
5.9,-2.975065375496
6.0,-3.000013020791
6.1,-3.025064832978
6.2,-3.050219512846
6.3,-3.075475767155
6.4,-3.100832309163
6.5,-3.126287859123
6.6,-3.151841144761
6.7,-3.1774909017189996
6.8,-3.2032358739810003
6.9,-3.2290748142699996
7.0,-3.255006484427
7.1,-3.281029655757
7.2,-3.3071431093620003
7.3,-3.333345636447
7.4,-3.3596360386049997
7.5,-3.3860131280809997
7.6,-3.4124757280180003
7.7,-3.4390226726810003
7.8,-3.465652807662
7.9,-3.492364990066
8.0,-3.5191580886860003
8.1,-3.546030984147
8.2,-3.5729825690499997
8.3,-3.600011748089
8.4,-3.6271174381550004
8.5,-3.654298568427
8.6,-3.681554080453
8.7,-3.708882928204
8.8,-3.736284078136
8.9,-3.763756509218
9.0,-3.7912992129650003


==> three_pos_0.csv <==
Da,Dc
-9.0,3.7912992129650003
-8.9,3.763756509218
-8.8,3.736284078136
-8.7,3.708882928204
-8.6,3.681554080453
-8.5,3.654298568427
-8.4,3.6271174381550004
-8.3,3.600011748089
-8.2,3.5729825690499997
-8.1,3.546030984147
-8.0,3.5191580886860003
-7.9,3.492364990066
-7.8,3.465652807662
-7.7,3.4390226726810003
-7.6,3.4124757280180003
-7.5,3.3860131280809997
-7.4,3.3596360386049997
-7.3,3.333345636447
-7.2,3.3071431093620003
-7.1,3.281029655757
-7.0,3.255006484427
-6.9,3.2290748142699996
-6.8,3.2032358739810003
-6.7,3.1774909017189996
-6.6,3.151841144761
-6.5,3.126287859123
-6.4,3.100832309163
-6.3,3.075475767155
-6.2,3.050219512846
-6.1,3.025064832978
-6.0,3.000013020791
-5.9,2.975065375496
-5.8,2.9502232017259997
-5.7,2.9254878089560004
-5.6,2.9008605108950003
-5.5,2.876342624857
-5.4,2.851935471099
-5.3,2.8276403721289998
-5.2,2.803458651998
-5.1,2.779391635551
-5.0,2.7554406476569997
-4.9,2.7316070124159997
-4.8,2.707892052327
-4.7,2.684297087445
-4.6,2.660823434495
-4.5,2.637472405979
-4.4,2.6142453092410003
-4.3,2.5911434455160003
-4.2,2.56816810896
-4.1,2.545320585647
-4.0,2.5226021525549998
-3.9,2.500014076523
-3.8,2.477557613199
-3.7,2.455234005959
-3.6,2.433044484821
-3.5,2.41099026534
-3.4,2.389072547486
-3.3,2.367292514521
-3.2,2.345651331858
-3.1,2.324150145921
-3.0,2.302790082992
-2.9,2.281572248062
-2.8,2.260497723682
-2.7,2.239567568809
-2.6,2.218782817668
-2.5,2.198144478609
-2.4,2.177653532985
-2.3,2.157310934031
-2.2,2.137117605772
-2.1,2.117074441933
-2.0,2.097182304885
-1.9,2.077442024602
-1.8,2.057854397649
-1.7,2.038420186202
-1.6,2.019140117092
-1.5,2.000014880889
-1.4,1.9810451310210002
-1.3,1.96223148293
-1.2,1.943574513272
-1.1,1.925074759161
-1.0,1.9067327174559998
-0.9,1.8885488441029998
-0.8,1.87052355352
-0.7,1.8526572180360001
-0.6,1.834950167392
-0.5,1.8174026882839998
-0.4,1.800015023973
-0.3,1.7827873739539999
-0.2,1.765719893673
-0.1,1.7488126943189999
0.0,1.732065842667
0.1,1.715479360985
0.2,1.699053227006
0.3,1.6827873739539998
0.4,1.6666816906400002
0.5,1.6507360216170002
0.6,1.634950167392
0.7,1.6193238847029998
0.8,1.6038568868529999
0.9,1.5885488441029998
1.0,1.5733993841229998
1.1,1.5584080924939998
1.2,1.543574513272
1.3,1.528898149597
1.4,1.514378464355
1.5,1.500014880889
1.6,1.4858067837580002
1.7,1.471753519535
1.8,1.457854397649
1.9,1.444108691268
2.0,1.430515638218
2.1,1.4170744419330001
2.2,1.403784272438
2.3,1.390644267365
2.4,1.377653532985
2.5,1.364811145276
2.6,1.352116151001
2.7,1.3395675688089999
2.8,1.327164390348
2.9,1.3149055813950001
3.0,1.302790082992
3.1,1.290816812588
3.2,1.278984665192
3.3,1.267292514521
3.4,1.255739214153
3.5,1.2443235986730001
3.6,1.233044484821
3.7,1.2219006726250001
3.8,1.210890946532
3.9,1.200014076523
4.0,1.189268819221
4.1,1.17865391898
4.2,1.16816810896
4.3,1.157810112182
4.4,1.147578642574
4.5,1.137472405979
4.6,1.127490101162
4.7,1.1176304207780001
4.8,1.107892052327
4.9,1.098273679082
5.0,1.088773980991
5.1,1.079391635551
5.2,1.0701253186650002
5.3,1.060973705463
5.4,1.0519354710989999
5.5,1.0430092915240001
5.6,1.034193844229
5.7,1.025487808956
5.8,1.016889868393
5.9,1.008398708829
6.0,1.000013020791
6.1,0.991731499645
6.2,0.98355284618
6.3,0.975475767155
6.4,0.967498975829
6.5,0.959621192456
6.6,0.951841144761
6.7,0.944157568385
6.8,0.936569207314
6.9,0.92907481427
7.0,0.921673151094
7.1,0.914362989091
7.2,0.9071431093619999
7.3,0.9000123031139999
7.4,0.8929693719380001
7.5,0.886013128081
7.6,0.879142394685
7.7,0.872356006014
7.8,0.865652807662
7.9,0.859031656733
8.0,0.8524914220190001
8.1,0.8460309841470001
8.2,0.8396492357170001
8.3,0.8333450814229999
8.4,0.827117438155
8.5,0.820965235094
8.6,0.814887413786
8.7,0.808882928204
8.8,0.802950744803
8.9,0.797089842551
9.0,0.7912992129649999


==> two-level-0-S-int.csv <==
-4.9949974987,3.2108999999999996e-06
-4.9899949975,3.2247000000000002e-06
-4.9849924962,3.2385000000000004e-06
-4.979989995,3.2524e-06
-4.9749874937000005,3.2663999999999998e-06
-4.9699849925,3.2805e-06
-4.9649824912,3.2947000000000004e-06
-4.95997999,3.3089999999999996e-06
-4.9549774887,3.3234e-06
-4.9499749875,3.3379000000000003e-06
-4.9449724862,3.3525e-06
-4.939969985,3.3672e-06
-4.9349674837,3.382e-06
-4.9299649825,3.3969e-06
-4.9249624812,3.4119999999999997e-06
-4.91995998,3.4270999999999998e-06
-4.9149574787,3.4423e-06
-4.9099549775,3.4577e-06
-4.9049524762,3.4732e-06
-4.899949975,3.4887e-06
-4.8949474737,3.5044e-06
-4.8899449725,3.5201999999999998e-06
-4.8849424712000005,3.5362e-06
-4.87993997,3.5522000000000005e-06
-4.8749374687,3.5683999999999996e-06
-4.8699349675,3.5846e-06
-4.8649324662,3.6010000000000003e-06
-4.859929965,3.6176e-06
-4.8549274637,3.6342000000000003e-06
-4.8499249625,3.6510000000000003e-06
-4.8449224612,3.6679e-06
-4.83991996,3.6849e-06
-4.8349174587,3.702e-06
-4.8299149575,3.7193e-06
-4.8249124562,3.7367e-06
-4.819909955,3.7543e-06
-4.8149074537,3.772e-06
-4.8099049525,3.7898e-06
-4.8049024512,3.8077e-06
-4.79989995,3.8258e-06
-4.7948974487000005,3.844e-06
-4.7898949475,3.8624000000000005e-06
-4.7848924462,3.8808999999999996e-06
-4.779889945,3.8996e-06
-4.7748874437,3.9184e-06
-4.7698849425,3.9373e-06
-4.7648824412,3.9564e-06
-4.75987994,3.9757e-06
-4.7548774387,3.9951e-06
-4.7498749375,4.0146e-06
-4.7448724362,4.0343000000000005e-06
-4.739869935,4.0542e-06
-4.7348674337,4.0742e-06
-4.7298649325,4.0944e-06
-4.7248624312,4.114700000000001e-06
-4.71985993,4.1353e-06
-4.7148574287,4.1558999999999995e-06
-4.7098549275,4.1768e-06
-4.7048524262,4.1978e-06
-4.699849925,4.219e-06
-4.6948474237,4.2404e-06
-4.6898449225,4.2619e-06
-4.6848424212,4.2836e-06
-4.67983992,4.3055000000000005e-06
-4.6748374187,4.3276e-06
-4.6698349175,4.3498e-06
-4.6648324162,4.3723000000000005e-06
-4.659829915,4.3949e-06
-4.6548274137,4.4177e-06
-4.6498249125,4.4408e-06
-4.6448224112,4.464e-06
-4.63981991,4.4874000000000004e-06
-4.6348174087,4.5110000000000005e-06
-4.6298149075,4.5348e-06
-4.6248124062,4.5588e-06
-4.619809905,4.583e-06
-4.6148074037,4.6075e-06
-4.6098049025,4.6321e-06
-4.6048024012,4.6569e-06
-4.5997998999,4.682e-06
-4.5947973987,4.7073e-06
-4.5897948974,4.7328e-06
-4.5847923962,4.7586000000000005e-06
-4.5797898949,4.7845e-06
-4.5747873937,4.8106999999999995e-06
-4.5697848924,4.8371e-06
-4.5647823912,4.8638e-06
-4.5597798899,4.8907e-06
-4.5547773887,4.9178e-06
-4.5497748874,4.9452e-06
-4.5447723862,4.9728e-06
-4.5397698849,5.0007e-06
-4.5347673837,5.0289e-06
-4.5297648824,5.0572000000000005e-06
-4.5247623812,5.0859e-06
-4.5197598799000005,5.1148000000000006e-06
-4.5147573787,5.143999999999999e-06
-4.5097548774,5.1734e-06
-4.5047523762,5.2032000000000004e-06
-4.4997498749,5.2332e-06
-4.4947473737,5.2634e-06
-4.4897448724,5.294e-06
-4.4847423712,5.3248e-06
-4.4797398699,5.356e-06
-4.4747373687,5.3874e-06
-4.4697348674,5.4192e-06
-4.4647323662,5.4512000000000004e-06
-4.4597298649,5.4835e-06
-4.4547273637,5.5162e-06
-4.4497248624,5.549199999999999e-06
-4.4447223612,5.5825e-06
-4.4397198599,5.6161e-06
-4.4347173587,5.65e-06
-4.4297148574000005,5.684299999999999e-06
-4.4247123562,5.7188999999999996e-06
-4.4197098549,5.7538e-06
-4.4147073537,5.789099999999999e-06
-4.4097048524,5.8248000000000005e-06
-4.4047023512,5.860800000000001e-06
-4.3996998499,5.897100000000001e-06
-4.3946973487,5.9339e-06
-4.3896948474,5.971e-06
-4.3846923462000005,6.0084e-06
-4.3796898449,6.0463e-06
-4.3746873437,6.084500000000001e-06
-4.3696848424,6.1231e-06
-4.3646823412,6.1622e-06
-4.3596798399,6.2016e-06
-4.3546773387,6.2414e-06
-4.3496748374,6.2816999999999995e-06
-4.3446723362,6.3223000000000004e-06
-4.3396698349000005,6.3634e-06
-4.3346673337,6.405e-06
-4.3296648324,6.446900000000001e-06
-4.3246623312,6.4893e-06
-4.3196598299,6.5322e-06
-4.3146573287,6.575499999999999e-06
-4.3096548274,6.6192999999999995e-06
-4.3046523262,6.6635e-06
-4.2996498249,6.7082e-06
-4.2946473237000005,6.7534000000000004e-06
-4.2896448224,6.7991e-06
-4.2846423212,6.8452999999999995e-06
-4.2796398199,6.892e-06
-4.2746373187,6.9393e-06
-4.2696348174,6.987e-06
-4.2646323162,7.035299999999999e-06
-4.2596298149,7.0841e-06
-4.2546273137,7.1334e-06
-4.2496248124000005,7.1833e-06
-4.2446223112,7.2338e-06
-4.2396198099,7.2849e-06
-4.2346173087,7.3365e-06
-4.2296148074,7.3887e-06
-4.2246123062,7.4415e-06
-4.2196098049,7.4949e-06
-4.2146073037,7.549e-06
-4.2096048024,7.6036e-06
-4.2046023012000004,7.6589e-06
-4.1995997999,7.7149e-06
-4.1945972986,7.7715e-06
-4.1895947974,7.8288e-06
-4.1845922961,7.8867e-06
-4.1795897949,7.9454e-06
-4.1745872936,8.0047e-06
-4.1695847924,8.0648e-06
-4.1645822911,8.125599999999999e-06
-4.1595797899,8.1871e-06
-4.1545772886000005,8.249400000000001e-06
-4.1495747874,8.3124e-06
-4.1445722861,8.3762e-06
-4.1395697849,8.4408e-06
-4.1345672836,8.5062e-06
-4.1295647824,8.5724e-06
-4.1245622811,8.639500000000001e-06
-4.1195597799,8.7074e-06
-4.1145572786,8.7761e-06
-4.1095547774000005,8.8457e-06
-4.1045522761,8.9163e-06
-4.0995497749,8.9881e-06
-4.0945472736,9.0601e-06
-4.0895447724,9.133200000000001e-06
-4.0845422711,9.2074e-06
-4.0795397699,9.2826e-06
-4.0745372686,9.3587e-06
-4.0695347674,9.4359e-06
-4.0645322661000005,9.5141e-06
-4.0595297649,9.5933e-06
-4.0545272636,9.6736e-06
-4.0495247624,9.7549e-06
-4.0445222611,9.8374e-06
-4.0395197599,9.9209e-06
-4.0345172586,1.00056e-05
-4.0295147574,1.00915e-05
-4.0245122561,1.0178500000000001e-05
-4.0195097549000005,1.0266800000000001e-05
-4.0145072536,1.03562e-05
-4.0095047524,1.0447e-05
-4.0045022511,1.0538900000000002e-05
-3.9994997499,1.06322e-05
-3.9944972486,1.07268e-05
-3.9894947474,1.0822799999999999e-05
-3.9844922461000003,1.09201e-05
-3.9794897449,1.10188e-05
-3.9744872436,1.1119000000000001e-05
-3.9694847424,1.1220599999999999e-05
-3.9644822411000002,1.13237e-05
-3.9594797399,1.1428299999999999e-05
-3.9544772386,1.1534400000000001e-05
-3.9494747374,1.16421e-05
-3.9444722361,1.17514e-05
-3.9394697349000003,1.18624e-05
-3.9344672336,1.1975e-05
-3.9294647324,1.20894e-05
-3.9244622311,1.22054e-05
-3.9194597299000002,1.23233e-05
-3.9144572286000003,1.2443e-05
-3.9094547274,1.25645e-05
-3.9044522261,1.26879e-05
-3.8994497249,1.28132e-05
-3.8944472236000003,1.29406e-05
-3.8894447224,1.30699e-05
-3.8844422211,1.3201300000000002e-05
-3.8794397199,1.33348e-05
-3.8744372186000002,1.3470399999999999e-05
-3.8694347174,1.36082e-05
-3.8644322161,1.3748299999999998e-05
-3.8594297149,1.3890699999999999e-05
-3.8544272136,1.40354e-05
-3.8494247124000003,1.41825e-05
-3.8444222111,1.43321e-05
-3.8394197099,1.44841e-05
-3.8344172086,1.4638800000000001e-05
-3.8294147074000002,1.4795999999999999e-05
-3.8244122061000003,1.4955899999999999e-05
-3.8194097049,1.51186e-05
-3.8144072036,1.52841e-05
-3.8094047024,1.54524e-05
-3.8044022011000003,1.5623699999999997e-05
-3.7993996998000004,1.5798e-05
-3.7943971986,1.59754e-05
-3.7893946973,1.61559e-05
-3.7843921961,1.63397e-05
-3.7793896948000003,1.6526700000000002e-05
-3.7743871936,1.67172e-05
-3.7693846923,1.6911099999999998e-05
-3.7643821911,1.7108599999999997e-05
-3.7593796898000003,1.73098e-05
-3.7543771886000004,1.75146e-05
-3.7493746873,1.77233e-05
-3.7443721861,1.7936e-05
-3.7393696848,1.81526e-05
-3.7343671836000003,1.83734e-05
-3.7293646823000004,1.8598499999999998e-05
-3.7243621811,1.88278e-05
-3.7193596798,1.90617e-05
-3.7143571786000003,1.93001e-05
-3.7093546773000003,1.95432e-05
-3.7043521761,1.9791099999999998e-05
-3.6993496748,2.0044e-05
-3.6943471736,2.0302e-05
-3.6893446723000003,2.05652e-05
-3.6843421711,2.08338e-05
-3.6793396698,2.1107899999999998e-05
-3.6743371686,2.1387600000000002e-05
-3.6693346673000002,2.16732e-05
-3.6643321661000003,2.19648e-05
-3.6593296648,2.22625e-05
-3.6543271636,2.25665e-05
-3.6493246623,2.28771e-05
-3.6443221611000003,2.31944e-05
-3.6393196598000004,2.35185e-05
-3.6343171586,2.38498e-05
-3.6293146573,2.41884e-05
-3.6243121561000002,2.45344e-05
-3.6193096548000003,2.48883e-05
-3.6143071536,2.52501e-05
-3.6093046523,2.5620100000000002e-05
-3.6043021511,2.5998600000000002e-05
-3.5992996498000003,2.63859e-05
-3.5942971486,2.67821e-05
-3.5892946473,2.7187600000000004e-05
-3.5842921461,2.76027e-05
-3.5792896448000002,2.80277e-05
-3.5742871436000003,2.84628e-05
-3.5692846423,2.89085e-05
-3.5642821411,2.9365e-05
-3.5592796398,2.9832800000000003e-05
-3.5542771386000003,3.03121e-05
-3.5492746373000004,3.0803400000000004e-05
-3.5442721361,3.1307e-05
-3.5392696348,3.18235e-05
-3.5342671336,3.23531e-05
-3.5292646323000003,3.28964e-05
-3.5242621311,3.34538e-05
-3.5192596298,3.40258e-05
-3.5142571286,3.4613e-05
-3.5092546273000003,3.52158e-05
-3.5042521261000004,3.58348e-05
-3.4992496248,3.64707e-05
-3.4942471236,3.71239e-05
-3.4892446223,3.77952e-05
-3.4842421211000003,3.84852e-05
-3.4792396198000004,3.91945e-05
-3.4742371186,3.9924e-05
-3.4692346173,4.06743e-05
-3.4642321161000003,4.1446199999999996e-05
-3.4592296148000004,4.22407e-05
-3.4542271136,4.30585e-05
-3.4492246123,4.3900500000000004e-05
-3.4442221111,4.47677e-05
-3.4392196098000003,4.5661099999999996e-05
-3.4342171086,4.65818e-05
-3.4292146073,4.75308e-05
-3.4242121061,4.85092e-05
-3.4192096048000002,4.9518299999999996e-05
-3.4142071036000003,5.0559399999999996e-05
-3.4092046023,5.16337e-05
-3.4042021011,5.27426e-05
-3.3991995998,5.38877e-05
-3.3941970985000003,5.50704e-05
-3.3891945973000004,5.6292399999999997e-05
-3.384192096,5.7555299999999994e-05
-3.3791895948,5.8861000000000004e-05
-3.3741870935000002,6.0211300000000004e-05
-3.3691845923000003,6.16082e-05
-3.3641820910000004,6.30538e-05
-3.3591795898,6.455020000000001e-05
-3.3541770885,6.60999e-05
-3.3491745873000003,6.77052e-05
-3.3441720860000004,6.93687e-05
-3.3391695848,7.10931e-05
-3.3341670835,7.28813e-05
-3.3291645823000002,7.47363e-05
-3.3241620810000003,7.66612e-05
-3.3191595798,7.86595e-05
-3.3141570785,8.07346e-05
-3.3091545773,8.289040000000002e-05
-3.3041520760000003,8.51307e-05
-3.2991495748000004,8.74597e-05
-3.2941470735,8.988190000000001e-05
-3.2891445723,9.240190000000001e-05
-3.284142071,9.502450000000001e-05
-3.2791395698000003,9.775510000000001e-05
-3.2741370685000004,0.00010059899999999999
-3.2691345673,0.00010356200000000001
-3.264132066,0.00010665030000000001
-3.2591295648000003,0.0001098702
-3.2541270635000004,0.00011322860000000001
-3.2491245623,0.00011673260000000001
-3.244122061,0.00012038959999999999
-3.2391195598,0.0001242076
-3.2341170585000003,0.000128195
-3.2291145573000004,0.0001323603
-3.224112056,0.0001367127
-3.2191095548,0.0001412619
-3.2141070535000003,0.0001460176
-3.2091045523000004,0.00015099040000000002
-3.2041020510000005,0.0001561909
-3.1990995498,0.0001616304
-3.1940970485,0.0001673202
-3.1890945473000003,0.00017327220000000002
-3.1840920460000004,0.00017949830000000002
-3.1790895448,0.00018601069999999998
-3.1740870435,0.0001928216
-3.1690845423000003,0.00019994299999999998
-3.1640820410000003,0.00020738689999999998
-3.1590795398,0.00021516470000000002
-3.1540770385,0.0002232872
-3.1490745373,0.00023176400000000003
-3.1440720360000003,0.00024060380000000002
-3.1390695348000004,0.00024981330000000004
-3.1340670335,0.00025939720000000004
-3.1290645323,0.0002693574
-3.1240620310000002,0.0002796926
-3.1190595298000003,0.0002903976
-3.1140570285000004,0.0003014622
-3.1090545273,0.00031287080000000003
-3.104052026,0.0003246013
-3.0990495248000003,0.0003366242
-3.0940470235000004,0.0003489017
-3.0890445223,0.0003613865
-3.084042021,0.0003740214
-3.0790395198000002,0.0003867381
-3.0740370185000003,0.0003994569
-3.0690345173,0.0004120867
-3.064032016,0.00042452440000000004
-3.0590295148,0.0004366564
-3.0540270135000003,0.00044835919999999997
-3.0490245123000004,0.00045950099999999996
-3.044022011,0.000469945
-3.0390195098,0.00047955160000000003
-3.0340170085000002,0.0004881825
-3.0290145073000003,0.0004957049
-3.0240120060000004,0.0005019959
-3.0190095048,0.0005069469000000001
-3.0140070035,0.0005104682
-3.0090045023000003,0.0005124925
-3.0040020010000004,0.0005129783
-2.9989994997000005,0.0005119111
-2.9939969985,0.0005093026
-2.9889944972,0.0005051967
-2.9839919960000003,0.0004996598
-2.9789894947000004,0.0004927819000000001
-2.9739869935,0.0004846726
-2.9689844922,0.00047545629999999996
-2.9639819910000003,0.0004652682
-2.9589794897000004,0.000454249
-2.9539769885000005,0.00044254129999999996
-2.9489744872,0.00043028529999999997
-2.943971986,0.00041761580000000003
-2.9389694847000003,0.0004046595
-2.9339669835000004,0.0003915329
-2.9289644822000005,0.0003783414
-2.923961981,0.0003651785
-2.9189594797000002,0.0003521255
-2.9139569785000003,0.0003392518
-2.9089544772000004,0.0003266155
-2.903951976,0.0003142641
-2.8989494747,0.0003022355
-2.8939469735000003,0.0002905587
-2.8889444722000004,0.0002792552
-2.883941971,0.0002683397
-2.8789394697,0.0002578212
-2.8739369685000002,0.0002477038
-2.8689344672000003,0.00023798740000000002
-2.8639319660000004,0.00022866869999999998
-2.8589294647,0.0002197416
-2.8539269635,0.0002111978
-2.8489244622000003,0.00020302740000000002
-2.8439219610000004,0.0001952192
-2.8389194597000005,0.0001877611
-2.8339169585,0.0001806404
-2.8289144572000002,0.0001738439
-2.8239119560000003,0.0001673583
-2.8189094547000004,0.00016117049999999998
-2.8139069535,0.00015526709999999998
-2.8089044522,0.0001496352
-2.8039019510000003,0.0001442621
-2.7988994497000004,0.0001391356
-2.7938969485,0.0001342437
-2.7888944472,0.000129575
-2.7838919460000002,0.0001251183
-2.7788894447000003,0.0001208632
-2.7738869435000004,0.00011679959999999999
-2.7688844422,0.00011291790000000001
-2.763881941,0.00010920879999999999
-2.7588794397000003,0.0001056637
-2.7538769385000004,0.0001022743
-2.7488744372000005,9.90327e-05
-2.743871936,9.593139999999999e-05
-2.7388694347,9.29635e-05
-2.7338669335000003,9.01223e-05
-2.7288644322000004,8.74014e-05
-2.723861931,8.47949e-05
-2.7188594297,8.2297e-05
-2.7138569285000003,7.99026e-05
-2.7088544272000004,7.76064e-05
-2.703851926,7.54038e-05
-2.6988494247,7.32902e-05
-2.6938469235,7.126140000000001e-05
-2.6888444222000003,6.93133e-05
-2.683841921,6.74422e-05
-2.6788394197,6.56443e-05
-2.6738369185,6.39164e-05
-2.6688344172,6.22551e-05
-2.663831916,6.06575e-05
-2.6588294147,5.91207e-05
-2.6538269135,5.7642e-05
-2.6488244122,5.62187e-05
-2.643821911,5.48484e-05
-2.6388194097,5.35289e-05
-2.6338169085,5.22579e-05
-2.6288144072,5.10333e-05
-2.623811906,4.98533e-05
-2.6188094047,4.8716000000000006e-05
-2.6138069035,4.76195e-05
-2.6088044022,4.656229999999999e-05
-2.6038019009999998,4.55428e-05
-2.5987993997,4.45594e-05
-2.5937968984,4.36108e-05
-2.5887943972,4.2695600000000005e-05
-2.5837918959,4.18126e-05
-2.5787893947,4.09605e-05
-2.5737868934,4.01382e-05
-2.5687843922,3.93446e-05
-2.5637818909,3.85787e-05
-2.5587793897,3.78396e-05
-2.5537768884,3.7126300000000004e-05
-2.5487743872,3.6438e-05
-2.5437718859,3.57738e-05
-2.5387693847,3.5133000000000004e-05
-2.5337668834000002,3.45148e-05
-2.5287643822,3.3918600000000004e-05
-2.5237618809,3.33437e-05
-2.5187593797,3.2789499999999995e-05
-2.5137568784,3.22555e-05
-2.5087543772,3.17411e-05
-2.5037518759,3.12459e-05
-2.4987493747,3.07693e-05
-2.4937468734,3.0310999999999998e-05
-2.4887443721999998,2.98705e-05
-2.4837418709,2.94475e-05
-2.4787393697,2.9041799999999997e-05
-2.4737368684,2.8652899999999998e-05
-2.4687343672,2.8280700000000002e-05
-2.4637318659,2.79248e-05
-2.4587293647,2.75853e-05
-2.4537268634,2.7261799999999997e-05
-2.4487243622,2.69542e-05
-2.4437218609,2.66626e-05
-2.4387193597,2.63867e-05
-2.4337168584,2.61268e-05
-2.4287143572,2.5882600000000002e-05
-2.4237118559,2.56545e-05
-2.4187093547,2.54424e-05
-2.4137068534,2.52465e-05
-2.4087043522,2.50671e-05
-2.4037018509,2.49045e-05
-2.3986993497,2.4759e-05
-2.3936968484,2.46309e-05
-2.3886943472,2.45208e-05
-2.3836918459,2.44293e-05
-2.3786893447,2.43569e-05
-2.3736868434000002,2.43044e-05
-2.3686843422,2.42727e-05
-2.3636818409,2.4262600000000004e-05
-2.3586793397,2.42753e-05
-2.3536768384,2.4311999999999997e-05
-2.3486743372,2.4374099999999998e-05
-2.3436718359,2.4463200000000003e-05
-2.3386693347,2.4581e-05
-2.3336668334,2.4729699999999998e-05
-2.3286643322,2.49114e-05
-2.3236618309,2.5128800000000002e-05
-2.3186593297,2.5385e-05
-2.3136568284,2.5683200000000002e-05
-2.3086543272,2.6027399999999997e-05
-2.3036518259,2.6422e-05
-2.2986493247,2.6872199999999997e-05
-2.2936468234,2.7383899999999997e-05
-2.2886443222,2.79638e-05
-2.2836418209000002,2.862e-05
-2.2786393197,2.93617e-05
-2.2736368184,3.0199699999999998e-05
-2.2686343172,3.11468e-05
-2.2636318159,3.2218e-05
-2.2586293147,3.34314e-05
-2.2536268134,3.48085e-05
-2.2486243122,3.6375100000000003e-05
-2.2436218109,3.81626e-05
-2.2386193097,4.02094e-05
-2.2336168084,4.25628e-05
-2.2286143072,4.52814e-05
-2.2236118059,4.84391e-05
-2.2186093047,5.21293e-05
-2.2136068034,5.6471700000000003e-05
-2.2086043022,6.16219e-05
-2.2036018009,6.77846e-05
-2.1985992996,7.52332e-05
-2.1935967984,8.433870000000001e-05
-2.1885942971,9.56141e-05
-2.1835917959,0.0001097823
-2.1785892946,0.00012788399999999998
-2.1735867934,0.000151452
-2.1685842921000003,0.00018279790000000001
-2.1635817909,0.00022548689999999998
-2.1585792896,0.0002851139
-2.1535767884,0.00037047029999999996
-2.1485742871,0.0004947747
-2.1435717859,0.0006744302
-2.1385692846,0.0009148900999999999
-2.1335667834,0.0011628986
-2.1285642821,0.0012654689
-2.1235617809000003,0.0011241552
-2.1185592796,0.0008603488000000001
-2.1135567784,0.0006204886
-2.1085542771,0.0004465578
-2.1035517759,0.00032829129999999997
-2.0985492746000003,0.0002480659
-2.0935467734,0.0001925701
-2.0885442721,0.0001531767
-2.0835417709,0.0001244738
-2.0785392696000002,0.0001030458
-2.0735367684,8.6695e-05
-2.0685342671,7.3973e-05
-2.0635317659,6.39022e-05
-2.0585292646,5.5806899999999996e-05
-2.0535267634,4.92103e-05
-2.0485242621,4.37691e-05
-2.0435217609,3.92317e-05
-2.0385192596,3.54103e-05
-2.0335167584000002,3.21633e-05
-2.0285142571,2.9381799999999997e-05
-2.0235117559,2.69814e-05
-2.0185092546,2.48958e-05
-2.0135067534,2.3072399999999996e-05
-2.0085042521000003,2.14692e-05
-2.0035017509,2.0052e-05
-1.9984992496,1.8793099999999998e-05
-1.9934967484000001,1.76698e-05
-1.9884942471,1.66632e-05
-1.9834917459,1.57576e-05
-1.9784892446,1.494e-05
-1.9734867434,1.4199300000000001e-05
-1.9684842421000002,1.3526099999999999e-05
-1.9634817409,1.29125e-05
-1.9584792396000001,1.2351800000000001e-05
-1.9534767384,1.1837999999999999e-05
-1.9484742371000001,1.1366300000000002e-05
-1.9434717359,1.09322e-05
-1.9384692346,1.05321e-05
-1.9334667334,1.01626e-05
-1.9284642321,9.821e-06
-1.9234617309,9.5049e-06
-1.9184592296,9.212000000000001e-06
-1.9134567284000001,8.940599999999999e-06
-1.9084542271,8.689e-06
-1.9034517259000001,8.4559e-06
-1.8984492246,8.2401e-06
-1.8934467234,8.0407e-06
-1.8884442221000002,7.856699999999999e-06
-1.8834417209,7.6876e-06
-1.8784392196000002,7.5328e-06
-1.8734367184,7.3922e-06
-1.8684342171000001,7.2655999999999995e-06
-1.8634317159,7.153e-06
-1.8584292146,7.0548e-06
-1.8534267134,6.9715e-06
-1.8484242121,6.9039999999999995e-06
-1.8434217109,6.8533e-06
-1.8384192096,6.8213e-06
-1.8334167084,6.8102e-06
-1.8284142071,6.8228999999999995e-06
-1.8234117059000001,6.8635000000000004e-06
-1.8184092046,6.9373000000000005e-06
-1.8134067034,7.0517e-06
-1.8084042021000002,7.216799999999999e-06
-1.8034017009,7.4465e-06
-1.7983991996000002,7.7608e-06
-1.7933966983,8.188999999999999e-06
-1.7883941971000001,8.7749e-06
-1.7833916958000002,9.587e-06
-1.7783891946000001,1.0737100000000001e-05
-1.7733866933000002,1.24172e-05
-1.7683841921,1.49799e-05
-1.7633816908000002,1.91326e-05
-1.7583791896,2.6467399999999997e-05
-1.7533766883000002,4.1208500000000004e-05
-1.7483741871,7.77566e-05
-1.7433716858000001,0.0002115179
-1.7383691846,0.0011824619
-1.7333666833,0.0005556893
-1.7283641821,0.0001305768
-1.7233616808,5.56058e-05
-1.7183591796000002,3.12877e-05
-1.7133566783,2.05786e-05
-1.7083541771000001,1.4951099999999998e-05
-1.7033516758,1.16328e-05
-1.6983491746000001,9.5101e-06
-1.6933466733000002,8.067000000000001e-06
-1.6883441721,7.0381e-06
-1.6833416708000002,6.2760000000000006e-06
-1.6783391696,5.693200000000001e-06
-1.6733366683000002,5.2355999999999995e-06
-1.6683341671,4.8679000000000004e-06
-1.6633316658000001,4.5666000000000005e-06
-1.6583291646,4.3153e-06
-1.6533266633,4.1026e-06
-1.6483241621,3.9201e-06
-1.6433216608,3.7615e-06
-1.6383191596000002,3.6223e-06
-1.6333166583,3.499e-06
-1.6283141571000002,3.3888e-06
-1.6233116558,3.2897000000000005e-06
-1.6183091546000001,3.1998000000000003e-06
-1.6133066533000002,3.118e-06
-1.6083041521,3.0432e-06
-1.6033016508000002,2.9745e-06
-1.5982991496,2.9113e-06
-1.5932966483000002,2.8532e-06
-1.5882941471,2.7997e-06
-1.5832916458000001,2.7506e-06
-1.5782891446,2.7060000000000004e-06
-1.5732866433000001,2.6658e-06
-1.5682841421,2.6304000000000003e-06
-1.5632816408,2.6004e-06
-1.5582791396,2.5767000000000002e-06
-1.5532766383,2.5611000000000003e-06
-1.5482741371000002,2.5563e-06
-1.5432716358,2.5669e-06
-1.5382691346000001,2.6014999999999996e-06
-1.5332666333000002,2.6762e-06
-1.5282641321000001,2.8251e-06
-1.5232616308000002,3.1307999999999997e-06
-1.5182591296,3.8369e-06
-1.5132566283000002,5.9517999999999995e-06
-1.5082541271,1.79577e-05
-1.5032516258000002,0.000270171
-1.4982491246,1.3410899999999999e-05
-1.4932466233000001,5.1181e-06
-1.4882441221,3.3844e-06
-1.4832416208,2.741e-06
-1.4782391196,2.4256e-06
-1.4732366183,2.242e-06
-1.4682341171000002,2.1215e-06
-1.4632316158,2.0351e-06
-1.4582291146000002,1.9688e-06
-1.4532266133,1.9151e-06
-1.4482241121000001,1.8697999999999999e-06
-1.4432216108000002,1.8305e-06
-1.4382191096,1.7954e-06
-1.4332166083000002,1.7635e-06
-1.4282141071,1.7341e-06
-1.4232116058000002,1.7067e-06
-1.4182091046,1.6809e-06
-1.4132066033000001,1.6565000000000001e-06
-1.4082041021,1.6331999999999999e-06
-1.4032016008000001,1.6111000000000001e-06
-1.3981990995,1.5899e-06
-1.3931965983,1.5697e-06
-1.388194097,1.5504e-06
-1.3831915958,1.5323e-06
-1.3781890945,1.5157e-06
-1.3731865933,1.5011000000000001e-06
-1.368184092,1.49e-06
-1.3631815908000002,1.4861e-06
-1.3581790894999999,1.501e-06
-1.3531765883000002,1.5885e-06
-1.3481740869999999,2.3644e-06
-1.3431715858000002,5.1242e-06
-1.3381690845,1.6457e-06
-1.3331665833,1.4372e-06
-1.328164082,1.3741e-06
-1.3231615808,1.34e-06
-1.3181590795,1.3156e-06
-1.3131565782999999,1.2954e-06
-1.308154077,1.2774e-06
-1.3031515758,1.2606999999999998e-06
-1.2981490745,1.2448000000000001e-06
-1.2931465733,1.2295e-06
-1.2881440720000001,1.2147e-06
-1.2831415708,1.2003e-06
-1.2781390695000001,1.1862e-06
-1.2731365683,1.1725e-06
-1.268134067,1.1591e-06
-1.2631315658,1.1459000000000001e-06
-1.2581290645,1.133e-06
-1.2531265633,1.1205e-06
-1.248124062,1.1084e-06
-1.2431215608,1.0969e-06
-1.2381190595,1.087e-06
-1.2331165582999999,1.085e-06
-1.228114057,1.3674e-06
-1.2231115558,1.0712e-06
-1.2181090545,1.0422e-06
-1.2131065533,1.0284e-06
-1.208104052,1.0168000000000002e-06
-1.2031015508,1.006e-06
-1.1980990495000001,9.956e-07
-1.1930965483,9.854000000000001e-07
-1.188094047,9.756e-07
-1.1830915458,9.659e-07
-1.1780890445,9.565e-07
-1.1730865433,9.472e-07
-1.168084042,9.38e-07
-1.1630815408,9.289e-07
-1.1580790395,9.199e-07
-1.1530765383,9.109e-07
-1.148074037,9.02e-07
-1.1430715357999999,8.932e-07
-1.1380690345,8.878e-07
-1.1330665333,8.76e-07
-1.128064032,8.655e-07
-1.1230615308,8.559999999999999e-07
-1.1180590295000001,8.466e-07
-1.1130565283,8.370999999999999e-07
-1.108054027,8.276999999999999e-07
-1.1030515258,8.184000000000001e-07
-1.0980490245,8.091e-07
-1.0930465233,8.001000000000001e-07
-1.088044022,7.914e-07
-1.0830415208,7.83e-07
-1.0780390195,7.75e-07
-1.0730365183,7.675e-07
-1.068034017,7.605e-07
-1.0630315157999999,7.547e-07
-1.0580290145,7.484e-07
-1.0530265133,7.432999999999999e-07
-1.048024012,7.387e-07
-1.0430215108,7.344e-07
-1.0380190095,7.303e-07
-1.0330165083,7.258e-07
-1.0280140070000001,7.206999999999999e-07
-1.0230115058,7.145999999999999e-07
-1.0180090045,7.070000000000001e-07
-1.0130065033,6.979999999999999e-07
-1.008004002,6.878e-07
-1.0030015008,6.767e-07
-0.9979989995,6.654e-07
-0.9929964981999999,6.543e-07
-0.987993997,6.439e-07
-0.9829914956999999,6.347e-07
-0.9779889945,6.27e-07
-0.9729864932,6.213e-07
-0.9679839920000001,6.18e-07
-0.9629814906999999,6.175e-07
-0.9579789895,6.201e-07
-0.9529764881999999,6.251e-07
-0.947973987,6.302e-07
-0.9429714856999999,6.307e-07
-0.9379689845,6.219e-07
-0.9329664832,6.04e-07
-0.9279639820000001,5.816e-07
-0.9229614807,5.599e-07
-0.9179589795,5.413e-07
-0.9129564781999999,5.268e-07
-0.907953977,5.161999999999999e-07
-0.9029514756999999,5.099e-07
-0.8979489745,5.093e-07
-0.8929464732,5.177e-07
-0.8879439720000001,5.405e-07
-0.8829414707,5.740999999999999e-07
-0.8779389695,5.707e-07
-0.8729364681999999,5.196e-07
-0.867933967,4.762e-07
-0.8629314656999999,4.499e-07
-0.8579289645,4.3380000000000003e-07
-0.8529264631999999,4.2340000000000005e-07
-0.847923962,4.172e-07
-0.8429214607,4.1700000000000004e-07
-0.8379189595000001,4.335e-07
-0.8329164581999999,5.12e-07
-0.827913957,4.743e-07
-0.8229114556999999,4.01e-07
-0.8179089545,3.786e-07
-0.8129064531999999,3.6770000000000004e-07
-0.807903952,3.6039999999999997e-07
-0.8029014507,3.551e-07
-0.7978989495000001,3.5350000000000004e-07
-0.7928964481999999,3.7979999999999995e-07
-0.787893947,3.759e-07
-0.7828914456999999,3.367e-07
-0.7778889445,3.279e-07
-0.7728864431999999,3.222e-07
-0.767883942,3.173e-07
-0.7628814407,3.1309999999999996e-07
-0.7578789395000001,3.157e-07
-0.7528764381999999,3.077e-07
-0.747873937,2.988e-07
-0.7428714356999999,2.939e-07
-0.7378689345,2.895e-07
-0.7328664331999999,2.855e-07
-0.727863932,2.825e-07
-0.7228614307,2.778e-07
-0.7178589295000001,2.73e-07
-0.7128564282,2.684e-07
-0.707853927,2.641e-07
-0.7028514256999999,2.603e-07
-0.6978489245,2.571e-07
-0.6928464231999999,2.537e-07
-0.687843922,2.493e-07
-0.6828414207,2.4420000000000003e-07
-0.6778389195000001,2.397e-07
-0.6728364182,2.364e-07
-0.667833917,2.346e-07
-0.6628314157,2.3079999999999998e-07
-0.6578289145,2.2440000000000002e-07
-0.6528264132,2.195e-07
-0.647823912,2.166e-07
-0.6428214107,2.168e-07
-0.6378189095,2.095e-07
-0.6328164082,2.043e-07
-0.6278139070000001,2.0079999999999997e-07
-0.6228114057,2.005e-07
-0.6178089045,1.942e-07
-0.6128064032,1.903e-07
-0.607803902,1.871e-07
-0.6028014007,1.8469999999999998e-07
-0.5977988994,1.806e-07
-0.5927963982,1.775e-07
-0.5877938969,1.747e-07
-0.5827913957,1.714e-07
-0.5777888944,1.685e-07
-0.5727863932,1.6559999999999997e-07
-0.5677838919,1.6260000000000001e-07
-0.5627813907,1.597e-07
-0.5577788894,1.57e-07
-0.5527763882,1.541e-07
-0.5477738869,1.513e-07
-0.5427713857,1.488e-07
-0.5377688843999999,1.458e-07
-0.5327663832,1.432e-07
-0.5277638819,1.405e-07
-0.5227613807,1.3789999999999998e-07
-0.5177588794,1.3539999999999998e-07
-0.5127563782,1.328e-07
-0.5077538769,1.303e-07
-0.5027513757000001,1.279e-07
-0.4977488744,1.255e-07
-0.4927463732,1.231e-07
-0.48774387189999996,1.2070000000000002e-07
-0.4827413707,1.184e-07
-0.4777388694,1.161e-07
-0.4727363682,1.1380000000000001e-07
-0.46773386689999996,1.1160000000000001e-07
-0.4627313657,1.094e-07
-0.4577288644,1.0720000000000001e-07
-0.4527263632,1.051e-07
-0.44772386189999996,1.0300000000000001e-07
-0.4427213607,1.009e-07
-0.4377188594,9.880000000000001e-08
-0.4327163582,9.679999999999999e-08
-0.42771385689999997,9.48e-08
-0.4227113557,9.28e-08
-0.4177088544,9.09e-08
-0.4127063532,8.9e-08
-0.40770385189999997,8.71e-08
-0.4027013507,8.52e-08
-0.3976988494,8.339999999999999e-08
-0.3926963482,8.16e-08
-0.38769384689999997,7.98e-08
-0.3826913457,7.809999999999999e-08
-0.3776888444,7.63e-08
-0.3726863432,7.46e-08
-0.3676838419,7.29e-08
-0.3626813407,7.13e-08
-0.3576788394,6.97e-08
-0.3526763382,6.81e-08
-0.3476738369,6.65e-08
-0.3426713357,6.49e-08
-0.33766883439999995,6.34e-08
-0.3326663332,6.19e-08
-0.32766383190000004,6.04e-08
-0.3226613307,5.9000000000000006e-08
-0.3176588294,5.76e-08
-0.3126563282,5.62e-08
-0.30765382690000004,5.48e-08
-0.30265132570000003,5.34e-08
-0.2976488244,5.2099999999999997e-08
-0.2926463232,5.08e-08
-0.28764382190000004,4.95e-08
-0.2826413207,4.82e-08
-0.2776388194,4.7000000000000004e-08
-0.2726363182,4.58e-08
-0.2676338169,4.46e-08
-0.2626313157,4.35e-08
-0.2576288144,4.23e-08
-0.2526263132,4.12e-08
-0.24762381190000002,4.0099999999999995e-08
-0.2426213107,3.9e-08
-0.23761880940000002,3.7999999999999996e-08
-0.2326163082,3.7e-08
-0.22761380690000002,3.6e-08
-0.2226113057,3.5e-08
-0.21760880440000002,3.4e-08
-0.2126063032,3.31e-08
-0.20760380190000002,3.2200000000000004e-08
-0.20260130070000001,3.1299999999999996e-08
-0.19759879940000002,3.04e-08
-0.19259629809999998,2.96e-08
-0.18759379690000003,2.88e-08
-0.18259129559999998,2.8e-08
-0.1775887944,2.7200000000000002e-08
-0.17258629309999998,2.65e-08
-0.1675837919,2.57e-08
-0.1625812906,2.5e-08
-0.1575787894,2.4300000000000003e-08
-0.1525762881,2.37e-08
-0.1475737869,2.2999999999999998e-08
-0.14257128560000001,2.2400000000000002e-08
-0.1375687844,2.18e-08
-0.13256628310000002,2.12e-08
-0.1275637819,2.0699999999999997e-08
-0.1225612806,2.0099999999999998e-08
-0.1175587794,1.96e-08
-0.1125562781,1.91e-08
-0.1075537769,1.8700000000000002e-08
-0.1025512756,1.82e-08
-0.0975487744,1.78e-08
-0.0925462731,1.74e-08
-0.0875437719,1.7e-08
-0.0825412706,1.66e-08
-0.0775387694,1.63e-08
-0.0725362681,1.6e-08
-0.0675337669,1.57e-08
-0.0625312656,1.54e-08
-0.0575287644,1.51e-08
-0.0525262631,1.49e-08
-0.0475237619,1.47e-08
-0.0425212606,1.4499999999999999e-08
-0.0375187594,1.4299999999999999e-08
-0.0325162581,1.42e-08
-0.0275137569,1.4099999999999999e-08
-0.022511255600000002,1.4e-08
-0.0175087544,1.3899999999999999e-08
-0.0125062531,1.38e-08
-0.007503751899999999,1.38e-08
-0.0025012505999999998,1.37e-08
0.0025012505999999998,1.37e-08
0.007503751899999999,1.38e-08
0.0125062531,1.38e-08
0.0175087544,1.3899999999999999e-08
0.022511255600000002,1.4e-08
0.0275137569,1.4099999999999999e-08
0.0325162581,1.42e-08
0.0375187594,1.4299999999999999e-08
0.0425212606,1.4499999999999999e-08
0.0475237619,1.47e-08
0.0525262631,1.49e-08
0.0575287644,1.51e-08
0.0625312656,1.54e-08
0.0675337669,1.57e-08
0.0725362681,1.6e-08
0.0775387694,1.63e-08
0.0825412706,1.66e-08
0.0875437719,1.7e-08
0.0925462731,1.74e-08
0.0975487744,1.78e-08
0.1025512756,1.82e-08
0.1075537769,1.8700000000000002e-08
0.1125562781,1.91e-08
0.1175587794,1.96e-08
0.1225612806,2.0099999999999998e-08
0.1275637819,2.0699999999999997e-08
0.13256628310000002,2.12e-08
0.1375687844,2.18e-08
0.14257128560000001,2.2400000000000002e-08
0.1475737869,2.2999999999999998e-08
0.1525762881,2.37e-08
0.1575787894,2.4300000000000003e-08
0.1625812906,2.5e-08
0.1675837919,2.57e-08
0.17258629309999998,2.65e-08
0.1775887944,2.7200000000000002e-08
0.18259129559999998,2.8e-08
0.18759379690000003,2.88e-08
0.19259629809999998,2.96e-08
0.19759879940000002,3.04e-08
0.20260130070000001,3.1299999999999996e-08
0.20760380190000002,3.2200000000000004e-08
0.2126063032,3.31e-08
0.21760880440000002,3.4e-08
0.2226113057,3.5e-08
0.22761380690000002,3.6e-08
0.2326163082,3.7e-08
0.23761880940000002,3.7999999999999996e-08
0.2426213107,3.9e-08
0.24762381190000002,4.0099999999999995e-08
0.2526263132,4.12e-08
0.2576288144,4.23e-08
0.2626313157,4.35e-08
0.2676338169,4.46e-08
0.2726363182,4.58e-08
0.2776388194,4.7000000000000004e-08
0.2826413207,4.82e-08
0.28764382190000004,4.95e-08
0.2926463232,5.08e-08
0.2976488244,5.2099999999999997e-08
0.30265132570000003,5.34e-08
0.30765382690000004,5.48e-08
0.3126563282,5.62e-08
0.3176588294,5.76e-08
0.3226613307,5.9000000000000006e-08
0.32766383190000004,6.04e-08
0.3326663332,6.19e-08
0.33766883439999995,6.34e-08
0.3426713357,6.49e-08
0.3476738369,6.65e-08
0.3526763382,6.81e-08
0.3576788394,6.97e-08
0.3626813407,7.13e-08
0.3676838419,7.29e-08
0.3726863432,7.46e-08
0.3776888444,7.63e-08
0.3826913457,7.809999999999999e-08
0.38769384689999997,7.98e-08
0.3926963482,8.16e-08
0.3976988494,8.339999999999999e-08
0.4027013507,8.52e-08
0.40770385189999997,8.71e-08
0.4127063532,8.9e-08
0.4177088544,9.09e-08
0.4227113557,9.28e-08
0.42771385689999997,9.48e-08
0.4327163582,9.679999999999999e-08
0.4377188594,9.880000000000001e-08
0.4427213607,1.009e-07
0.44772386189999996,1.0300000000000001e-07
0.4527263632,1.051e-07
0.4577288644,1.0720000000000001e-07
0.4627313657,1.094e-07
0.46773386689999996,1.1160000000000001e-07
0.4727363682,1.1380000000000001e-07
0.4777388694,1.161e-07
0.4827413707,1.184e-07
0.48774387189999996,1.2070000000000002e-07
0.4927463732,1.231e-07
0.4977488744,1.255e-07
0.5027513757000001,1.279e-07
0.5077538769,1.303e-07
0.5127563782,1.328e-07
0.5177588794,1.3539999999999998e-07
0.5227613807,1.3789999999999998e-07
0.5277638819,1.405e-07
0.5327663832,1.432e-07
0.5377688843999999,1.458e-07
0.5427713857,1.488e-07
0.5477738869,1.513e-07
0.5527763882,1.541e-07
0.5577788894,1.57e-07
0.5627813907,1.597e-07
0.5677838919,1.6260000000000001e-07
0.5727863932,1.6559999999999997e-07
0.5777888944,1.685e-07
0.5827913957,1.714e-07
0.5877938969,1.747e-07
0.5927963982,1.775e-07
0.5977988994,1.806e-07
0.6028014007,1.8469999999999998e-07
0.607803902,1.871e-07
0.6128064032,1.903e-07
0.6178089045,1.942e-07
0.6228114057,2.005e-07
0.6278139070000001,2.0079999999999997e-07
0.6328164082,2.043e-07
0.6378189095,2.095e-07
0.6428214107,2.168e-07
0.647823912,2.166e-07
0.6528264132,2.195e-07
0.6578289145,2.2440000000000002e-07
0.6628314157,2.3079999999999998e-07
0.667833917,2.346e-07
0.6728364182,2.364e-07
0.6778389195000001,2.397e-07
0.6828414207,2.4420000000000003e-07
0.687843922,2.493e-07
0.6928464231999999,2.537e-07
0.6978489245,2.571e-07
0.7028514256999999,2.603e-07
0.707853927,2.641e-07
0.7128564282,2.684e-07
0.7178589295000001,2.73e-07
0.7228614307,2.778e-07
0.727863932,2.825e-07
0.7328664331999999,2.855e-07
0.7378689345,2.895e-07
0.7428714356999999,2.939e-07
0.747873937,2.988e-07
0.7528764381999999,3.077e-07
0.7578789395000001,3.157e-07
0.7628814407,3.1309999999999996e-07
0.767883942,3.173e-07
0.7728864431999999,3.222e-07
0.7778889445,3.279e-07
0.7828914456999999,3.367e-07
0.787893947,3.759e-07
0.7928964481999999,3.7979999999999995e-07
0.7978989495000001,3.5350000000000004e-07
0.8029014507,3.551e-07
0.807903952,3.6039999999999997e-07
0.8129064531999999,3.6770000000000004e-07
0.8179089545,3.786e-07
0.8229114556999999,4.01e-07
0.827913957,4.743e-07
0.8329164581999999,5.12e-07
0.8379189595000001,4.335e-07
0.8429214607,4.1700000000000004e-07
0.847923962,4.172e-07
0.8529264631999999,4.2340000000000005e-07
0.8579289645,4.3380000000000003e-07
0.8629314656999999,4.499e-07
0.867933967,4.762e-07
0.8729364681999999,5.196e-07
0.8779389695,5.707e-07
0.8829414707,5.740999999999999e-07
0.8879439720000001,5.405e-07
0.8929464732,5.177e-07
0.8979489745,5.093e-07
0.9029514756999999,5.099e-07
0.907953977,5.161999999999999e-07
0.9129564781999999,5.268e-07
0.9179589795,5.413e-07
0.9229614807,5.599e-07
0.9279639820000001,5.816e-07
0.9329664832,6.04e-07
0.9379689845,6.219e-07
0.9429714856999999,6.307e-07
0.947973987,6.302e-07
0.9529764881999999,6.251e-07
0.9579789895,6.201e-07
0.9629814906999999,6.175e-07
0.9679839920000001,6.18e-07
0.9729864932,6.213e-07
0.9779889945,6.27e-07
0.9829914956999999,6.347e-07
0.987993997,6.439e-07
0.9929964981999999,6.543e-07
0.9979989995,6.654e-07
1.0030015008,6.767e-07
1.008004002,6.878e-07
1.0130065033,6.979999999999999e-07
1.0180090045,7.070000000000001e-07
1.0230115058,7.145999999999999e-07
1.0280140070000001,7.206999999999999e-07
1.0330165083,7.258e-07
1.0380190095,7.303e-07
1.0430215108,7.344e-07
1.048024012,7.387e-07
1.0530265133,7.432999999999999e-07
1.0580290145,7.484e-07
1.0630315157999999,7.547e-07
1.068034017,7.605e-07
1.0730365183,7.675e-07
1.0780390195,7.75e-07
1.0830415208,7.83e-07
1.088044022,7.914e-07
1.0930465233,8.001000000000001e-07
1.0980490245,8.091e-07
1.1030515258,8.184000000000001e-07
1.108054027,8.276999999999999e-07
1.1130565283,8.370999999999999e-07
1.1180590295000001,8.466e-07
1.1230615308,8.559999999999999e-07
1.128064032,8.655e-07
1.1330665333,8.76e-07
1.1380690345,8.878e-07
1.1430715357999999,8.932e-07
1.148074037,9.02e-07
1.1530765383,9.109e-07
1.1580790395,9.199e-07
1.1630815408,9.289e-07
1.168084042,9.38e-07
1.1730865433,9.472e-07
1.1780890445,9.565e-07
1.1830915458,9.659e-07
1.188094047,9.756e-07
1.1930965483,9.854000000000001e-07
1.1980990495000001,9.956e-07
1.2031015508,1.006e-06
1.208104052,1.0168000000000002e-06
1.2131065533,1.0284e-06
1.2181090545,1.0422e-06
1.2231115558,1.0712e-06
1.228114057,1.3674e-06
1.2331165582999999,1.085e-06
1.2381190595,1.087e-06
1.2431215608,1.0969e-06
1.248124062,1.1084e-06
1.2531265633,1.1205e-06
1.2581290645,1.133e-06
1.2631315658,1.1459000000000001e-06
1.268134067,1.1591e-06
1.2731365683,1.1725e-06
1.2781390695000001,1.1862e-06
1.2831415708,1.2003e-06
1.2881440720000001,1.2147e-06
1.2931465733,1.2295e-06
1.2981490745,1.2448000000000001e-06
1.3031515758,1.2606999999999998e-06
1.308154077,1.2774e-06
1.3131565782999999,1.2954e-06
1.3181590795,1.3156e-06
1.3231615808,1.34e-06
1.328164082,1.3741e-06
1.3331665833,1.4372e-06
1.3381690845,1.6457e-06
1.3431715858000002,5.1242e-06
1.3481740869999999,2.3644e-06
1.3531765883000002,1.5885e-06
1.3581790894999999,1.501e-06
1.3631815908000002,1.4861e-06
1.368184092,1.49e-06
1.3731865933,1.5011000000000001e-06
1.3781890945,1.5157e-06
1.3831915958,1.5323e-06
1.388194097,1.5504e-06
1.3931965983,1.5697e-06
1.3981990995,1.5899e-06
1.4032016008000001,1.6111000000000001e-06
1.4082041021,1.6331999999999999e-06
1.4132066033000001,1.6565000000000001e-06
1.4182091046,1.6809e-06
1.4232116058000002,1.7067e-06
1.4282141071,1.7341e-06
1.4332166083000002,1.7635e-06
1.4382191096,1.7954e-06
1.4432216108000002,1.8305e-06
1.4482241121000001,1.8697999999999999e-06
1.4532266133,1.9151e-06
1.4582291146000002,1.9688e-06
1.4632316158,2.0351e-06
1.4682341171000002,2.1215e-06
1.4732366183,2.242e-06
1.4782391196,2.4256e-06
1.4832416208,2.741e-06
1.4882441221,3.3844e-06
1.4932466233000001,5.1181e-06
1.4982491246,1.3410899999999999e-05
1.5032516258000002,0.000270171
1.5082541271,1.79577e-05
1.5132566283000002,5.9517999999999995e-06
1.5182591296,3.8369e-06
1.5232616308000002,3.1307999999999997e-06
1.5282641321000001,2.8251e-06
1.5332666333000002,2.6762e-06
1.5382691346000001,2.6014999999999996e-06
1.5432716358,2.5669e-06
1.5482741371000002,2.5563e-06
1.5532766383,2.5611000000000003e-06
1.5582791396,2.5767000000000002e-06
1.5632816408,2.6004e-06
1.5682841421,2.6304000000000003e-06
1.5732866433000001,2.6658e-06
1.5782891446,2.7060000000000004e-06
1.5832916458000001,2.7506e-06
1.5882941471,2.7997e-06
1.5932966483000002,2.8532e-06
1.5982991496,2.9113e-06
1.6033016508000002,2.9745e-06
1.6083041521,3.0432e-06
1.6133066533000002,3.118e-06
1.6183091546000001,3.1998000000000003e-06
1.6233116558,3.2897000000000005e-06
1.6283141571000002,3.3888e-06
1.6333166583,3.499e-06
1.6383191596000002,3.6223e-06
1.6433216608,3.7615e-06
1.6483241621,3.9201e-06
1.6533266633,4.1026e-06
1.6583291646,4.3153e-06
1.6633316658000001,4.5666000000000005e-06
1.6683341671,4.8679000000000004e-06
1.6733366683000002,5.2355999999999995e-06
1.6783391696,5.693200000000001e-06
1.6833416708000002,6.2760000000000006e-06
1.6883441721,7.0381e-06
1.6933466733000002,8.067000000000001e-06
1.6983491746000001,9.5101e-06
1.7033516758,1.16328e-05
1.7083541771000001,1.4951099999999998e-05
1.7133566783,2.05786e-05
1.7183591796000002,3.12877e-05
1.7233616808,5.56058e-05
1.7283641821,0.0001305768
1.7333666833,0.0005556893
1.7383691846,0.0011824619
1.7433716858000001,0.0002115179
1.7483741871,7.77566e-05
1.7533766883000002,4.1208500000000004e-05
1.7583791896,2.6467399999999997e-05
1.7633816908000002,1.91326e-05
1.7683841921,1.49799e-05
1.7733866933000002,1.24172e-05
1.7783891946000001,1.0737100000000001e-05
1.7833916958000002,9.587e-06
1.7883941971000001,8.7749e-06
1.7933966983,8.188999999999999e-06
1.7983991996000002,7.7608e-06
1.8034017009,7.4465e-06
1.8084042021000002,7.216799999999999e-06
1.8134067034,7.0517e-06
1.8184092046,6.9373000000000005e-06
1.8234117059000001,6.8635000000000004e-06
1.8284142071,6.8228999999999995e-06
1.8334167084,6.8102e-06
1.8384192096,6.8213e-06
1.8434217109,6.8533e-06
1.8484242121,6.9039999999999995e-06
1.8534267134,6.9715e-06
1.8584292146,7.0548e-06
1.8634317159,7.153e-06
1.8684342171000001,7.2655999999999995e-06
1.8734367184,7.3922e-06
1.8784392196000002,7.5328e-06
1.8834417209,7.6876e-06
1.8884442221000002,7.856699999999999e-06
1.8934467234,8.0407e-06
1.8984492246,8.2401e-06
1.9034517259000001,8.4559e-06
1.9084542271,8.689e-06
1.9134567284000001,8.940599999999999e-06
1.9184592296,9.212000000000001e-06
1.9234617309,9.5049e-06
1.9284642321,9.821e-06
1.9334667334,1.01626e-05
1.9384692346,1.05321e-05
1.9434717359,1.09322e-05
1.9484742371000001,1.1366300000000002e-05
1.9534767384,1.1837999999999999e-05
1.9584792396000001,1.2351800000000001e-05
1.9634817409,1.29125e-05
1.9684842421000002,1.3526099999999999e-05
1.9734867434,1.4199300000000001e-05
1.9784892446,1.494e-05
1.9834917459,1.57576e-05
1.9884942471,1.66632e-05
1.9934967484000001,1.76698e-05
1.9984992496,1.8793099999999998e-05
2.0035017509,2.0052e-05
2.0085042521000003,2.14692e-05
2.0135067534,2.3072399999999996e-05
2.0185092546,2.48958e-05
2.0235117559,2.69814e-05
2.0285142571,2.9381799999999997e-05
2.0335167584000002,3.21633e-05
2.0385192596,3.54103e-05
2.0435217609,3.92317e-05
2.0485242621,4.37691e-05
2.0535267634,4.92103e-05
2.0585292646,5.5806899999999996e-05
2.0635317659,6.39022e-05
2.0685342671,7.3973e-05
2.0735367684,8.6695e-05
2.0785392696000002,0.0001030458
2.0835417709,0.0001244738
2.0885442721,0.0001531767
2.0935467734,0.0001925701
2.0985492746000003,0.0002480659
2.1035517759,0.00032829129999999997
2.1085542771,0.0004465578
2.1135567784,0.0006204886
2.1185592796,0.0008603488000000001
2.1235617809000003,0.0011241552
2.1285642821,0.0012654689
2.1335667834,0.0011628986
2.1385692846,0.0009148900999999999
2.1435717859,0.0006744302
2.1485742871,0.0004947747
2.1535767884,0.00037047029999999996
2.1585792896,0.0002851139
2.1635817909,0.00022548689999999998
2.1685842921000003,0.00018279790000000001
2.1735867934,0.000151452
2.1785892946,0.00012788399999999998
2.1835917959,0.0001097823
2.1885942971,9.56141e-05
2.1935967984,8.433870000000001e-05
2.1985992996,7.52332e-05
2.2036018009,6.77846e-05
2.2086043022,6.16219e-05
2.2136068034,5.6471700000000003e-05
2.2186093047,5.21293e-05
2.2236118059,4.84391e-05
2.2286143072,4.52814e-05
2.2336168084,4.25628e-05
2.2386193097,4.02094e-05
2.2436218109,3.81626e-05
2.2486243122,3.6375100000000003e-05
2.2536268134,3.48085e-05
2.2586293147,3.34314e-05
2.2636318159,3.2218e-05
2.2686343172,3.11468e-05
2.2736368184,3.0199699999999998e-05
2.2786393197,2.93617e-05
2.2836418209000002,2.862e-05
2.2886443222,2.79638e-05
2.2936468234,2.7383899999999997e-05
2.2986493247,2.6872199999999997e-05
2.3036518259,2.6422e-05
2.3086543272,2.6027399999999997e-05
2.3136568284,2.5683200000000002e-05
2.3186593297,2.5385e-05
2.3236618309,2.5128800000000002e-05
2.3286643322,2.49114e-05
2.3336668334,2.4729699999999998e-05
2.3386693347,2.4581e-05
2.3436718359,2.4463200000000003e-05
2.3486743372,2.4374099999999998e-05
2.3536768384,2.4311999999999997e-05
2.3586793397,2.42753e-05
2.3636818409,2.4262600000000004e-05
2.3686843422,2.42727e-05
2.3736868434000002,2.43044e-05
2.3786893447,2.43569e-05
2.3836918459,2.44293e-05
2.3886943472,2.45208e-05
2.3936968484,2.46309e-05
2.3986993497,2.4759e-05
2.4037018509,2.49045e-05
2.4087043522,2.50671e-05
2.4137068534,2.52465e-05
2.4187093547,2.54424e-05
2.4237118559,2.56545e-05
2.4287143572,2.5882600000000002e-05
2.4337168584,2.61268e-05
2.4387193597,2.63867e-05
2.4437218609,2.66626e-05
2.4487243622,2.69542e-05
2.4537268634,2.7261799999999997e-05
2.4587293647,2.75853e-05
2.4637318659,2.79248e-05
2.4687343672,2.8280700000000002e-05
2.4737368684,2.8652899999999998e-05
2.4787393697,2.9041799999999997e-05
2.4837418709,2.94475e-05
2.4887443721999998,2.98705e-05
2.4937468734,3.0310999999999998e-05
2.4987493747,3.07693e-05
2.5037518759,3.12459e-05
2.5087543772,3.17411e-05
2.5137568784,3.22555e-05
2.5187593797,3.2789499999999995e-05
2.5237618809,3.33437e-05
2.5287643822,3.3918600000000004e-05
2.5337668834000002,3.45148e-05
2.5387693847,3.5133000000000004e-05
2.5437718859,3.57738e-05
2.5487743872,3.6438e-05
2.5537768884,3.7126300000000004e-05
2.5587793897,3.78396e-05
2.5637818909,3.85787e-05
2.5687843922,3.93446e-05
2.5737868934,4.01382e-05
2.5787893947,4.09605e-05
2.5837918959,4.18126e-05
2.5887943972,4.2695600000000005e-05
2.5937968984,4.36108e-05
2.5987993997,4.45594e-05
2.6038019009999998,4.55428e-05
2.6088044022,4.656229999999999e-05
2.6138069035,4.76195e-05
2.6188094047,4.8716000000000006e-05
2.623811906,4.98533e-05
2.6288144072,5.10333e-05
2.6338169085,5.22579e-05
2.6388194097,5.35289e-05
2.643821911,5.48484e-05
2.6488244122,5.62187e-05
2.6538269135,5.7642e-05
2.6588294147,5.91207e-05
2.663831916,6.06575e-05
2.6688344172,6.22551e-05
2.6738369185,6.39164e-05
2.6788394197,6.56443e-05
2.683841921,6.74422e-05
2.6888444222000003,6.93133e-05
2.6938469235,7.126140000000001e-05
2.6988494247,7.32902e-05
2.703851926,7.54038e-05
2.7088544272000004,7.76064e-05
2.7138569285000003,7.99026e-05
2.7188594297,8.2297e-05
2.723861931,8.47949e-05
2.7288644322000004,8.74014e-05
2.7338669335000003,9.01223e-05
2.7388694347,9.29635e-05
2.743871936,9.593139999999999e-05
2.7488744372000005,9.90327e-05
2.7538769385000004,0.0001022743
2.7588794397000003,0.0001056637
2.763881941,0.00010920879999999999
2.7688844422,0.00011291790000000001
2.7738869435000004,0.00011679959999999999
2.7788894447000003,0.0001208632
2.7838919460000002,0.0001251183
2.7888944472,0.000129575
2.7938969485,0.0001342437
2.7988994497000004,0.0001391356
2.8039019510000003,0.0001442621
2.8089044522,0.0001496352
2.8139069535,0.00015526709999999998
2.8189094547000004,0.00016117049999999998
2.8239119560000003,0.0001673583
2.8289144572000002,0.0001738439
2.8339169585,0.0001806404
2.8389194597000005,0.0001877611
2.8439219610000004,0.0001952192
2.8489244622000003,0.00020302740000000002
2.8539269635,0.0002111978
2.8589294647,0.0002197416
2.8639319660000004,0.00022866869999999998
2.8689344672000003,0.00023798740000000002
2.8739369685000002,0.0002477038
2.8789394697,0.0002578212
2.883941971,0.0002683397
2.8889444722000004,0.0002792552
2.8939469735000003,0.0002905587
2.8989494747,0.0003022355
2.903951976,0.0003142641
2.9089544772000004,0.0003266155
2.9139569785000003,0.0003392518
2.9189594797000002,0.0003521255
2.923961981,0.0003651785
2.9289644822000005,0.0003783414
2.9339669835000004,0.0003915329
2.9389694847000003,0.0004046595
2.943971986,0.00041761580000000003
2.9489744872,0.00043028529999999997
2.9539769885000005,0.00044254129999999996
2.9589794897000004,0.000454249
2.9639819910000003,0.0004652682
2.9689844922,0.00047545629999999996
2.9739869935,0.0004846726
2.9789894947000004,0.0004927819000000001
2.9839919960000003,0.0004996598
2.9889944972,0.0005051967
2.9939969985,0.0005093026
2.9989994997000005,0.0005119111
3.0040020010000004,0.0005129783
3.0090045023000003,0.0005124925
3.0140070035,0.0005104682
3.0190095048,0.0005069469000000001
3.0240120060000004,0.0005019959
3.0290145073000003,0.0004957049
3.0340170085000002,0.0004881825
3.0390195098,0.00047955160000000003
3.044022011,0.000469945
3.0490245123000004,0.00045950099999999996
3.0540270135000003,0.00044835919999999997
3.0590295148,0.0004366564
3.064032016,0.00042452440000000004
3.0690345173,0.0004120867
3.0740370185000003,0.0003994569
3.0790395198000002,0.0003867381
3.084042021,0.0003740214
3.0890445223,0.0003613865
3.0940470235000004,0.0003489017
3.0990495248000003,0.0003366242
3.104052026,0.0003246013
3.1090545273,0.00031287080000000003
3.1140570285000004,0.0003014622
3.1190595298000003,0.0002903976
3.1240620310000002,0.0002796926
3.1290645323,0.0002693574
3.1340670335,0.00025939720000000004
3.1390695348000004,0.00024981330000000004
3.1440720360000003,0.00024060380000000002
3.1490745373,0.00023176400000000003
3.1540770385,0.0002232872
3.1590795398,0.00021516470000000002
3.1640820410000003,0.00020738689999999998
3.1690845423000003,0.00019994299999999998
3.1740870435,0.0001928216
3.1790895448,0.00018601069999999998
3.1840920460000004,0.00017949830000000002
3.1890945473000003,0.00017327220000000002
3.1940970485,0.0001673202
3.1990995498,0.0001616304
3.2041020510000005,0.0001561909
3.2091045523000004,0.00015099040000000002
3.2141070535000003,0.0001460176
3.2191095548,0.0001412619
3.224112056,0.0001367127
3.2291145573000004,0.0001323603
3.2341170585000003,0.000128195
3.2391195598,0.0001242076
3.244122061,0.00012038959999999999
3.2491245623,0.00011673260000000001
3.2541270635000004,0.00011322860000000001
3.2591295648000003,0.0001098702
3.264132066,0.00010665030000000001
3.2691345673,0.00010356200000000001
3.2741370685000004,0.00010059899999999999
3.2791395698000003,9.775510000000001e-05
3.284142071,9.502450000000001e-05
3.2891445723,9.240190000000001e-05
3.2941470735,8.988190000000001e-05
3.2991495748000004,8.74597e-05
3.3041520760000003,8.51307e-05
3.3091545773,8.289040000000002e-05
3.3141570785,8.07346e-05
3.3191595798,7.86595e-05
3.3241620810000003,7.66612e-05
3.3291645823000002,7.47363e-05
3.3341670835,7.28813e-05
3.3391695848,7.10931e-05
3.3441720860000004,6.93687e-05
3.3491745873000003,6.77052e-05
3.3541770885,6.60999e-05
3.3591795898,6.455020000000001e-05
3.3641820910000004,6.30538e-05
3.3691845923000003,6.16082e-05
3.3741870935000002,6.0211300000000004e-05
3.3791895948,5.8861000000000004e-05
3.384192096,5.7555299999999994e-05
3.3891945973000004,5.6292399999999997e-05
3.3941970985000003,5.50704e-05
3.3991995998,5.38877e-05
3.4042021011,5.27426e-05
3.4092046023,5.16337e-05
3.4142071036000003,5.0559399999999996e-05
3.4192096048000002,4.9518299999999996e-05
3.4242121061,4.85092e-05
3.4292146073,4.75308e-05
3.4342171086,4.65818e-05
3.4392196098000003,4.5661099999999996e-05
3.4442221111,4.47677e-05
3.4492246123,4.3900500000000004e-05
3.4542271136,4.30585e-05
3.4592296148000004,4.22407e-05
3.4642321161000003,4.1446199999999996e-05
3.4692346173,4.06743e-05
3.4742371186,3.9924e-05
3.4792396198000004,3.91945e-05
3.4842421211000003,3.84852e-05
3.4892446223,3.77952e-05
3.4942471236,3.71239e-05
3.4992496248,3.64707e-05
3.5042521261000004,3.58348e-05
3.5092546273000003,3.52158e-05
3.5142571286,3.4613e-05
3.5192596298,3.40258e-05
3.5242621311,3.34538e-05
3.5292646323000003,3.28964e-05
3.5342671336,3.23531e-05
3.5392696348,3.18235e-05
3.5442721361,3.1307e-05
3.5492746373000004,3.0803400000000004e-05
3.5542771386000003,3.03121e-05
3.5592796398,2.9832800000000003e-05
3.5642821411,2.9365e-05
3.5692846423,2.89085e-05
3.5742871436000003,2.84628e-05
3.5792896448000002,2.80277e-05
3.5842921461,2.76027e-05
3.5892946473,2.7187600000000004e-05
3.5942971486,2.67821e-05
3.5992996498000003,2.63859e-05
3.6043021511,2.5998600000000002e-05
3.6093046523,2.5620100000000002e-05
3.6143071536,2.52501e-05
3.6193096548000003,2.48883e-05
3.6243121561000002,2.45344e-05
3.6293146573,2.41884e-05
3.6343171586,2.38498e-05
3.6393196598000004,2.35185e-05
3.6443221611000003,2.31944e-05
3.6493246623,2.28771e-05
3.6543271636,2.25665e-05
3.6593296648,2.22625e-05
3.6643321661000003,2.19648e-05
3.6693346673000002,2.16732e-05
3.6743371686,2.1387600000000002e-05
3.6793396698,2.1107899999999998e-05
3.6843421711,2.08338e-05
3.6893446723000003,2.05652e-05
3.6943471736,2.0302e-05
3.6993496748,2.0044e-05
3.7043521761,1.9791099999999998e-05
3.7093546773000003,1.95432e-05
3.7143571786000003,1.93001e-05
3.7193596798,1.90617e-05
3.7243621811,1.88278e-05
3.7293646823000004,1.8598499999999998e-05
3.7343671836000003,1.83734e-05
3.7393696848,1.81526e-05
3.7443721861,1.7936e-05
3.7493746873,1.77233e-05
3.7543771886000004,1.75146e-05
3.7593796898000003,1.73098e-05
3.7643821911,1.7108599999999997e-05
3.7693846923,1.6911099999999998e-05
3.7743871936,1.67172e-05
3.7793896948000003,1.6526700000000002e-05
3.7843921961,1.63397e-05
3.7893946973,1.61559e-05
3.7943971986,1.59754e-05
3.7993996998000004,1.5798e-05
3.8044022011000003,1.5623699999999997e-05
3.8094047024,1.54524e-05
3.8144072036,1.52841e-05
3.8194097049,1.51186e-05
3.8244122061000003,1.4955899999999999e-05
3.8294147074000002,1.4795999999999999e-05
3.8344172086,1.4638800000000001e-05
3.8394197099,1.44841e-05
3.8444222111,1.43321e-05
3.8494247124000003,1.41825e-05
3.8544272136,1.40354e-05
3.8594297149,1.3890699999999999e-05
3.8644322161,1.3748299999999998e-05
3.8694347174,1.36082e-05
3.8744372186000002,1.3470399999999999e-05
3.8794397199,1.33348e-05
3.8844422211,1.3201300000000002e-05
3.8894447224,1.30699e-05
3.8944472236000003,1.29406e-05
3.8994497249,1.28132e-05
3.9044522261,1.26879e-05
3.9094547274,1.25645e-05
3.9144572286000003,1.2443e-05
3.9194597299000002,1.23233e-05
3.9244622311,1.22054e-05
3.9294647324,1.20894e-05
3.9344672336,1.1975e-05
3.9394697349000003,1.18624e-05
3.9444722361,1.17514e-05
3.9494747374,1.16421e-05
3.9544772386,1.1534400000000001e-05
3.9594797399,1.1428299999999999e-05
3.9644822411000002,1.13237e-05
3.9694847424,1.1220599999999999e-05
3.9744872436,1.1119000000000001e-05
3.9794897449,1.10188e-05
3.9844922461000003,1.09201e-05
3.9894947474,1.0822799999999999e-05
3.9944972486,1.07268e-05
3.9994997499,1.06322e-05
4.0045022511,1.0538900000000002e-05
4.0095047524,1.0447e-05
4.0145072536,1.03562e-05
4.0195097549000005,1.0266800000000001e-05
4.0245122561,1.0178500000000001e-05
4.0295147574,1.00915e-05
4.0345172586,1.00056e-05
4.0395197599,9.9209e-06
4.0445222611,9.8374e-06
4.0495247624,9.7549e-06
4.0545272636,9.6736e-06
4.0595297649,9.5933e-06
4.0645322661000005,9.5141e-06
4.0695347674,9.4359e-06
4.0745372686,9.3587e-06
4.0795397699,9.2826e-06
4.0845422711,9.2074e-06
4.0895447724,9.133200000000001e-06
4.0945472736,9.0601e-06
4.0995497749,8.9881e-06
4.1045522761,8.9163e-06
4.1095547774000005,8.8457e-06
4.1145572786,8.7761e-06
4.1195597799,8.7074e-06
4.1245622811,8.639500000000001e-06
4.1295647824,8.5724e-06
4.1345672836,8.5062e-06
4.1395697849,8.4408e-06
4.1445722861,8.3762e-06
4.1495747874,8.3124e-06
4.1545772886000005,8.249400000000001e-06
4.1595797899,8.1871e-06
4.1645822911,8.125599999999999e-06
4.1695847924,8.0648e-06
4.1745872936,8.0047e-06
4.1795897949,7.9454e-06
4.1845922961,7.8867e-06
4.1895947974,7.8288e-06
4.1945972986,7.7715e-06
4.1995997999,7.7149e-06
4.2046023012000004,7.6589e-06
4.2096048024,7.6036e-06
4.2146073037,7.549e-06
4.2196098049,7.4949e-06
4.2246123062,7.4415e-06
4.2296148074,7.3887e-06
4.2346173087,7.3365e-06
4.2396198099,7.2849e-06
4.2446223112,7.2338e-06
4.2496248124000005,7.1833e-06
4.2546273137,7.1334e-06
4.2596298149,7.0841e-06
4.2646323162,7.035299999999999e-06
4.2696348174,6.987e-06
4.2746373187,6.9393e-06
4.2796398199,6.892e-06
4.2846423212,6.8452999999999995e-06
4.2896448224,6.7991e-06
4.2946473237000005,6.7534000000000004e-06
4.2996498249,6.7082e-06
4.3046523262,6.6635e-06
4.3096548274,6.6192999999999995e-06
4.3146573287,6.575499999999999e-06
4.3196598299,6.5322e-06
4.3246623312,6.4893e-06
4.3296648324,6.446900000000001e-06
4.3346673337,6.405e-06
4.3396698349000005,6.3634e-06
4.3446723362,6.3223000000000004e-06
4.3496748374,6.2816999999999995e-06
4.3546773387,6.2414e-06
4.3596798399,6.2016e-06
4.3646823412,6.1622e-06
4.3696848424,6.1231e-06
4.3746873437,6.084500000000001e-06
4.3796898449,6.0463e-06
4.3846923462000005,6.0084e-06
4.3896948474,5.971e-06
4.3946973487,5.9339e-06
4.3996998499,5.897100000000001e-06
4.4047023512,5.860800000000001e-06
4.4097048524,5.8248000000000005e-06
4.4147073537,5.789099999999999e-06
4.4197098549,5.7538e-06
4.4247123562,5.7188999999999996e-06
4.4297148574000005,5.684299999999999e-06
4.4347173587,5.65e-06
4.4397198599,5.6161e-06
4.4447223612,5.5825e-06
4.4497248624,5.549199999999999e-06
4.4547273637,5.5162e-06
4.4597298649,5.4835e-06
4.4647323662,5.4512000000000004e-06
4.4697348674,5.4192e-06
4.4747373687,5.3874e-06
4.4797398699,5.356e-06
4.4847423712,5.3248e-06
4.4897448724,5.294e-06
4.4947473737,5.2634e-06
4.4997498749,5.2332e-06
4.5047523762,5.2032000000000004e-06
4.5097548774,5.1734e-06
4.5147573787,5.143999999999999e-06
4.5197598799000005,5.1148000000000006e-06
4.5247623812,5.0859e-06
4.5297648824,5.0572000000000005e-06
4.5347673837,5.0289e-06
4.5397698849,5.0007e-06
4.5447723862,4.9728e-06
4.5497748874,4.9452e-06
4.5547773887,4.9178e-06
4.5597798899,4.8907e-06
4.5647823912,4.8638e-06
4.5697848924,4.8371e-06
4.5747873937,4.8106999999999995e-06
4.5797898949,4.7845e-06
4.5847923962,4.7586000000000005e-06
4.5897948974,4.7328e-06
4.5947973987,4.7073e-06
4.5997998999,4.682e-06
4.6048024012,4.6569e-06
4.6098049025,4.6321e-06
4.6148074037,4.6075e-06
4.619809905,4.583e-06
4.6248124062,4.5588e-06
4.6298149075,4.5348e-06
4.6348174087,4.5110000000000005e-06
4.63981991,4.4874000000000004e-06
4.6448224112,4.464e-06
4.6498249125,4.4408e-06
4.6548274137,4.4177e-06
4.659829915,4.3949e-06
4.6648324162,4.3723000000000005e-06
4.6698349175,4.3498e-06
4.6748374187,4.3276e-06
4.67983992,4.3055000000000005e-06
4.6848424212,4.2836e-06
4.6898449225,4.2619e-06
4.6948474237,4.2404e-06
4.699849925,4.219e-06
4.7048524262,4.1978e-06
4.7098549275,4.1768e-06
4.7148574287,4.1558999999999995e-06
4.71985993,4.1353e-06
4.7248624312,4.114700000000001e-06
4.7298649325,4.0944e-06
4.7348674337,4.0742e-06
4.739869935,4.0542e-06
4.7448724362,4.0343000000000005e-06
4.7498749375,4.0146e-06
4.7548774387,3.9951e-06
4.75987994,3.9757e-06
4.7648824412,3.9564e-06
4.7698849425,3.9373e-06
4.7748874437,3.9184e-06
4.779889945,3.8996e-06
4.7848924462,3.8808999999999996e-06
4.7898949475,3.8624000000000005e-06
4.7948974487000005,3.844e-06
4.79989995,3.8258e-06
4.8049024512,3.8077e-06
4.8099049525,3.7898e-06
4.8149074537,3.772e-06
4.819909955,3.7543e-06
4.8249124562,3.7367e-06
4.8299149575,3.7193e-06
4.8349174587,3.702e-06
4.83991996,3.6849e-06
4.8449224612,3.6679e-06
4.8499249625,3.6510000000000003e-06
4.8549274637,3.6342000000000003e-06
4.859929965,3.6176e-06
4.8649324662,3.6010000000000003e-06
4.8699349675,3.5846e-06
4.8749374687,3.5683999999999996e-06
4.87993997,3.5522000000000005e-06
4.8849424712000005,3.5362e-06
4.8899449725,3.5201999999999998e-06
4.8949474737,3.5044e-06
4.899949975,3.4887e-06
4.9049524762,3.4732e-06
4.9099549775,3.4577e-06
4.9149574787,3.4423e-06
4.91995998,3.4270999999999998e-06
4.9249624812,3.4119999999999997e-06
4.9299649825,3.3969e-06
4.9349674837,3.382e-06
4.939969985,3.3672e-06
4.9449724862,3.3525e-06
4.9499749875,3.3379000000000003e-06
4.9549774887,3.3234e-06
4.95997999,3.3089999999999996e-06
4.9649824912,3.2947000000000004e-06
4.9699849925,3.2805e-06
4.9749874937000005,3.2663999999999998e-06
4.979989995,3.2524e-06
4.9849924962,3.2385000000000004e-06
4.9899949975,3.2247000000000002e-06
4.9949974987,3.2108999999999996e-06
5.0,3.1973000000000003e-06


==> two-level-0-S-pop.csv <==
-4.9949974987,1.1572e-06
-4.9899949975,1.1644e-06
-4.9849924962,1.1718000000000002e-06
-4.979989995,1.1792e-06
-4.9749874937000005,1.1866e-06
-4.9699849925,1.1941e-06
-4.9649824912,1.2017e-06
-4.95997999,1.2093e-06
-4.9549774887,1.2171e-06
-4.9499749875,1.2248000000000001e-06
-4.9449724862,1.2326999999999999e-06
-4.939969985,1.2406e-06
-4.9349674837,1.2486e-06
-4.9299649825,1.2566e-06
-4.9249624812,1.2647e-06
-4.91995998,1.2729000000000001e-06
-4.9149574787,1.2812000000000001e-06
-4.9099549775,1.2894999999999999e-06
-4.9049524762,1.2978999999999999e-06
-4.899949975,1.3063999999999999e-06
-4.8949474737,1.315e-06
-4.8899449725,1.3236000000000001e-06
-4.8849424712000005,1.3323e-06
-4.87993997,1.3411000000000002e-06
-4.8749374687,1.3499000000000002e-06
-4.8699349675,1.3588999999999998e-06
-4.8649324662,1.3678999999999999e-06
-4.859929965,1.377e-06
-4.8549274637,1.3862e-06
-4.8499249625,1.3954e-06
-4.8449224612,1.4047999999999999e-06
-4.83991996,1.4142e-06
-4.8349174587,1.4237e-06
-4.8299149575,1.4333000000000001e-06
-4.8249124562,1.4430000000000002e-06
-4.819909955,1.4528e-06
-4.8149074537,1.4626e-06
-4.8099049525,1.4725999999999999e-06
-4.8049024512,1.4826e-06
-4.79989995,1.4928e-06
-4.7948974487000005,1.503e-06
-4.7898949475,1.5134e-06
-4.7848924462,1.5238e-06
-4.779889945,1.5343e-06
-4.7748874437,1.5449e-06
-4.7698849425,1.5556e-06
-4.7648824412,1.5665e-06
-4.75987994,1.5774000000000001e-06
-4.7548774387,1.5884000000000001e-06
-4.7498749375,1.5994999999999999e-06
-4.7448724362,1.6108e-06
-4.739869935,1.6221e-06
-4.7348674337,1.6335e-06
-4.7298649325,1.6451e-06
-4.7248624312,1.6568000000000002e-06
-4.71985993,1.6686000000000002e-06
-4.7148574287,1.6803999999999998e-06
-4.7098549275,1.6925e-06
-4.7048524262,1.7046000000000002e-06
-4.699849925,1.7168e-06
-4.6948474237,1.7291999999999999e-06
-4.6898449225,1.7416999999999998e-06
-4.6848424212,1.7543e-06
-4.67983992,1.767e-06
-4.6748374187,1.7797999999999999e-06
-4.6698349175,1.7928e-06
-4.6648324162,1.8059e-06
-4.659829915,1.8190999999999999e-06
-4.6548274137,1.8325e-06
-4.6498249125,1.846e-06
-4.6448224112,1.8596000000000002e-06
-4.63981991,1.8734000000000001e-06
-4.6348174087,1.8873e-06
-4.6298149075,1.9014e-06
-4.6248124062,1.9156e-06
-4.619809905,1.9299e-06
-4.6148074037,1.9444e-06
-4.6098049025,1.9590000000000002e-06
-4.6048024012,1.9738e-06
-4.5997998999,1.9887e-06
-4.5947973987,2.0037999999999998e-06
-4.5897948974,2.019e-06
-4.5847923962,2.0344e-06
-4.5797898949,2.05e-06
-4.5747873937,2.0657e-06
-4.5697848924,2.0816e-06
-4.5647823912,2.0976e-06
-4.5597798899,2.1138e-06
-4.5547773887,2.1302e-06
-4.5497748874,2.1468e-06
-4.5447723862,2.1635e-06
-4.5397698849,2.1804e-06
-4.5347673837,2.1975e-06
-4.5297648824,2.2148e-06
-4.5247623812,2.2322e-06
-4.5197598799000005,2.2499000000000003e-06
-4.5147573787,2.2677e-06
-4.5097548774,2.2857e-06
-4.5047523762,2.3038999999999997e-06
-4.4997498749,2.3222999999999998e-06
-4.4947473737,2.341e-06
-4.4897448724,2.3598e-06
-4.4847423712,2.3788e-06
-4.4797398699,2.398e-06
-4.4747373687,2.4175e-06
-4.4697348674,2.4372e-06
-4.4647323662,2.457e-06
-4.4597298649,2.4771e-06
-4.4547273637,2.4975e-06
-4.4497248624,2.5180000000000003e-06
-4.4447223612,2.5388e-06
-4.4397198599,2.5598e-06
-4.4347173587,2.5811e-06
-4.4297148574000005,2.6026e-06
-4.4247123562,2.6243e-06
-4.4197098549,2.6463e-06
-4.4147073537,2.6685000000000004e-06
-4.4097048524,2.691e-06
-4.4047023512,2.7137999999999997e-06
-4.3996998499,2.7368e-06
-4.3946973487,2.7601e-06
-4.3896948474,2.7837e-06
-4.3846923462000005,2.8075e-06
-4.3796898449,2.8316e-06
-4.3746873437,2.8560000000000003e-06
-4.3696848424,2.8807e-06
-4.3646823412,2.9057e-06
-4.3596798399,2.9308999999999998e-06
-4.3546773387,2.9565e-06
-4.3496748374,2.9824e-06
-4.3446723362,3.0086000000000003e-06
-4.3396698349000005,3.0351e-06
-4.3346673337,3.0619e-06
-4.3296648324,3.0889999999999996e-06
-4.3246623312,3.1164999999999997e-06
-4.3196598299,3.1443e-06
-4.3146573287,3.1725e-06
-4.3096548274,3.2010000000000004e-06
-4.3046523262,3.2298e-06
-4.2996498249,3.2589999999999996e-06
-4.2946473237000005,3.2886e-06
-4.2896448224,3.3185e-06
-4.2846423212,3.3488e-06
-4.2796398199,3.3795e-06
-4.2746373187,3.4106e-06
-4.2696348174,3.4420999999999996e-06
-4.2646323162,3.4739e-06
-4.2596298149,3.5062e-06
-4.2546273137,3.5388999999999997e-06
-4.2496248124000005,3.572e-06
-4.2446223112,3.6055e-06
-4.2396198099,3.6395e-06
-4.2346173087,3.6738999999999997e-06
-4.2296148074,3.7087e-06
-4.2246123062,3.7439999999999996e-06
-4.2196098049,3.7798000000000002e-06
-4.2146073037,3.8161e-06
-4.2096048024,3.8528e-06
-4.2046023012000004,3.89e-06
-4.1995997999,3.9277e-06
-4.1945972986,3.9659e-06
-4.1895947974,4.0046e-06
-4.1845922961,4.0438e-06
-4.1795897949,4.0836e-06
-4.1745872936,4.1239e-06
-4.1695847924,4.1647e-06
-4.1645822911,4.2061e-06
-4.1595797899,4.2481e-06
-4.1545772886000005,4.2907e-06
-4.1495747874,4.3338e-06
-4.1445722861,4.3776e-06
-4.1395697849,4.4219e-06
-4.1345672836,4.4669e-06
-4.1295647824,4.5125e-06
-4.1245622811,4.5587e-06
-4.1195597799,4.6057e-06
-4.1145572786,4.6532e-06
-4.1095547774000005,4.7015e-06
-4.1045522761,4.7504e-06
-4.0995497749,4.8002e-06
-4.0945472736,4.8505e-06
-4.0895447724,4.9014999999999996e-06
-4.0845422711,4.9534e-06
-4.0795397699,5.006e-06
-4.0745372686,5.0593e-06
-4.0695347674,5.1135e-06
-4.0645322661000005,5.1685000000000006e-06
-4.0595297649,5.2242e-06
-4.0545272636,5.2809000000000005e-06
-4.0495247624,5.3383e-06
-4.0445222611,5.3966999999999995e-06
-4.0395197599,5.4559000000000006e-06
-4.0345172586,5.516e-06
-4.0295147574,5.577e-06
-4.0245122561,5.639e-06
-4.0195097549000005,5.7019e-06
-4.0145072536,5.765800000000001e-06
-4.0095047524,5.8308e-06
-4.0045022511,5.8967e-06
-3.9994997499,5.9636e-06
-3.9944972486,6.0316e-06
-3.9894947474,6.100700000000001e-06
-3.9844922461000003,6.1709000000000005e-06
-3.9794897449,6.2422e-06
-3.9744872436,6.3147e-06
-3.9694847424,6.3883e-06
-3.9644822411000002,6.463099999999999e-06
-3.9594797399,6.5391e-06
-3.9544772386,6.6164e-06
-3.9494747374,6.695e-06
-3.9444722361,6.7748e-06
-3.9394697349000003,6.856e-06
-3.9344672336,6.9385000000000006e-06
-3.9294647324,7.0224e-06
-3.9244622311,7.1078e-06
-3.9194597299000002,7.1946000000000005e-06
-3.9144572286000003,7.2828e-06
-3.9094547274,7.3725999999999995e-06
-3.9044522261,7.4639e-06
-3.8994497249,7.556799999999999e-06
-3.8944472236000003,7.6513e-06
-3.8894447224,7.7474e-06
-3.8844422211,7.845199999999999e-06
-3.8794397199,7.9448e-06
-3.8744372186000002,8.0461e-06
-3.8694347174,8.1492e-06
-3.8644322161,8.2542e-06
-3.8594297149,8.3611e-06
-3.8544272136,8.4699e-06
-3.8494247124000003,8.5807e-06
-3.8444222111,8.6935e-06
-3.8394197099,8.8083e-06
-3.8344172086,8.9254e-06
-3.8294147074000002,9.044500000000001e-06
-3.8244122061000003,9.1659e-06
-3.8194097049,9.2896e-06
-3.8144072036,9.4156e-06
-3.8094047024,9.544099999999999e-06
-3.8044022011000003,9.6749e-06
-3.7993996998000004,9.8083e-06
-3.7943971986,9.944299999999999e-06
-3.7893946973,1.00829e-05
-3.7843921961,1.02242e-05
-3.7793896948000003,1.0368299999999999e-05
-3.7743871936,1.05152e-05
-3.7693846923,1.06651e-05
-3.7643821911,1.0817999999999999e-05
-3.7593796898000003,1.0973900000000002e-05
-3.7543771886000004,1.1133e-05
-3.7493746873,1.12953e-05
-3.7443721861,1.1461e-05
-3.7393696848,1.163e-05
-3.7343671836000003,1.18026e-05
-3.7293646823000004,1.1978800000000001e-05
-3.7243621811,1.2158599999999999e-05
-3.7193596798,1.23423e-05
-3.7143571786000003,1.25299e-05
-3.7093546773000003,1.2721400000000002e-05
-3.7043521761,1.29171e-05
-3.6993496748,1.3117e-05
-3.6943471736,1.33213e-05
-3.6893446723000003,1.35301e-05
-3.6843421711,1.37434e-05
-3.6793396698,1.39615e-05
-3.6743371686,1.4184500000000001e-05
-3.6693346673000002,1.44125e-05
-3.6643321661000003,1.46456e-05
-3.6593296648,1.48841e-05
-3.6543271636,1.5128e-05
-3.6493246623,1.53776e-05
-3.6443221611000003,1.5633e-05
-3.6393196598000004,1.58943e-05
-3.6343171586,1.61618e-05
-3.6293146573,1.64357e-05
-3.6243121561000002,1.6716099999999997e-05
-3.6193096548000003,1.70032e-05
-3.6143071536,1.72973e-05
-3.6093046523,1.7598599999999998e-05
-3.6043021511,1.79073e-05
-3.5992996498000003,1.82237e-05
-3.5942971486,1.85479e-05
-3.5892946473,1.88803e-05
-3.5842921461,1.9220999999999998e-05
-3.5792896448000002,1.95705e-05
-3.5742871436000003,1.99289e-05
-3.5692846423,2.02966e-05
-3.5642821411,2.06739e-05
-3.5592796398,2.10611e-05
-3.5542771386000003,2.14586e-05
-3.5492746373000004,2.1866599999999998e-05
-3.5442721361,2.22856e-05
-3.5392696348,2.2716e-05
-3.5342671336,2.31581e-05
-3.5292646323000003,2.36123e-05
-3.5242621311,2.4079099999999998e-05
-3.5192596298,2.4559e-05
-3.5142571286,2.5052399999999998e-05
-3.5092546273000003,2.55598e-05
-3.5042521261000004,2.6081799999999998e-05
-3.4992496248,2.66188e-05
-3.4942471236,2.71714e-05
-3.4892446223,2.77402e-05
-3.4842421211000003,2.8325900000000003e-05
-3.4792396198000004,2.8929e-05
-3.4742371186,2.95503e-05
-3.4692346173,3.0190399999999998e-05
-3.4642321161000003,3.0850100000000005e-05
-3.4592296148000004,3.1530100000000005e-05
-3.4542271136,3.22314e-05
-3.4492246123,3.29546e-05
-3.4442221111,3.37008e-05
-3.4392196098000003,3.44708e-05
-3.4342171086,3.5265599999999997e-05
-3.4292146073,3.60863e-05
-3.4242121061,3.6933899999999995e-05
-3.4192096048000002,3.78096e-05
-3.4142071036000003,3.87145e-05
-3.4092046023,3.965e-05
-3.4042021011,4.06173e-05
-3.3991995998,4.16179e-05
-3.3941970985000003,4.265310000000001e-05
-3.3891945973000004,4.37245e-05
-3.384192096,4.4833800000000004e-05
-3.3791895948,4.59827e-05
-3.3741870935000002,4.71729e-05
-3.3691845923000003,4.8406300000000004e-05
-3.3641820910000004,4.9684899999999996e-05
-3.3591795898,5.10109e-05
-3.3541770885,5.23865e-05
-3.3491745873000003,5.3814e-05
-3.3441720860000004,5.52958e-05
-3.3391695848,5.68347e-05
-3.3341670835,5.84333e-05
-3.3291645823000002,6.00946e-05
-3.3241620810000003,6.18217e-05
-3.3191595798,6.36179e-05
-3.3141570785,6.54865e-05
-3.3091545773,6.74312e-05
-3.3041520760000003,6.94559e-05
-3.2991495748000004,7.15647e-05
-3.2941470735,7.37619e-05
-3.2891445723,7.60521e-05
-3.284142071,7.844e-05
-3.2791395698000003,8.093090000000001e-05
-3.2741370685000004,8.353e-05
-3.2691345673,8.62433e-05
-3.264132066,8.90766e-05
-3.2591295648000003,9.203629999999999e-05
-3.2541270635000004,9.51294e-05
-3.2491245623,9.83628e-05
-3.244122061,0.0001017442
-3.2391195598,0.0001052814
-3.2341170585000003,0.000108983
-3.2291145573000004,0.00011285760000000001
-3.224112056,0.00011691450000000001
-3.2191095548,0.0001211636
-3.2141070535000003,0.0001256149
-3.2091045523000004,0.0001302792
-3.2041020510000005,0.0001351677
-3.1990995498,0.0001402918
-3.1940970485,0.00014566360000000002
-3.1890945473000003,0.00015129540000000002
-3.1840920460000004,0.0001572001
-3.1790895448,0.0001633906
-3.1740870435,0.00016988009999999997
-3.1690845423000003,0.0001766818
-3.1640820410000003,0.000183809
-3.1590795398,0.00019127450000000002
-3.1540770385,0.0001990909
-3.1490745373,0.00020727
-3.1440720360000003,0.0002158224
-3.1390695348000004,0.0002247575
-3.1340670335,0.0002340828
-3.1290645323,0.0002438033
-3.1240620310000002,0.0002539213
-3.1190595298000003,0.0002644352
-3.1140570285000004,0.0002753392
-3.1090545273,0.0002866224
-3.104052026,0.0002982675
-3.0990495248000003,0.0003102505
-3.0940470235000004,0.0003225391
-3.0890445223,0.000335092
-3.084042021,0.00034785809999999997
-3.0790395198000002,0.0003607754
-3.0740370185000003,0.0003737703
-3.0690345173,0.00038675760000000004
-3.064032016,0.0003996401
-3.0590295148,0.000412309
-3.0540270135000003,0.0004246451
-3.0490245123000004,0.0004365201
-3.044022011,0.00044779870000000003
-3.0390195098,0.000458342
-3.0340170085000002,0.00046801019999999995
-3.0290145073000003,0.0004766675
-3.0240120060000004,0.00048418580000000004
-3.0190095048,0.0004904493
-3.0140070035,0.0004953594
-3.0090045023000003,0.0004988378
-3.0040020010000004,0.0005008306
-2.9989994997000005,0.0005013099
-2.9939969985,0.0005002752
-2.9889944972,0.0004977533
-2.9839919960000003,0.0004937969999999999
-2.9789894947000004,0.0004884827
-2.9739869935,0.0004819068
-2.9689844922,0.00047418220000000004
-2.9639819910000003,0.00046543349999999997
-2.9589794897000004,0.000455793
-2.9539769885000005,0.00044539620000000004
-2.9489744872,0.000434378
-2.943971986,0.0004228694
-2.9389694847000003,0.000410995
-2.9339669835000004,0.0003988705
-2.9289644822000005,0.0003866016
-2.923961981,0.0003742832
-2.9189594797000002,0.0003619988
-2.9139569785000003,0.00034982050000000004
-2.9089544772000004,0.0003378099
-2.903951976,0.0003260182
-2.8989494747,0.0003144869
-2.8939469735000003,0.0003032494
-2.8889444722000004,0.000292331
-2.883941971,0.0002817505
-2.8789394697,0.0002715207
-2.8739369685000002,0.0002616494
-2.8689344672000003,0.0002521403
-2.8639319660000004,0.0002429932
-2.8589294647,0.0002342053
-2.8539269635,0.0002257714
-2.8489244622000003,0.0002176843
-2.8439219610000004,0.00020993529999999998
-2.8389194597000005,0.00020251459999999998
-2.8339169585,0.0001954118
-2.8289144572000002,0.0001886157
-2.8239119560000003,0.00018211490000000002
-2.8189094547000004,0.0001758977
-2.8139069535,0.00016995240000000002
-2.8089044522,0.0001642675
-2.8039019510000003,0.0001588315
-2.7988994497000004,0.00015363319999999998
-2.7938969485,0.0001486618
-2.7888944472,0.0001439067
-2.7838919460000002,0.0001393578
-2.7788894447000003,0.0001350052
-2.7738869435000004,0.0001308395
-2.7688844422,0.0001268517
-2.763881941,0.0001230332
-2.7588794397000003,0.0001193757
-2.7538769385000004,0.0001158715
-2.7488744372000005,0.000112513
-2.743871936,0.00010929329999999999
-2.7388694347,0.0001062055
-2.7338669335000003,0.0001032432
-2.7288644322000004,0.00010040040000000002
-2.723861931,9.76714e-05
-2.7188594297,9.50506e-05
-2.7138569285000003,9.253299999999999e-05
-2.7088544272000004,9.011360000000001e-05
-2.703851926,8.77878e-05
-2.6988494247,8.555120000000001e-05
-2.6938469235,8.339969999999999e-05
-2.6888444222000003,8.132920000000001e-05
-2.683841921,7.93362e-05
-2.6788394197,7.74169e-05
-2.6738369185,7.556819999999999e-05
-2.6688344172,7.37868e-05
-2.663831916,7.20697e-05
-2.6588294147,7.04141e-05
-2.6538269135,6.88172e-05
-2.6488244122,6.72766e-05
-2.643821911,6.57897e-05
-2.6388194097,6.435430000000001e-05
-2.6338169085,6.29683e-05
-2.6288144072,6.16295e-05
-2.623811906,6.03359e-05
-2.6188094047,5.9085799999999996e-05
-2.6138069035,5.78772e-05
-2.6088044022,5.67087e-05
-2.6038019009999998,5.55785e-05
-2.5987993997,5.4485200000000005e-05
-2.5937968984,5.34272e-05
-2.5887943972,5.24033e-05
-2.5837918959,5.14122e-05
-2.5787893947,5.04525e-05
-2.5737868934,4.95232e-05
-2.5687843922,4.8623100000000005e-05
-2.5637818909,4.77511e-05
-2.5587793897,4.69063e-05
-2.5537768884,4.60876e-05
-2.5487743872,4.52942e-05
-2.5437718859,4.45253e-05
-2.5387693847,4.37799e-05
-2.5337668834000002,4.30573e-05
-2.5287643822,4.23568e-05
-2.5237618809,4.16777e-05
-2.5187593797,4.10192e-05
-2.5137568784,4.03808e-05
-2.5087543772,3.97619e-05
-2.5037518759,3.91619e-05
-2.4987493747,3.85803e-05
-2.4937468734,3.80165e-05
-2.4887443721999998,3.74701e-05
-2.4837418709,3.6940700000000004e-05
-2.4787393697,3.6427800000000004e-05
-2.4737368684,3.59311e-05
-2.4687343672,3.54502e-05
-2.4637318659,3.49847e-05
-2.4587293647,3.45344e-05
-2.4537268634,3.40989e-05
-2.4487243622,3.36781e-05
-2.4437218609,3.32717e-05
-2.4387193597,3.2879499999999996e-05
-2.4337168584,3.25013e-05
-2.4287143572,3.2137e-05
-2.4237118559,3.17865e-05
-2.4187093547,3.14497e-05
-2.4137068534,3.11266e-05
-2.4087043522,3.08172e-05
-2.4037018509,3.0521399999999995e-05
-2.3986993497,3.02394e-05
-2.3936968484,2.99712e-05
-2.3886943472,2.9716999999999997e-05
-2.3836918459,2.9477e-05
-2.3786893447,2.92515e-05
-2.3736868434000002,2.90407e-05
-2.3686843422,2.8845e-05
-2.3636818409,2.8664899999999997e-05
-2.3586793397,2.85009e-05
-2.3536768384,2.83535e-05
-2.3486743372,2.82235e-05
-2.3436718359,2.81117e-05
-2.3386693347,2.8019e-05
-2.3336668334,2.7946399999999997e-05
-2.3286643322,2.78952e-05
-2.3236618309,2.78669e-05
-2.3186593297,2.78629e-05
-2.3136568284,2.78852e-05
-2.3086543272,2.7935799999999998e-05
-2.3036518259,2.80173e-05
-2.2986493247,2.8132600000000002e-05
-2.2936468234,2.82848e-05
-2.2886443222,2.84778e-05
-2.2836418209000002,2.8715999999999997e-05
-2.2786393197,2.9004699999999997e-05
-2.2736368184,2.9350100000000002e-05
-2.2686343172,2.97592e-05
-2.2636318159,3.02407e-05
-2.2586293147,3.08048e-05
-2.2536268134,3.14636e-05
-2.2486243122,3.22321e-05
-2.2436218109,3.3128e-05
-2.2386193097,3.41734e-05
-2.2336168084,3.53952e-05
-2.2286143072,3.68271e-05
-2.2236118059,3.85115e-05
-2.2186093047,4.05019e-05
-2.2136068034,4.2867399999999996e-05
-2.2086043022,4.5697299999999994e-05
-2.2036018009,4.9109799999999995e-05
-2.1985992996,5.32624e-05
-2.1935967984,5.83695e-05
-2.1885942971,6.472760000000001e-05
-2.1835917959,7.27552e-05
-2.1785892946,8.305540000000001e-05
-2.1735867934,9.65177e-05
-2.1685842921000003,0.0001144851
-2.1635817909,0.0001390328
-2.1585792896,0.000173423
-2.1535767884,0.00022279439999999998
-2.1485742871,0.000294902
-2.1435717859,0.0003994449
-2.1385692846,0.0005399167
-2.1335667834,0.0006857508
-2.1285642821,0.0007478116
-2.1235617809000003,0.0006676263
-2.1185592796,0.0005149667
-2.1135567784,0.0003753429
-2.1085542771,0.0002737149
-2.1035517759,0.00020439599999999997
-2.0985492746000003,0.0001572371
-2.0935467734,0.0001245209
-2.0885442721,0.0001012289
-2.0835417709,8.42052e-05
-2.0785392696000002,7.14548e-05
-2.0735367684,6.16915e-05
-2.0685342671,5.40668e-05
-2.0635317659,4.8006899999999996e-05
-2.0585292646,4.3115e-05
-2.0535267634,3.91106e-05
-2.0485242621,3.57914e-05
-2.0435217609,3.30092e-05
-2.0385192596,3.06532e-05
-2.0335167584000002,2.86395e-05
-2.0285142571,2.69039e-05
-2.0235117559,2.53963e-05
-2.0185092546,2.4077399999999998e-05
-2.0135067534,2.2916e-05
-2.0085042521000003,2.18871e-05
-2.0035017509,2.09703e-05
-1.9984992496,2.01493e-05
-1.9934967484000001,1.94103e-05
-1.9884942471,1.87422e-05
-1.9834917459,1.81356e-05
-1.9784892446,1.75826e-05
-1.9734867434,1.70765e-05
-1.9684842421000002,1.66119e-05
-1.9634817409,1.6183800000000002e-05
-1.9584792396000001,1.57883e-05
-1.9534767384,1.5421700000000002e-05
-1.9484742371000001,1.5081099999999999e-05
-1.9434717359,1.4763900000000001e-05
-1.9384692346,1.44677e-05
-1.9334667334,1.4190499999999999e-05
-1.9284642321,1.3930699999999999e-05
-1.9234617309,1.36867e-05
-1.9184592296,1.34572e-05
-1.9134567284000001,1.32411e-05
-1.9084542271,1.30373e-05
-1.9034517259000001,1.28449e-05
-1.8984492246,1.26632e-05
-1.8934467234,1.24915e-05
-1.8884442221000002,1.23293e-05
-1.8834417209,1.2175999999999998e-05
-1.8784392196000002,1.2031400000000001e-05
-1.8734367184,1.18951e-05
-1.8684342171000001,1.17668e-05
-1.8634317159,1.1646600000000001e-05
-1.8584292146,1.1534400000000001e-05
-1.8534267134,1.14303e-05
-1.8484242121,1.13345e-05
-1.8434217109,1.12475e-05
-1.8384192096,1.11699e-05
-1.8334167084,1.11024e-05
-1.8284142071,1.1046400000000002e-05
-1.8234117059000001,1.1003399999999999e-05
-1.8184092046,1.0975599999999999e-05
-1.8134067034,1.0966e-05
-1.8084042021000002,1.09788e-05
-1.8034017009,1.10198e-05
-1.7983991996000002,1.10975e-05
-1.7933966983,1.1224100000000002e-05
-1.7883941971000001,1.1418e-05
-1.7833916958000002,1.17083e-05
-1.7783891946000001,1.21423e-05
-1.7733866933000002,1.28013e-05
-1.7683841921,1.38351e-05
-1.7633816908000002,1.55443e-05
-1.7583791896,1.86068e-05
-1.7533766883000002,2.4823200000000003e-05
-1.7483741871,4.03412e-05
-1.7433716858000001,9.74032e-05
-1.7383691846,0.0005132361
-1.7333666833,0.00024619240000000003
-1.7283641821,6.36277e-05
-1.7233616808,3.13025e-05
-1.7183591796000002,2.07627e-05
-1.7133566783,1.60878e-05
-1.7083541771000001,1.36071e-05
-1.7033516758,1.21257e-05
-1.6983491746000001,1.11628e-05
-1.6933466733000002,1.04953e-05
-1.6883441721,1.00085e-05
-1.6833416708000002,9.6383e-06
-1.6783391696,9.3469e-06
-1.6733366683000002,9.1107e-06
-1.6683341671,8.9142e-06
-1.6633316658000001,8.7474e-06
-1.6583291646,8.6029e-06
-1.6533266633,8.4759e-06
-1.6483241621,8.3625e-06
-1.6433216608,8.2601e-06
-1.6383191596000002,8.1667e-06
-1.6333166583,8.0807e-06
-1.6283141571000002,8.0009e-06
-1.6233116558,7.9264e-06
-1.6183091546000001,7.8563e-06
-1.6133066533000002,7.7901e-06
-1.6083041521,7.7273e-06
-1.6033016508000002,7.6676e-06
-1.5982991496,7.6106e-06
-1.5932966483000002,7.5562e-06
-1.5882941471,7.504e-06
-1.5832916458000001,7.454e-06
-1.5782891446,7.4062e-06
-1.5732866433000001,7.360499999999999e-06
-1.5682841421,7.317e-06
-1.5632816408,7.275800000000001e-06
-1.5582791396,7.2373e-06
-1.5532766383,7.2019000000000005e-06
-1.5482741371000002,7.170700000000001e-06
-1.5432716358,7.1452e-06
-1.5382691346000001,7.128200000000001e-06
-1.5332666333000002,7.125299999999999e-06
-1.5282641321000001,7.147999999999999e-06
-1.5232616308000002,7.2245e-06
-1.5182591296,7.438e-06
-1.5132566283000002,8.1336e-06
-1.5082541271,1.22179e-05
-1.5032516258000002,9.887379999999999e-05
-1.4982491246,1.06523e-05
-1.4932466233000001,7.7689e-06
-1.4882441221,7.1449e-06
-1.4832416208,6.8974e-06
-1.4782391196,6.7637e-06
-1.4732366183,6.6758000000000005e-06
-1.4682341171000002,6.6102e-06
-1.4632316158,6.556699999999999e-06
-1.4582291146000002,6.5103999999999995e-06
-1.4532266133,6.4688e-06
-1.4482241121000001,6.4303999999999995e-06
-1.4432216108000002,6.3943e-06
-1.4382191096,6.3599e-06
-1.4332166083000002,6.327000000000001e-06
-1.4282141071,6.2951e-06
-1.4232116058000002,6.2641e-06
-1.4182091046,6.234e-06
-1.4132066033000001,6.2045000000000005e-06
-1.4082041021,6.175700000000001e-06
-1.4032016008000001,6.1475e-06
-1.3981990995,6.1198e-06
-1.3931965983,6.0927e-06
-1.388194097,6.066e-06
-1.3831915958,6.04e-06
-1.3781890945,6.0146e-06
-1.3731865933,5.99e-06
-1.368184092,5.9666e-06
-1.3631815908000002,5.9455999999999995e-06
-1.3581790894999999,5.9301e-06
-1.3531765883000002,5.9359e-06
-1.3481740869999999,6.1412e-06
-1.3431715858000002,6.9252e-06
-1.3381690845,5.8962e-06
-1.3331665833,5.816799999999999e-06
-1.328164082,5.7798e-06
-1.3231615808,5.751599999999999e-06
-1.3181590795,5.7264e-06
-1.3131565782999999,5.7025e-06
-1.308154077,5.6795000000000004e-06
-1.3031515758,5.657e-06
-1.2981490745,5.635e-06
-1.2931465733,5.6133e-06
-1.2881440720000001,5.591900000000001e-06
-1.2831415708,5.570700000000001e-06
-1.2781390695000001,5.5499e-06
-1.2731365683,5.5293e-06
-1.268134067,5.5089e-06
-1.2631315658,5.4888e-06
-1.2581290645,5.4689e-06
-1.2531265633,5.4491999999999994e-06
-1.248124062,5.4299e-06
-1.2431215608,5.410800000000001e-06
-1.2381190595,5.3923e-06
-1.2331165582999999,5.3759000000000005e-06
-1.228114057,5.4315e-06
-1.2231115558,5.3412e-06
-1.2181090545,5.318400000000001e-06
-1.2131065533,5.2997e-06
-1.208104052,5.2815999999999995e-06
-1.2031015508,5.2639e-06
-1.1980990495000001,5.2464e-06
-1.1930965483,5.2291e-06
-1.188094047,5.2121000000000005e-06
-1.1830915458,5.1952e-06
-1.1780890445,5.1785000000000005e-06
-1.1730865433,5.1619000000000005e-06
-1.168084042,5.145499999999999e-06
-1.1630815408,5.129299999999999e-06
-1.1580790395,5.1132e-06
-1.1530765383,5.0973e-06
-1.148074037,5.0814999999999995e-06
-1.1430715357999999,5.0658e-06
-1.1380690345,5.0510000000000004e-06
-1.1330665333,5.0349e-06
-1.128064032,5.0192e-06
-1.1230615308,5.0039e-06
-1.1180590295000001,4.9887e-06
-1.1130565283,4.9736e-06
-1.108054027,4.9586e-06
-1.1030515258,4.9437e-06
-1.0980490245,4.929e-06
-1.0930465233,4.9144e-06
-1.088044022,4.9e-06
-1.0830415208,4.8858e-06
-1.0780390195,4.8717e-06
-1.0730365183,4.8579000000000005e-06
-1.068034017,4.8443e-06
-1.0630315157999999,4.8311e-06
-1.0580290145,4.8178e-06
-1.0530265133,4.8049e-06
-1.048024012,4.7922000000000005e-06
-1.0430215108,4.7797e-06
-1.0380190095,4.7673e-06
-1.0330165083,4.7549e-06
-1.0280140070000001,4.7426e-06
-1.0230115058,4.7301e-06
-1.0180090045,4.7174e-06
-1.0130065033,4.7046e-06
-1.008004002,4.6916e-06
-1.0030015008,4.6786e-06
-0.9979989995,4.6656e-06
-0.9929964981999999,4.6528e-06
-0.987993997,4.6401e-06
-0.9829914956999999,4.6278e-06
-0.9779889945,4.6158e-06
-0.9729864932,4.6043e-06
-0.9679839920000001,4.5933e-06
-0.9629814906999999,4.582900000000001e-06
-0.9579789895,4.5731e-06
-0.9529764881999999,4.5637e-06
-0.947973987,4.5545e-06
-0.9429714856999999,4.5447e-06
-0.9379689845,4.5332999999999994e-06
-0.9329664832,4.5206e-06
-0.9279639820000001,4.507200000000001e-06
-0.9229614807,4.4938999999999994e-06
-0.9179589795,4.4814e-06
-0.9129564781999999,4.4695e-06
-0.907953977,4.4583999999999995e-06
-0.9029514756999999,4.4480000000000004e-06
-0.8979489745,4.4386e-06
-0.8929464732,4.4306e-06
-0.8879439720000001,4.4249e-06
-0.8829414707,4.4208999999999995e-06
-0.8779389695,4.4114e-06
-0.8729364681999999,4.395e-06
-0.867933967,4.3798e-06
-0.8629314656999999,4.3672e-06
-0.8579289645,4.3562e-06
-0.8529264631999999,4.3461e-06
-0.847923962,4.3367e-06
-0.8429214607,4.3282e-06
-0.8379189595000001,4.3221e-06
-0.8329164581999999,4.3244e-06
-0.827913957,4.3111e-06
-0.8229114556999999,4.2931e-06
-0.8179089545,4.282e-06
-0.8129064531999999,4.2725999999999995e-06
-0.807903952,4.2637e-06
-0.8029014507,4.2551e-06
-0.7978989495000001,4.2470999999999995e-06
-0.7928964481999999,4.2427e-06
-0.787893947,4.2345e-06
-0.7828914456999999,4.2221e-06
-0.7778889445,4.2135e-06
-0.7728864431999999,4.205299999999999e-06
-0.767883942,4.1974e-06
-0.7628814407,4.1895e-06
-0.7578789395000001,4.1825e-06
-0.7528764381999999,4.1744e-06
-0.747873937,4.1663e-06
-0.7428714356999999,4.1587e-06
-0.7378689345,4.1512e-06
-0.7328664331999999,4.1438e-06
-0.727863932,4.1365e-06
-0.7228614307,4.1292e-06
-0.7178589295000001,4.1219e-06
-0.7128564282,4.114700000000001e-06
-0.707853927,4.1076e-06
-0.7028514256999999,4.1006999999999995e-06
-0.6978489245,4.0938e-06
-0.6928464231999999,4.087e-06
-0.687843922,4.0801e-06
-0.6828414207,4.0733e-06
-0.6778389195000001,4.0666e-06
-0.6728364182,4.06e-06
-0.667833917,4.0537e-06
-0.6628314157,4.0472e-06
-0.6578289145,4.0406e-06
-0.6528264132,4.0341e-06
-0.647823912,4.0279e-06
-0.6428214107,4.022e-06
-0.6378189095,4.0156e-06
-0.6328164082,4.0093e-06
-0.6278139070000001,4.0032999999999994e-06
-0.6228114057,3.9976e-06
-0.6178089045,3.9915e-06
-0.6128064032,3.9856000000000004e-06
-0.607803902,3.9799e-06
-0.6028014007,3.9742e-06
-0.5977988994,3.9685e-06
-0.5927963982,3.9629e-06
-0.5877938969,3.9574000000000004e-06
-0.5827913957,3.9519e-06
-0.5777888944,3.946499999999999e-06
-0.5727863932,3.9412e-06
-0.5677838919,3.9359e-06
-0.5627813907,3.9307e-06
-0.5577788894,3.9255e-06
-0.5527763882,3.920400000000001e-06
-0.5477738869,3.9153e-06
-0.5427713857,3.9103e-06
-0.5377688843999999,3.9053e-06
-0.5327663832,3.9004e-06
-0.5277638819,3.8956000000000004e-06
-0.5227613807,3.8908e-06
-0.5177588794,3.8861e-06
-0.5127563782,3.8814e-06
-0.5077538769,3.8768e-06
-0.5027513757000001,3.8722e-06
-0.4977488744,3.867699999999999e-06
-0.4927463732,3.8633e-06
-0.48774387189999996,3.8589e-06
-0.4827413707,3.8545e-06
-0.4777388694,3.8502e-06
-0.4727363682,3.846e-06
-0.46773386689999996,3.8418e-06
-0.4627313657,3.8376e-06
-0.4577288644,3.833500000000001e-06
-0.4527263632,3.8294999999999995e-06
-0.44772386189999996,3.8255e-06
-0.4427213607,3.8216e-06
-0.4377188594,3.8177e-06
-0.4327163582,3.8138e-06
-0.42771385689999997,3.8100999999999997e-06
-0.4227113557,3.8063e-06
-0.4177088544,3.8026e-06
-0.4127063532,3.799e-06
-0.40770385189999997,3.7954e-06
-0.4027013507,3.7919e-06
-0.3976988494,3.7883999999999996e-06
-0.3926963482,3.7849e-06
-0.38769384689999997,3.7814999999999997e-06
-0.3826913457,3.7782e-06
-0.3776888444,3.7749e-06
-0.3726863432,3.7716000000000004e-06
-0.3676838419,3.7683999999999998e-06
-0.3626813407,3.7652999999999998e-06
-0.3576788394,3.7622e-06
-0.3526763382,3.7591e-06
-0.3476738369,3.7561000000000003e-06
-0.3426713357,3.7531e-06
-0.33766883439999995,3.7501999999999997e-06
-0.3326663332,3.7473e-06
-0.32766383190000004,3.7445e-06
-0.3226613307,3.7417e-06
-0.3176588294,3.7389999999999997e-06
-0.3126563282,3.7363e-06
-0.30765382690000004,3.7336e-06
-0.30265132570000003,3.7310000000000004e-06
-0.2976488244,3.7285000000000004e-06
-0.2926463232,3.7260000000000004e-06
-0.28764382190000004,3.7235000000000004e-06
-0.2826413207,3.7211000000000003e-06
-0.2776388194,3.7187e-06
-0.2726363182,3.7163999999999997e-06
-0.2676338169,3.7141e-06
-0.2626313157,3.7119e-06
-0.2576288144,3.7097000000000002e-06
-0.2526263132,3.7075e-06
-0.24762381190000002,3.7054e-06
-0.2426213107,3.7032999999999998e-06
-0.23761880940000002,3.7013e-06
-0.2326163082,3.6993e-06
-0.22761380690000002,3.6974e-06
-0.2226113057,3.6955e-06
-0.21760880440000002,3.6937e-06
-0.2126063032,3.6919e-06
-0.20760380190000002,3.6901e-06
-0.20260130070000001,3.6883999999999997e-06
-0.19759879940000002,3.6867e-06
-0.19259629809999998,3.6851e-06
-0.18759379690000003,3.6835000000000004e-06
-0.18259129559999998,3.6819e-06
-0.1775887944,3.6804000000000004e-06
-0.17258629309999998,3.679e-06
-0.1675837919,3.6775999999999997e-06
-0.1625812906,3.6762e-06
-0.1575787894,3.6749e-06
-0.1525762881,3.6736000000000003e-06
-0.1475737869,3.6723e-06
-0.14257128560000001,3.6711000000000003e-06
-0.1375687844,3.67e-06
-0.13256628310000002,3.6688e-06
-0.1275637819,3.6678e-06
-0.1225612806,3.6667e-06
-0.1175587794,3.6657e-06
-0.1125562781,3.6648e-06
-0.1075537769,3.6638999999999998e-06
-0.1025512756,3.663e-06
-0.0975487744,3.6622000000000003e-06
-0.0925462731,3.6614e-06
-0.0875437719,3.6606e-06
-0.0825412706,3.6599e-06
-0.0775387694,3.6593000000000003e-06
-0.0725362681,3.6586e-06
-0.0675337669,3.6581e-06
-0.0625312656,3.6575e-06
-0.0575287644,3.657e-06
-0.0525262631,3.6566000000000003e-06
-0.0475237619,3.6562000000000002e-06
-0.0425212606,3.6558e-06
-0.0375187594,3.6555e-06
-0.0325162581,3.6551999999999997e-06
-0.0275137569,3.6549e-06
-0.022511255600000002,3.6547000000000003e-06
-0.0175087544,3.6545999999999997e-06
-0.0125062531,3.6544e-06
-0.007503751899999999,3.6543e-06
-0.0025012505999999998,3.6543e-06
0.0025012505999999998,3.6543e-06
0.007503751899999999,3.6543e-06
0.0125062531,3.6544e-06
0.0175087544,3.6545999999999997e-06
0.022511255600000002,3.6547000000000003e-06
0.0275137569,3.6549e-06
0.0325162581,3.6551999999999997e-06
0.0375187594,3.6555e-06
0.0425212606,3.6558e-06
0.0475237619,3.6562000000000002e-06
0.0525262631,3.6566000000000003e-06
0.0575287644,3.657e-06
0.0625312656,3.6575e-06
0.0675337669,3.6581e-06
0.0725362681,3.6586e-06
0.0775387694,3.6593000000000003e-06
0.0825412706,3.6599e-06
0.0875437719,3.6606e-06
0.0925462731,3.6614e-06
0.0975487744,3.6622000000000003e-06
0.1025512756,3.663e-06
0.1075537769,3.6638999999999998e-06
0.1125562781,3.6648e-06
0.1175587794,3.6657e-06
0.1225612806,3.6667e-06
0.1275637819,3.6678e-06
0.13256628310000002,3.6688e-06
0.1375687844,3.67e-06
0.14257128560000001,3.6711000000000003e-06
0.1475737869,3.6723e-06
0.1525762881,3.6736000000000003e-06
0.1575787894,3.6749e-06
0.1625812906,3.6762e-06
0.1675837919,3.6775999999999997e-06
0.17258629309999998,3.679e-06
0.1775887944,3.6804000000000004e-06
0.18259129559999998,3.6819e-06
0.18759379690000003,3.6835000000000004e-06
0.19259629809999998,3.6851e-06
0.19759879940000002,3.6867e-06
0.20260130070000001,3.6883999999999997e-06
0.20760380190000002,3.6901e-06
0.2126063032,3.6919e-06
0.21760880440000002,3.6937e-06
0.2226113057,3.6955e-06
0.22761380690000002,3.6974e-06
0.2326163082,3.6993e-06
0.23761880940000002,3.7013e-06
0.2426213107,3.7032999999999998e-06
0.24762381190000002,3.7054e-06
0.2526263132,3.7075e-06
0.2576288144,3.7097000000000002e-06
0.2626313157,3.7119e-06
0.2676338169,3.7141e-06
0.2726363182,3.7163999999999997e-06
0.2776388194,3.7187e-06
0.2826413207,3.7211000000000003e-06
0.28764382190000004,3.7235000000000004e-06
0.2926463232,3.7260000000000004e-06
0.2976488244,3.7285000000000004e-06
0.30265132570000003,3.7310000000000004e-06
0.30765382690000004,3.7336e-06
0.3126563282,3.7363e-06
0.3176588294,3.7389999999999997e-06
0.3226613307,3.7417e-06
0.32766383190000004,3.7445e-06
0.3326663332,3.7473e-06
0.33766883439999995,3.7501999999999997e-06
0.3426713357,3.7531e-06
0.3476738369,3.7561000000000003e-06
0.3526763382,3.7591e-06
0.3576788394,3.7622e-06
0.3626813407,3.7652999999999998e-06
0.3676838419,3.7683999999999998e-06
0.3726863432,3.7716000000000004e-06
0.3776888444,3.7749e-06
0.3826913457,3.7782e-06
0.38769384689999997,3.7814999999999997e-06
0.3926963482,3.7849e-06
0.3976988494,3.7883999999999996e-06
0.4027013507,3.7919e-06
0.40770385189999997,3.7954e-06
0.4127063532,3.799e-06
0.4177088544,3.8026e-06
0.4227113557,3.8063e-06
0.42771385689999997,3.8100999999999997e-06
0.4327163582,3.8138e-06
0.4377188594,3.8177e-06
0.4427213607,3.8216e-06
0.44772386189999996,3.8255e-06
0.4527263632,3.8294999999999995e-06
0.4577288644,3.833500000000001e-06
0.4627313657,3.8376e-06
0.46773386689999996,3.8418e-06
0.4727363682,3.846e-06
0.4777388694,3.8502e-06
0.4827413707,3.8545e-06
0.48774387189999996,3.8589e-06
0.4927463732,3.8633e-06
0.4977488744,3.867699999999999e-06
0.5027513757000001,3.8722e-06
0.5077538769,3.8768e-06
0.5127563782,3.8814e-06
0.5177588794,3.8861e-06
0.5227613807,3.8908e-06
0.5277638819,3.8956000000000004e-06
0.5327663832,3.9004e-06
0.5377688843999999,3.9053e-06
0.5427713857,3.9103e-06
0.5477738869,3.9153e-06
0.5527763882,3.920400000000001e-06
0.5577788894,3.9255e-06
0.5627813907,3.9307e-06
0.5677838919,3.9359e-06
0.5727863932,3.9412e-06
0.5777888944,3.946499999999999e-06
0.5827913957,3.9519e-06
0.5877938969,3.9574000000000004e-06
0.5927963982,3.9629e-06
0.5977988994,3.9685e-06
0.6028014007,3.9742e-06
0.607803902,3.9799e-06
0.6128064032,3.9856000000000004e-06
0.6178089045,3.9915e-06
0.6228114057,3.9976e-06
0.6278139070000001,4.0032999999999994e-06
0.6328164082,4.0093e-06
0.6378189095,4.0156e-06
0.6428214107,4.022e-06
0.647823912,4.0279e-06
0.6528264132,4.0341e-06
0.6578289145,4.0406e-06
0.6628314157,4.0472e-06
0.667833917,4.0537e-06
0.6728364182,4.06e-06
0.6778389195000001,4.0666e-06
0.6828414207,4.0733e-06
0.687843922,4.0801e-06
0.6928464231999999,4.087e-06
0.6978489245,4.0938e-06
0.7028514256999999,4.1006999999999995e-06
0.707853927,4.1076e-06
0.7128564282,4.114700000000001e-06
0.7178589295000001,4.1219e-06
0.7228614307,4.1292e-06
0.727863932,4.1365e-06
0.7328664331999999,4.1438e-06
0.7378689345,4.1512e-06
0.7428714356999999,4.1587e-06
0.747873937,4.1663e-06
0.7528764381999999,4.1744e-06
0.7578789395000001,4.1825e-06
0.7628814407,4.1895e-06
0.767883942,4.1974e-06
0.7728864431999999,4.205299999999999e-06
0.7778889445,4.2135e-06
0.7828914456999999,4.2221e-06
0.787893947,4.2345e-06
0.7928964481999999,4.2427e-06
0.7978989495000001,4.2470999999999995e-06
0.8029014507,4.2551e-06
0.807903952,4.2637e-06
0.8129064531999999,4.2725999999999995e-06
0.8179089545,4.282e-06
0.8229114556999999,4.2931e-06
0.827913957,4.3111e-06
0.8329164581999999,4.3244e-06
0.8379189595000001,4.3221e-06
0.8429214607,4.3282e-06
0.847923962,4.3367e-06
0.8529264631999999,4.3461e-06
0.8579289645,4.3562e-06
0.8629314656999999,4.3672e-06
0.867933967,4.3798e-06
0.8729364681999999,4.395e-06
0.8779389695,4.4114e-06
0.8829414707,4.4208999999999995e-06
0.8879439720000001,4.4249e-06
0.8929464732,4.4306e-06
0.8979489745,4.4386e-06
0.9029514756999999,4.4480000000000004e-06
0.907953977,4.4583999999999995e-06
0.9129564781999999,4.4695e-06
0.9179589795,4.4814e-06
0.9229614807,4.4938999999999994e-06
0.9279639820000001,4.507200000000001e-06
0.9329664832,4.5206e-06
0.9379689845,4.5332999999999994e-06
0.9429714856999999,4.5447e-06
0.947973987,4.5545e-06
0.9529764881999999,4.5637e-06
0.9579789895,4.5731e-06
0.9629814906999999,4.582900000000001e-06
0.9679839920000001,4.5933e-06
0.9729864932,4.6043e-06
0.9779889945,4.6158e-06
0.9829914956999999,4.6278e-06
0.987993997,4.6401e-06
0.9929964981999999,4.6528e-06
0.9979989995,4.6656e-06
1.0030015008,4.6786e-06
1.008004002,4.6916e-06
1.0130065033,4.7046e-06
1.0180090045,4.7174e-06
1.0230115058,4.7301e-06
1.0280140070000001,4.7426e-06
1.0330165083,4.7549e-06
1.0380190095,4.7673e-06
1.0430215108,4.7797e-06
1.048024012,4.7922000000000005e-06
1.0530265133,4.8049e-06
1.0580290145,4.8178e-06
1.0630315157999999,4.8311e-06
1.068034017,4.8443e-06
1.0730365183,4.8579000000000005e-06
1.0780390195,4.8717e-06
1.0830415208,4.8858e-06
1.088044022,4.9e-06
1.0930465233,4.9144e-06
1.0980490245,4.929e-06
1.1030515258,4.9437e-06
1.108054027,4.9586e-06
1.1130565283,4.9736e-06
1.1180590295000001,4.9887e-06
1.1230615308,5.0039e-06
1.128064032,5.0192e-06
1.1330665333,5.0349e-06
1.1380690345,5.0510000000000004e-06
1.1430715357999999,5.0658e-06
1.148074037,5.0814999999999995e-06
1.1530765383,5.0973e-06
1.1580790395,5.1132e-06
1.1630815408,5.129299999999999e-06
1.168084042,5.145499999999999e-06
1.1730865433,5.1619000000000005e-06
1.1780890445,5.1785000000000005e-06
1.1830915458,5.1952e-06
1.188094047,5.2121000000000005e-06
1.1930965483,5.2291e-06
1.1980990495000001,5.2464e-06
1.2031015508,5.2639e-06
1.208104052,5.2815999999999995e-06
1.2131065533,5.2997e-06
1.2181090545,5.318400000000001e-06
1.2231115558,5.3412e-06
1.228114057,5.4315e-06
1.2331165582999999,5.3759000000000005e-06
1.2381190595,5.3923e-06
1.2431215608,5.410800000000001e-06
1.248124062,5.4299e-06
1.2531265633,5.4491999999999994e-06
1.2581290645,5.4689e-06
1.2631315658,5.4888e-06
1.268134067,5.5089e-06
1.2731365683,5.5293e-06
1.2781390695000001,5.5499e-06
1.2831415708,5.570700000000001e-06
1.2881440720000001,5.591900000000001e-06
1.2931465733,5.6133e-06
1.2981490745,5.635e-06
1.3031515758,5.657e-06
1.308154077,5.6795000000000004e-06
1.3131565782999999,5.7025e-06
1.3181590795,5.7264e-06
1.3231615808,5.751599999999999e-06
1.328164082,5.7798e-06
1.3331665833,5.816799999999999e-06
1.3381690845,5.8962e-06
1.3431715858000002,6.9252e-06
1.3481740869999999,6.1412e-06
1.3531765883000002,5.9359e-06
1.3581790894999999,5.9301e-06
1.3631815908000002,5.9455999999999995e-06
1.368184092,5.9666e-06
1.3731865933,5.99e-06
1.3781890945,6.0146e-06
1.3831915958,6.04e-06
1.388194097,6.066e-06
1.3931965983,6.0927e-06
1.3981990995,6.1198e-06
1.4032016008000001,6.1475e-06
1.4082041021,6.175700000000001e-06
1.4132066033000001,6.2045000000000005e-06
1.4182091046,6.234e-06
1.4232116058000002,6.2641e-06
1.4282141071,6.2951e-06
1.4332166083000002,6.327000000000001e-06
1.4382191096,6.3599e-06
1.4432216108000002,6.3943e-06
1.4482241121000001,6.4303999999999995e-06
1.4532266133,6.4688e-06
1.4582291146000002,6.5103999999999995e-06
1.4632316158,6.556699999999999e-06
1.4682341171000002,6.6102e-06
1.4732366183,6.6758000000000005e-06
1.4782391196,6.7637e-06
1.4832416208,6.8974e-06
1.4882441221,7.1449e-06
1.4932466233000001,7.7689e-06
1.4982491246,1.06523e-05
1.5032516258000002,9.887379999999999e-05
1.5082541271,1.22179e-05
1.5132566283000002,8.1336e-06
1.5182591296,7.438e-06
1.5232616308000002,7.2245e-06
1.5282641321000001,7.147999999999999e-06
1.5332666333000002,7.125299999999999e-06
1.5382691346000001,7.128200000000001e-06
1.5432716358,7.1452e-06
1.5482741371000002,7.170700000000001e-06
1.5532766383,7.2019000000000005e-06
1.5582791396,7.2373e-06
1.5632816408,7.275800000000001e-06
1.5682841421,7.317e-06
1.5732866433000001,7.360499999999999e-06
1.5782891446,7.4062e-06
1.5832916458000001,7.454e-06
1.5882941471,7.504e-06
1.5932966483000002,7.5562e-06
1.5982991496,7.6106e-06
1.6033016508000002,7.6676e-06
1.6083041521,7.7273e-06
1.6133066533000002,7.7901e-06
1.6183091546000001,7.8563e-06
1.6233116558,7.9264e-06
1.6283141571000002,8.0009e-06
1.6333166583,8.0807e-06
1.6383191596000002,8.1667e-06
1.6433216608,8.2601e-06
1.6483241621,8.3625e-06
1.6533266633,8.4759e-06
1.6583291646,8.6029e-06
1.6633316658000001,8.7474e-06
1.6683341671,8.9142e-06
1.6733366683000002,9.1107e-06
1.6783391696,9.3469e-06
1.6833416708000002,9.6383e-06
1.6883441721,1.00085e-05
1.6933466733000002,1.04953e-05
1.6983491746000001,1.11628e-05
1.7033516758,1.21257e-05
1.7083541771000001,1.36071e-05
1.7133566783,1.60878e-05
1.7183591796000002,2.07627e-05
1.7233616808,3.13025e-05
1.7283641821,6.36277e-05
1.7333666833,0.00024619240000000003
1.7383691846,0.0005132361
1.7433716858000001,9.74032e-05
1.7483741871,4.03412e-05
1.7533766883000002,2.4823200000000003e-05
1.7583791896,1.86068e-05
1.7633816908000002,1.55443e-05
1.7683841921,1.38351e-05
1.7733866933000002,1.28013e-05
1.7783891946000001,1.21423e-05
1.7833916958000002,1.17083e-05
1.7883941971000001,1.1418e-05
1.7933966983,1.1224100000000002e-05
1.7983991996000002,1.10975e-05
1.8034017009,1.10198e-05
1.8084042021000002,1.09788e-05
1.8134067034,1.0966e-05
1.8184092046,1.0975599999999999e-05
1.8234117059000001,1.1003399999999999e-05
1.8284142071,1.1046400000000002e-05
1.8334167084,1.11024e-05
1.8384192096,1.11699e-05
1.8434217109,1.12475e-05
1.8484242121,1.13345e-05
1.8534267134,1.14303e-05
1.8584292146,1.1534400000000001e-05
1.8634317159,1.1646600000000001e-05
1.8684342171000001,1.17668e-05
1.8734367184,1.18951e-05
1.8784392196000002,1.2031400000000001e-05
1.8834417209,1.2175999999999998e-05
1.8884442221000002,1.23293e-05
1.8934467234,1.24915e-05
1.8984492246,1.26632e-05
1.9034517259000001,1.28449e-05
1.9084542271,1.30373e-05
1.9134567284000001,1.32411e-05
1.9184592296,1.34572e-05
1.9234617309,1.36867e-05
1.9284642321,1.3930699999999999e-05
1.9334667334,1.4190499999999999e-05
1.9384692346,1.44677e-05
1.9434717359,1.4763900000000001e-05
1.9484742371000001,1.5081099999999999e-05
1.9534767384,1.5421700000000002e-05
1.9584792396000001,1.57883e-05
1.9634817409,1.6183800000000002e-05
1.9684842421000002,1.66119e-05
1.9734867434,1.70765e-05
1.9784892446,1.75826e-05
1.9834917459,1.81356e-05
1.9884942471,1.87422e-05
1.9934967484000001,1.94103e-05
1.9984992496,2.01493e-05
2.0035017509,2.09703e-05
2.0085042521000003,2.18871e-05
2.0135067534,2.2916e-05
2.0185092546,2.4077399999999998e-05
2.0235117559,2.53963e-05
2.0285142571,2.69039e-05
2.0335167584000002,2.86395e-05
2.0385192596,3.06532e-05
2.0435217609,3.30092e-05
2.0485242621,3.57914e-05
2.0535267634,3.91106e-05
2.0585292646,4.3115e-05
2.0635317659,4.8006899999999996e-05
2.0685342671,5.40668e-05
2.0735367684,6.16915e-05
2.0785392696000002,7.14548e-05
2.0835417709,8.42052e-05
2.0885442721,0.0001012289
2.0935467734,0.0001245209
2.0985492746000003,0.0001572371
2.1035517759,0.00020439599999999997
2.1085542771,0.0002737149
2.1135567784,0.0003753429
2.1185592796,0.0005149667
2.1235617809000003,0.0006676263
2.1285642821,0.0007478116
2.1335667834,0.0006857508
2.1385692846,0.0005399167
2.1435717859,0.0003994449
2.1485742871,0.000294902
2.1535767884,0.00022279439999999998
2.1585792896,0.000173423
2.1635817909,0.0001390328
2.1685842921000003,0.0001144851
2.1735867934,9.65177e-05
2.1785892946,8.305540000000001e-05
2.1835917959,7.27552e-05
2.1885942971,6.472760000000001e-05
2.1935967984,5.83695e-05
2.1985992996,5.32624e-05
2.2036018009,4.9109799999999995e-05
2.2086043022,4.5697299999999994e-05
2.2136068034,4.2867399999999996e-05
2.2186093047,4.05019e-05
2.2236118059,3.85115e-05
2.2286143072,3.68271e-05
2.2336168084,3.53952e-05
2.2386193097,3.41734e-05
2.2436218109,3.3128e-05
2.2486243122,3.22321e-05
2.2536268134,3.14636e-05
2.2586293147,3.08048e-05
2.2636318159,3.02407e-05
2.2686343172,2.97592e-05
2.2736368184,2.9350100000000002e-05
2.2786393197,2.9004699999999997e-05
2.2836418209000002,2.8715999999999997e-05
2.2886443222,2.84778e-05
2.2936468234,2.82848e-05
2.2986493247,2.8132600000000002e-05
2.3036518259,2.80173e-05
2.3086543272,2.7935799999999998e-05
2.3136568284,2.78852e-05
2.3186593297,2.78629e-05
2.3236618309,2.78669e-05
2.3286643322,2.78952e-05
2.3336668334,2.7946399999999997e-05
2.3386693347,2.8019e-05
2.3436718359,2.81117e-05
2.3486743372,2.82235e-05
2.3536768384,2.83535e-05
2.3586793397,2.85009e-05
2.3636818409,2.8664899999999997e-05
2.3686843422,2.8845e-05
2.3736868434000002,2.90407e-05
2.3786893447,2.92515e-05
2.3836918459,2.9477e-05
2.3886943472,2.9716999999999997e-05
2.3936968484,2.99712e-05
2.3986993497,3.02394e-05
2.4037018509,3.0521399999999995e-05
2.4087043522,3.08172e-05
2.4137068534,3.11266e-05
2.4187093547,3.14497e-05
2.4237118559,3.17865e-05
2.4287143572,3.2137e-05
2.4337168584,3.25013e-05
2.4387193597,3.2879499999999996e-05
2.4437218609,3.32717e-05
2.4487243622,3.36781e-05
2.4537268634,3.40989e-05
2.4587293647,3.45344e-05
2.4637318659,3.49847e-05
2.4687343672,3.54502e-05
2.4737368684,3.59311e-05
2.4787393697,3.6427800000000004e-05
2.4837418709,3.6940700000000004e-05
2.4887443721999998,3.74701e-05
2.4937468734,3.80165e-05
2.4987493747,3.85803e-05
2.5037518759,3.91619e-05
2.5087543772,3.97619e-05
2.5137568784,4.03808e-05
2.5187593797,4.10192e-05
2.5237618809,4.16777e-05
2.5287643822,4.23568e-05
2.5337668834000002,4.30573e-05
2.5387693847,4.37799e-05
2.5437718859,4.45253e-05
2.5487743872,4.52942e-05
2.5537768884,4.60876e-05
2.5587793897,4.69063e-05
2.5637818909,4.77511e-05
2.5687843922,4.8623100000000005e-05
2.5737868934,4.95232e-05
2.5787893947,5.04525e-05
2.5837918959,5.14122e-05
2.5887943972,5.24033e-05
2.5937968984,5.34272e-05
2.5987993997,5.4485200000000005e-05
2.6038019009999998,5.55785e-05
2.6088044022,5.67087e-05
2.6138069035,5.78772e-05
2.6188094047,5.9085799999999996e-05
2.623811906,6.03359e-05
2.6288144072,6.16295e-05
2.6338169085,6.29683e-05
2.6388194097,6.435430000000001e-05
2.643821911,6.57897e-05
2.6488244122,6.72766e-05
2.6538269135,6.88172e-05
2.6588294147,7.04141e-05
2.663831916,7.20697e-05
2.6688344172,7.37868e-05
2.6738369185,7.556819999999999e-05
2.6788394197,7.74169e-05
2.683841921,7.93362e-05
2.6888444222000003,8.132920000000001e-05
2.6938469235,8.339969999999999e-05
2.6988494247,8.555120000000001e-05
2.703851926,8.77878e-05
2.7088544272000004,9.011360000000001e-05
2.7138569285000003,9.253299999999999e-05
2.7188594297,9.50506e-05
2.723861931,9.76714e-05
2.7288644322000004,0.00010040040000000002
2.7338669335000003,0.0001032432
2.7388694347,0.0001062055
2.743871936,0.00010929329999999999
2.7488744372000005,0.000112513
2.7538769385000004,0.0001158715
2.7588794397000003,0.0001193757
2.763881941,0.0001230332
2.7688844422,0.0001268517
2.7738869435000004,0.0001308395
2.7788894447000003,0.0001350052
2.7838919460000002,0.0001393578
2.7888944472,0.0001439067
2.7938969485,0.0001486618
2.7988994497000004,0.00015363319999999998
2.8039019510000003,0.0001588315
2.8089044522,0.0001642675
2.8139069535,0.00016995240000000002
2.8189094547000004,0.0001758977
2.8239119560000003,0.00018211490000000002
2.8289144572000002,0.0001886157
2.8339169585,0.0001954118
2.8389194597000005,0.00020251459999999998
2.8439219610000004,0.00020993529999999998
2.8489244622000003,0.0002176843
2.8539269635,0.0002257714
2.8589294647,0.0002342053
2.8639319660000004,0.0002429932
2.8689344672000003,0.0002521403
2.8739369685000002,0.0002616494
2.8789394697,0.0002715207
2.883941971,0.0002817505
2.8889444722000004,0.000292331
2.8939469735000003,0.0003032494
2.8989494747,0.0003144869
2.903951976,0.0003260182
2.9089544772000004,0.0003378099
2.9139569785000003,0.00034982050000000004
2.9189594797000002,0.0003619988
2.923961981,0.0003742832
2.9289644822000005,0.0003866016
2.9339669835000004,0.0003988705
2.9389694847000003,0.000410995
2.943971986,0.0004228694
2.9489744872,0.000434378
2.9539769885000005,0.00044539620000000004
2.9589794897000004,0.000455793
2.9639819910000003,0.00046543349999999997
2.9689844922,0.00047418220000000004
2.9739869935,0.0004819068
2.9789894947000004,0.0004884827
2.9839919960000003,0.0004937969999999999
2.9889944972,0.0004977533
2.9939969985,0.0005002752
2.9989994997000005,0.0005013099
3.0040020010000004,0.0005008306
3.0090045023000003,0.0004988378
3.0140070035,0.0004953594
3.0190095048,0.0004904493
3.0240120060000004,0.00048418580000000004
3.0290145073000003,0.0004766675
3.0340170085000002,0.00046801019999999995
3.0390195098,0.000458342
3.044022011,0.00044779870000000003
3.0490245123000004,0.0004365201
3.0540270135000003,0.0004246451
3.0590295148,0.000412309
3.064032016,0.0003996401
3.0690345173,0.00038675760000000004
3.0740370185000003,0.0003737703
3.0790395198000002,0.0003607754
3.084042021,0.00034785809999999997
3.0890445223,0.000335092
3.0940470235000004,0.0003225391
3.0990495248000003,0.0003102505
3.104052026,0.0002982675
3.1090545273,0.0002866224
3.1140570285000004,0.0002753392
3.1190595298000003,0.0002644352
3.1240620310000002,0.0002539213
3.1290645323,0.0002438033
3.1340670335,0.0002340828
3.1390695348000004,0.0002247575
3.1440720360000003,0.0002158224
3.1490745373,0.00020727
3.1540770385,0.0001990909
3.1590795398,0.00019127450000000002
3.1640820410000003,0.000183809
3.1690845423000003,0.0001766818
3.1740870435,0.00016988009999999997
3.1790895448,0.0001633906
3.1840920460000004,0.0001572001
3.1890945473000003,0.00015129540000000002
3.1940970485,0.00014566360000000002
3.1990995498,0.0001402918
3.2041020510000005,0.0001351677
3.2091045523000004,0.0001302792
3.2141070535000003,0.0001256149
3.2191095548,0.0001211636
3.224112056,0.00011691450000000001
3.2291145573000004,0.00011285760000000001
3.2341170585000003,0.000108983
3.2391195598,0.0001052814
3.244122061,0.0001017442
3.2491245623,9.83628e-05
3.2541270635000004,9.51294e-05
3.2591295648000003,9.203629999999999e-05
3.264132066,8.90766e-05
3.2691345673,8.62433e-05
3.2741370685000004,8.353e-05
3.2791395698000003,8.093090000000001e-05
3.284142071,7.844e-05
3.2891445723,7.60521e-05
3.2941470735,7.37619e-05
3.2991495748000004,7.15647e-05
3.3041520760000003,6.94559e-05
3.3091545773,6.74312e-05
3.3141570785,6.54865e-05
3.3191595798,6.36179e-05
3.3241620810000003,6.18217e-05
3.3291645823000002,6.00946e-05
3.3341670835,5.84333e-05
3.3391695848,5.68347e-05
3.3441720860000004,5.52958e-05
3.3491745873000003,5.3814e-05
3.3541770885,5.23865e-05
3.3591795898,5.10109e-05
3.3641820910000004,4.9684899999999996e-05
3.3691845923000003,4.8406300000000004e-05
3.3741870935000002,4.71729e-05
3.3791895948,4.59827e-05
3.384192096,4.4833800000000004e-05
3.3891945973000004,4.37245e-05
3.3941970985000003,4.265310000000001e-05
3.3991995998,4.16179e-05
3.4042021011,4.06173e-05
3.4092046023,3.965e-05
3.4142071036000003,3.87145e-05
3.4192096048000002,3.78096e-05
3.4242121061,3.6933899999999995e-05
3.4292146073,3.60863e-05
3.4342171086,3.5265599999999997e-05
3.4392196098000003,3.44708e-05
3.4442221111,3.37008e-05
3.4492246123,3.29546e-05
3.4542271136,3.22314e-05
3.4592296148000004,3.1530100000000005e-05
3.4642321161000003,3.0850100000000005e-05
3.4692346173,3.0190399999999998e-05
3.4742371186,2.95503e-05
3.4792396198000004,2.8929e-05
3.4842421211000003,2.8325900000000003e-05
3.4892446223,2.77402e-05
3.4942471236,2.71714e-05
3.4992496248,2.66188e-05
3.5042521261000004,2.6081799999999998e-05
3.5092546273000003,2.55598e-05
3.5142571286,2.5052399999999998e-05
3.5192596298,2.4559e-05
3.5242621311,2.4079099999999998e-05
3.5292646323000003,2.36123e-05
3.5342671336,2.31581e-05
3.5392696348,2.2716e-05
3.5442721361,2.22856e-05
3.5492746373000004,2.1866599999999998e-05
3.5542771386000003,2.14586e-05
3.5592796398,2.10611e-05
3.5642821411,2.06739e-05
3.5692846423,2.02966e-05
3.5742871436000003,1.99289e-05
3.5792896448000002,1.95705e-05
3.5842921461,1.9220999999999998e-05
3.5892946473,1.88803e-05
3.5942971486,1.85479e-05
3.5992996498000003,1.82237e-05
3.6043021511,1.79073e-05
3.6093046523,1.7598599999999998e-05
3.6143071536,1.72973e-05
3.6193096548000003,1.70032e-05
3.6243121561000002,1.6716099999999997e-05
3.6293146573,1.64357e-05
3.6343171586,1.61618e-05
3.6393196598000004,1.58943e-05
3.6443221611000003,1.5633e-05
3.6493246623,1.53776e-05
3.6543271636,1.5128e-05
3.6593296648,1.48841e-05
3.6643321661000003,1.46456e-05
3.6693346673000002,1.44125e-05
3.6743371686,1.4184500000000001e-05
3.6793396698,1.39615e-05
3.6843421711,1.37434e-05
3.6893446723000003,1.35301e-05
3.6943471736,1.33213e-05
3.6993496748,1.3117e-05
3.7043521761,1.29171e-05
3.7093546773000003,1.2721400000000002e-05
3.7143571786000003,1.25299e-05
3.7193596798,1.23423e-05
3.7243621811,1.2158599999999999e-05
3.7293646823000004,1.1978800000000001e-05
3.7343671836000003,1.18026e-05
3.7393696848,1.163e-05
3.7443721861,1.1461e-05
3.7493746873,1.12953e-05
3.7543771886000004,1.1133e-05
3.7593796898000003,1.0973900000000002e-05
3.7643821911,1.0817999999999999e-05
3.7693846923,1.06651e-05
3.7743871936,1.05152e-05
3.7793896948000003,1.0368299999999999e-05
3.7843921961,1.02242e-05
3.7893946973,1.00829e-05
3.7943971986,9.944299999999999e-06
3.7993996998000004,9.8083e-06
3.8044022011000003,9.6749e-06
3.8094047024,9.544099999999999e-06
3.8144072036,9.4156e-06
3.8194097049,9.2896e-06
3.8244122061000003,9.1659e-06
3.8294147074000002,9.044500000000001e-06
3.8344172086,8.9254e-06
3.8394197099,8.8083e-06
3.8444222111,8.6935e-06
3.8494247124000003,8.5807e-06
3.8544272136,8.4699e-06
3.8594297149,8.3611e-06
3.8644322161,8.2542e-06
3.8694347174,8.1492e-06
3.8744372186000002,8.0461e-06
3.8794397199,7.9448e-06
3.8844422211,7.845199999999999e-06
3.8894447224,7.7474e-06
3.8944472236000003,7.6513e-06
3.8994497249,7.556799999999999e-06
3.9044522261,7.4639e-06
3.9094547274,7.3725999999999995e-06
3.9144572286000003,7.2828e-06
3.9194597299000002,7.1946000000000005e-06
3.9244622311,7.1078e-06
3.9294647324,7.0224e-06
3.9344672336,6.9385000000000006e-06
3.9394697349000003,6.856e-06
3.9444722361,6.7748e-06
3.9494747374,6.695e-06
3.9544772386,6.6164e-06
3.9594797399,6.5391e-06
3.9644822411000002,6.463099999999999e-06
3.9694847424,6.3883e-06
3.9744872436,6.3147e-06
3.9794897449,6.2422e-06
3.9844922461000003,6.1709000000000005e-06
3.9894947474,6.100700000000001e-06
3.9944972486,6.0316e-06
3.9994997499,5.9636e-06
4.0045022511,5.8967e-06
4.0095047524,5.8308e-06
4.0145072536,5.765800000000001e-06
4.0195097549000005,5.7019e-06
4.0245122561,5.639e-06
4.0295147574,5.577e-06
4.0345172586,5.516e-06
4.0395197599,5.4559000000000006e-06
4.0445222611,5.3966999999999995e-06
4.0495247624,5.3383e-06
4.0545272636,5.2809000000000005e-06
4.0595297649,5.2242e-06
4.0645322661000005,5.1685000000000006e-06
4.0695347674,5.1135e-06
4.0745372686,5.0593e-06
4.0795397699,5.006e-06
4.0845422711,4.9534e-06
4.0895447724,4.9014999999999996e-06
4.0945472736,4.8505e-06
4.0995497749,4.8002e-06
4.1045522761,4.7504e-06
4.1095547774000005,4.7015e-06
4.1145572786,4.6532e-06
4.1195597799,4.6057e-06
4.1245622811,4.5587e-06
4.1295647824,4.5125e-06
4.1345672836,4.4669e-06
4.1395697849,4.4219e-06
4.1445722861,4.3776e-06
4.1495747874,4.3338e-06
4.1545772886000005,4.2907e-06
4.1595797899,4.2481e-06
4.1645822911,4.2061e-06
4.1695847924,4.1647e-06
4.1745872936,4.1239e-06
4.1795897949,4.0836e-06
4.1845922961,4.0438e-06
4.1895947974,4.0046e-06
4.1945972986,3.9659e-06
4.1995997999,3.9277e-06
4.2046023012000004,3.89e-06
4.2096048024,3.8528e-06
4.2146073037,3.8161e-06
4.2196098049,3.7798000000000002e-06
4.2246123062,3.7439999999999996e-06
4.2296148074,3.7087e-06
4.2346173087,3.6738999999999997e-06
4.2396198099,3.6395e-06
4.2446223112,3.6055e-06
4.2496248124000005,3.572e-06
4.2546273137,3.5388999999999997e-06
4.2596298149,3.5062e-06
4.2646323162,3.4739e-06
4.2696348174,3.4420999999999996e-06
4.2746373187,3.4106e-06
4.2796398199,3.3795e-06
4.2846423212,3.3488e-06
4.2896448224,3.3185e-06
4.2946473237000005,3.2886e-06
4.2996498249,3.2589999999999996e-06
4.3046523262,3.2298e-06
4.3096548274,3.2010000000000004e-06
4.3146573287,3.1725e-06
4.3196598299,3.1443e-06
4.3246623312,3.1164999999999997e-06
4.3296648324,3.0889999999999996e-06
4.3346673337,3.0619e-06
4.3396698349000005,3.0351e-06
4.3446723362,3.0086000000000003e-06
4.3496748374,2.9824e-06
4.3546773387,2.9565e-06
4.3596798399,2.9308999999999998e-06
4.3646823412,2.9057e-06
4.3696848424,2.8807e-06
4.3746873437,2.8560000000000003e-06
4.3796898449,2.8316e-06
4.3846923462000005,2.8075e-06
4.3896948474,2.7837e-06
4.3946973487,2.7601e-06
4.3996998499,2.7368e-06
4.4047023512,2.7137999999999997e-06
4.4097048524,2.691e-06
4.4147073537,2.6685000000000004e-06
4.4197098549,2.6463e-06
4.4247123562,2.6243e-06
4.4297148574000005,2.6026e-06
4.4347173587,2.5811e-06
4.4397198599,2.5598e-06
4.4447223612,2.5388e-06
4.4497248624,2.5180000000000003e-06
4.4547273637,2.4975e-06
4.4597298649,2.4771e-06
4.4647323662,2.457e-06
4.4697348674,2.4372e-06
4.4747373687,2.4175e-06
4.4797398699,2.398e-06
4.4847423712,2.3788e-06
4.4897448724,2.3598e-06
4.4947473737,2.341e-06
4.4997498749,2.3222999999999998e-06
4.5047523762,2.3038999999999997e-06
4.5097548774,2.2857e-06
4.5147573787,2.2677e-06
4.5197598799000005,2.2499000000000003e-06
4.5247623812,2.2322e-06
4.5297648824,2.2148e-06
4.5347673837,2.1975e-06
4.5397698849,2.1804e-06
4.5447723862,2.1635e-06
4.5497748874,2.1468e-06
4.5547773887,2.1302e-06
4.5597798899,2.1138e-06
4.5647823912,2.0976e-06
4.5697848924,2.0816e-06
4.5747873937,2.0657e-06
4.5797898949,2.05e-06
4.5847923962,2.0344e-06
4.5897948974,2.019e-06
4.5947973987,2.0037999999999998e-06
4.5997998999,1.9887e-06
4.6048024012,1.9738e-06
4.6098049025,1.9590000000000002e-06
4.6148074037,1.9444e-06
4.619809905,1.9299e-06
4.6248124062,1.9156e-06
4.6298149075,1.9014e-06
4.6348174087,1.8873e-06
4.63981991,1.8734000000000001e-06
4.6448224112,1.8596000000000002e-06
4.6498249125,1.846e-06
4.6548274137,1.8325e-06
4.659829915,1.8190999999999999e-06
4.6648324162,1.8059e-06
4.6698349175,1.7928e-06
4.6748374187,1.7797999999999999e-06
4.67983992,1.767e-06
4.6848424212,1.7543e-06
4.6898449225,1.7416999999999998e-06
4.6948474237,1.7291999999999999e-06
4.699849925,1.7168e-06
4.7048524262,1.7046000000000002e-06
4.7098549275,1.6925e-06
4.7148574287,1.6803999999999998e-06
4.71985993,1.6686000000000002e-06
4.7248624312,1.6568000000000002e-06
4.7298649325,1.6451e-06
4.7348674337,1.6335e-06
4.739869935,1.6221e-06
4.7448724362,1.6108e-06
4.7498749375,1.5994999999999999e-06
4.7548774387,1.5884000000000001e-06
4.75987994,1.5774000000000001e-06
4.7648824412,1.5665e-06
4.7698849425,1.5556e-06
4.7748874437,1.5449e-06
4.779889945,1.5343e-06
4.7848924462,1.5238e-06
4.7898949475,1.5134e-06
4.7948974487000005,1.503e-06
4.79989995,1.4928e-06
4.8049024512,1.4826e-06
4.8099049525,1.4725999999999999e-06
4.8149074537,1.4626e-06
4.819909955,1.4528e-06
4.8249124562,1.4430000000000002e-06
4.8299149575,1.4333000000000001e-06
4.8349174587,1.4237e-06
4.83991996,1.4142e-06
4.8449224612,1.4047999999999999e-06
4.8499249625,1.3954e-06
4.8549274637,1.3862e-06
4.859929965,1.377e-06
4.8649324662,1.3678999999999999e-06
4.8699349675,1.3588999999999998e-06
4.8749374687,1.3499000000000002e-06
4.87993997,1.3411000000000002e-06
4.8849424712000005,1.3323e-06
4.8899449725,1.3236000000000001e-06
4.8949474737,1.315e-06
4.899949975,1.3063999999999999e-06
4.9049524762,1.2978999999999999e-06
4.9099549775,1.2894999999999999e-06
4.9149574787,1.2812000000000001e-06
4.91995998,1.2729000000000001e-06
4.9249624812,1.2647e-06
4.9299649825,1.2566e-06
4.9349674837,1.2486e-06
4.939969985,1.2406e-06
4.9449724862,1.2326999999999999e-06
4.9499749875,1.2248000000000001e-06
4.9549774887,1.2171e-06
4.95997999,1.2093e-06
4.9649824912,1.2017e-06
4.9699849925,1.1941e-06
4.9749874937000005,1.1866e-06
4.979989995,1.1792e-06
4.9849924962,1.1718000000000002e-06
4.9899949975,1.1644e-06
4.9949974987,1.1572e-06
5.0,1.15e-06


==> two-level-1-S-int.csv <==
-3.9949974987,2.69871e-05
-3.9899949975,2.71525e-05
-3.9849924962,2.7319600000000002e-05
-3.979989995,2.74883e-05
-3.9749874937,2.76586e-05
-3.9699849925,2.78306e-05
-3.9649824912000002,2.80043e-05
-3.95997999,2.8179699999999997e-05
-3.9549774887,2.83568e-05
-3.9499749875,2.85356e-05
-3.9449724862,2.87163e-05
-3.939969985,2.8898699999999998e-05
-3.9349674837,2.90829e-05
-3.9299649825,2.9269e-05
-3.9249624812,2.9457e-05
-3.91995998,2.96468e-05
-3.9149574787,2.9838600000000003e-05
-3.9099549775,3.00323e-05
-3.9049524762,3.0228000000000003e-05
-3.899949975,3.0425700000000002e-05
-3.8949474737,3.06254e-05
-3.8899449725,3.0827199999999995e-05
-3.8849424712,3.1031e-05
-3.87993997,3.1237e-05
-3.8749374687,3.14451e-05
-3.8699349675,3.16554e-05
-3.8649324662,3.18679e-05
-3.859929965,3.20827e-05
-3.8549274637,3.22997e-05
-3.8499249625,3.2519e-05
-3.8449224612,3.2740599999999996e-05
-3.83991996,3.29646e-05
-3.8349174587,3.3191e-05
-3.8299149575,3.34198e-05
-3.8249124562,3.36511e-05
-3.819909955,3.38849e-05
-3.8149074537,3.41212e-05
-3.8099049525,3.43602e-05
-3.8049024512000003,3.46017e-05
-3.79989995,3.4845900000000005e-05
-3.7948974487,3.5092800000000004e-05
-3.7898949475,3.5342399999999996e-05
-3.7848924462,3.55948e-05
-3.779889945,3.585e-05
-3.7748874437,3.6108e-05
-3.7698849425,3.6369000000000004e-05
-3.7648824412,3.66329e-05
-3.75987994,3.68998e-05
-3.7548774387,3.71697e-05
-3.7498749375,3.74427e-05
-3.7448724362,3.77188e-05
-3.739869935,3.79981e-05
-3.7348674337,3.82807e-05
-3.7298649325,3.8566500000000004e-05
-3.7248624312,3.88556e-05
-3.71985993,3.91481e-05
-3.7148574287000002,3.9444000000000004e-05
-3.7098549275,3.97434e-05
-3.7048524262,4.00463e-05
-3.699849925,4.03529e-05
-3.6948474237,4.06631e-05
-3.6898449225,4.0977e-05
-3.6848424212,4.12946e-05
-3.67983992,4.1616099999999996e-05
-3.6748374187,4.19415e-05
-3.6698349175,4.22708e-05
-3.6648324162,4.26041e-05
-3.659829915,4.2941499999999995e-05
-3.6548274137,4.3283100000000006e-05
-3.6498249125,4.3628900000000005e-05
-3.6448224112,4.39789e-05
-3.63981991,4.43333e-05
-3.6348174087,4.4692200000000006e-05
-3.6298149075,4.50555e-05
-3.6248124062000002,4.54234e-05
-3.619809905,4.579600000000001e-05
-3.6148074037,4.61733e-05
-3.6098049025,4.65554e-05
-3.6048024012,4.69424e-05
-3.5997998999000003,4.73344e-05
-3.5947973987,4.77314e-05
-3.5897948974,4.8133599999999996e-05
-3.5847923962,4.8541e-05
-3.5797898949,4.89537e-05
-3.5747873937,4.9371899999999994e-05
-3.5697848924,4.97955e-05
-3.5647823912,5.0224799999999994e-05
-3.5597798899,5.065979999999999e-05
-3.5547773887000003,5.11006e-05
-3.5497748874,5.1547299999999993e-05
-3.5447723862,5.2e-05
-3.5397698849,5.24588e-05
-3.5347673837,5.29238e-05
-3.5297648824000003,5.339520000000001e-05
-3.5247623812,5.3873100000000004e-05
-3.5197598799,5.43575e-05
-3.5147573787,5.4848599999999995e-05
-3.5097548774000003,5.5346599999999996e-05
-3.5047523762,5.5851400000000005e-05
-3.4997498749,5.63634e-05
-3.4947473737,5.68825e-05
-3.4897448724,5.7409e-05
-3.4847423712,5.79429e-05
-3.4797398699,5.84844e-05
-3.4747373687,5.90337e-05
-3.4697348674,5.95909e-05
-3.4647323662000002,6.01561e-05
-3.4597298649,6.0729499999999995e-05
-3.4547273637,6.13112e-05
-3.4497248624,6.19015e-05
-3.4447223612,6.25005e-05
-3.4397198599000003,6.310819999999999e-05
-3.4347173587,6.3725e-05
-3.4297148574,6.435100000000001e-05
-3.4247123562,6.49864e-05
-3.4197098549000002,6.56313e-05
-3.4147073537,6.62859e-05
-3.4097048524,6.69505e-05
-3.4047023512,6.76252e-05
-3.3996998499,6.83102e-05
-3.3946973487,6.90057e-05
-3.3896948474,6.9712e-05
-3.3846923462,7.042930000000001e-05
-3.3796898449,7.11577e-05
-3.3746873437000002,7.18975e-05
-3.3696848424,7.2649e-05
-3.3646823412,7.34124e-05
-3.3596798399,7.41878e-05
-3.3546773387,7.49757e-05
-3.3496748374000003,7.57762e-05
-3.3446723362,7.65895e-05
-3.3396698349,7.7416e-05
-3.3346673337,7.8256e-05
-3.3296648324,7.91096e-05
-3.3246623312,7.997729999999999e-05
-3.3196598299,8.08593e-05
-3.3146573287,8.17559e-05
-3.3096548274,8.26673e-05
-3.3046523262000003,8.359409999999999e-05
-3.2996498249,8.453629999999999e-05
-3.2946473237,8.549450000000001e-05
-3.2896448224,8.64689e-05
-3.2846423212,8.74599e-05
-3.2796398199000003,8.846790000000001e-05
-3.2746373187,8.949319999999999e-05
-3.2696348174,9.05362e-05
-3.2646323162,9.159729999999999e-05
-3.2596298149000003,9.267680000000001e-05
-3.2546273137,9.377530000000001e-05
-3.2496248124,9.48932e-05
-3.2446223112,9.60307e-05
-3.2396198099,9.71885e-05
-3.2346173087,9.8367e-05
-3.2296148074,9.95665e-05
-3.2246123062,0.0001007877
-3.2196098049,0.000102031
-3.2146073037000003,0.0001032968
-3.2096048024,0.0001045858
-3.2046023012,0.0001058984
-3.1995997999,0.0001072352
-3.1945972986,0.0001085968
-3.1895947974000003,0.0001099837
-3.1845922961,0.00011139639999999999
-3.1795897949,0.0001128357
-3.1745872936,0.00011430219999999999
-3.1695847924000002,0.00011579639999999999
-3.1645822911000003,0.00011731899999999999
-3.1595797899,0.0001188707
-3.1545772886,0.00012045219999999999
-3.1495747874,0.0001220641
-3.1445722861000003,0.0001237073
-3.1395697849,0.0001253824
-3.1345672836,0.0001270902
-3.1295647824,0.0001288315
-3.1245622811000002,0.000130607
-3.1195597799,0.0001324177
-3.1145572786,0.0001342643
-3.1095547774,0.0001361477
-3.1045522761,0.00013806879999999998
-3.0995497749000003,0.0001400285
-3.0945472736,0.0001420278
-3.0895447724,0.0001440675
-3.0845422711,0.0001461486
-3.0795397699000002,0.00014827229999999999
-3.0745372686000003,0.00015043940000000002
-3.0695347674,0.0001526511
-3.0645322661,0.0001549083
-3.0595297649,0.0001572123
-3.0545272636000003,0.00015956409999999999
-3.0495247624,0.0001619649
-3.0445222611,0.000164416
-3.0395197599,0.00016691849999999998
-3.0345172586,0.0001694739
-3.0295147574000003,0.000172085
-3.0245122561,0.00017477819999999999
-3.0195097549,0.00017747509999999997
-3.0145072536,0.0001802459
-3.0095047524000003,0.00018308200000000002
-3.0045022511000004,0.0001859794
-2.9994997499,0.000188939
-2.9944972486,0.000191962
-2.9894947474,0.00019504990000000002
-2.9844922461000003,0.0001982042
-2.9794897449,0.0002014264
-2.9744872436,0.00020471790000000002
-2.9694847424,0.0002080804
-2.9644822411000002,0.0002115154
-2.9594797399,0.00021502459999999998
-2.9544772386,0.00021860939999999998
-2.9494747374,0.0002222716
-2.9444722361,0.0002260127
-2.9394697349000003,0.0002298345
-2.9344672336,0.0002337385
-2.9294647324,0.00023772639999999998
-2.9244622311,0.00024179990000000002
-2.9194597299000002,0.0002459605
-2.9144572286000003,0.00025021
-2.9094547274,0.0002545499
-2.9044522261,0.0002589818
-2.8994497249,0.0002635073
-2.8944472236000003,0.000268128
-2.8894447224,0.0002728453
-2.8844422211,0.0002776608
-2.8794397199,0.0002825757
-2.8744372186000002,0.0002875914
-2.8694347174,0.0002927093
-2.8644322161,0.0002979304
-2.8594297149,0.0003032558
-2.8544272136,0.0003086865
-2.8494247124000003,0.0003142234
-2.8444222111,0.00031986709999999997
-2.8394197099,0.0003256183
-2.8344172086,0.00033147730000000005
-2.8294147074000002,0.0003374443
-2.8244122061000003,0.0003435194
-2.8194097049,0.0003497023
-2.8144072036,0.0003559927
-2.8094047024,0.0003623898
-2.8044022011000003,0.00036889260000000005
-2.7993996998000004,0.0003754998
-2.7943971986,0.0003822099
-2.7893946973,0.00038902089999999994
-2.7843921961,0.0003959305
-2.7793896948000003,0.00040293589999999997
-2.7743871936,0.00041003400000000004
-2.7693846923,0.0004172212
-2.7643821911,0.00042449349999999997
-2.7593796898000003,0.0004318462
-2.7543771886000004,0.0004392743
-2.7493746873,0.0004467721
-2.7443721861,0.00045433349999999997
-2.7393696848,0.00046195169999999996
-2.7343671836000003,0.00046961919999999996
-2.7293646823000004,0.000477328
-2.7243621811,0.0004850694
-2.7193596798,0.0004928343
-2.7143571786000003,0.0005006125
-2.7093546773000003,0.0005083933999999999
-2.7043521761,0.0005161658999999999
-2.6993496748,0.0005239178
-2.6943471736,0.0005316368
-2.6893446723000003,0.0005393094999999999
-2.6843421711,0.0005469222
-2.6793396698,0.0005544606
-2.6743371686,0.0005619099
-2.6693346673,0.0005692546
-2.6643321661000003,0.0005764791
-2.6593296648,0.0005835673
-2.6543271636,0.0005905028
-2.6493246622999997,0.0005972691
-2.6443221611000003,0.0006038495
-2.6393196598,0.0006102274
-2.6343171586,0.000616386
-2.6293146572999997,0.000622309
-2.6243121561000002,0.0006279804
-2.6193096548,0.0006333842
-2.6143071536,0.0006385055
-2.6093046523,0.0006433296
-2.6043021511,0.0006478426
-2.5992996498,0.0006520318
-2.5942971486,0.000655885
-2.5892946473,0.0006593914999999999
-2.5842921461,0.0006625415
-2.5792896448,0.0006653264
-2.5742871436000003,0.0006677393
-2.5692846423,0.0006697742999999999
-2.5642821411,0.0006714271000000001
-2.5592796397999997,0.000672695
-2.5542771386000003,0.0006735767
-2.5492746373,0.0006740723
-2.5442721361,0.0006741838
-2.5392696347999997,0.0006739143
-2.5342671336,0.0006732685
-2.5292646323,0.0006722528
-2.5242621311,0.0006708747
-2.5192596298,0.0006691428999999999
-2.5142571286,0.0006670677
-2.5092546273,0.0006646602
-2.5042521261000004,0.0006619327000000001
-2.4992496248,0.0006588983999999999
-2.4942471236,0.0006555714
-2.4892446222999998,0.0006519663999999999
-2.4842421211000003,0.0006480989
-2.4792396198,0.0006439847
-2.4742371186,0.0006396402
-2.4692346172999997,0.0006350818
-2.4642321161000003,0.0006303264
-2.4592296148,0.0006253908
-2.4542271136,0.0006202921
-2.4492246123,0.0006150481999999999
-2.4442221111,0.000609694
-2.4392196098,0.0006041824
-2.4342171086,0.0005985938
-2.4292146073,0.0005929242
-2.4242121061,0.000587188
-2.4192096048,0.0005813997
-2.4142071036000003,0.0005755737
-2.4092046023,0.0005697237
-2.4042021011,0.0005638630000000001
-2.3991995997999997,0.0005580041
-2.3941970985,0.0005521591999999999
-2.3891945973,0.0005463398
-2.384192096,0.0005405569000000001
-2.3791895947999997,0.0005348209
-2.3741870935,0.0005291416
-2.3691845923,0.0005235285
-2.364182091,0.0005179901
-2.3591795898,0.000512535
-2.3541770884999997,0.0005071708
-2.3491745873,0.0005019048999999999
-2.344172086,0.0004967443
-2.3391695848,0.0004916956
-2.3341670835,0.0004867647
-2.3291645823,0.00048195769999999995
-2.324162081,0.0004772799
-2.3191595798,0.00047273650000000003
-2.3141570785,0.0004683326
-2.3091545772999997,0.00046407290000000003
-2.304152076,0.0004599618
-2.2991495748,0.00045600370000000004
-2.2941470735,0.00045220300000000003
-2.2891445722999997,0.0004485636
-2.2841420709999998,0.0004450898
-2.2791395698,0.0004417856
-2.2741370685,0.0004386549
-2.2691345673,0.0004357018
-2.2641320659999997,0.00043293050000000005
-2.2591295648,0.00043034519999999996
-2.2541270635,0.0004279502
-2.2491245623,0.0004257501
-2.244122061,0.00042374940000000004
-2.2391195597999998,0.0004219533
-2.2341170585,0.0004203668
-2.2291145573,0.00041899559999999996
-2.224112056,0.0004178454
-2.2191095547999997,0.0004169226
-2.2141070535,0.0004162339
-2.2091045523,0.00041578650000000003
-2.204102051,0.0004155882
-2.1990995498,0.0004156474
-2.1940970484999998,0.00041597300000000004
-2.1890945473,0.0004165748
-2.184092046,0.00041746339999999994
-2.1790895448,0.00041865019999999997
-2.1740870435,0.00042014760000000004
-2.1690845423,0.000421969
-2.164082041,0.0004241289
-2.1590795398,0.00042664309999999997
-2.1540770385,0.0004295288
-2.1490745372999998,0.00043280449999999997
-2.144072036,0.00043649050000000005
-2.1390695348,0.0004406088
-2.1340670335,0.0004451832
-2.1290645322999997,0.00045023970000000003
-2.124062031,0.0004558065
-2.1190595298,0.0004619143
-2.1140570285,0.00046859639999999997
-2.1090545273,0.000475889
-2.1040520259999997,0.00048383160000000004
-2.0990495248,0.0004924669
-2.0940470235,0.0005018412999999999
-2.0890445223,0.0005120054
-2.084042021,0.000523016
-2.0790395198,0.0005349244
-2.0740370185,0.000547802
-2.0690345173,0.0005617151999999999
-2.064032016,0.0005767375
-2.0590295147999997,0.0005929479
-2.0540270135,0.0006104301000000001
-2.0490245123,0.0006292732
-2.044022011,0.0006495704000000001
-2.0390195097999997,0.0006714185000000001
-2.0340170085,0.0006949171000000001
-2.0290145073,0.0007201661999999999
-2.024012006,0.0007472641999999999
-2.0190095048,0.0007763045
-2.0140070034999997,0.0008073707000000001
-2.0090045023,0.000840531
-2.004002001,0.0008758306
-1.9989994997,0.0009132817
-1.9939969985,0.0009528525999999999
-1.9889944972,0.0009944529
-1.9839919959999999,0.0010379175
-1.9789894947,0.0010829885
-1.9739869934999998,0.0011292961
-1.9689844922,0.0011763398
-1.963981991,0.0012234731
-1.9589794897,0.001269894
-1.9539769885,0.0013146457000000002
-1.9489744871999999,0.0013566317
-1.943971986,0.0013946494000000001
-1.9389694847,0.0014274446
-1.9339669835,0.001453785
-1.9289644822,0.00147255
-1.923961981,0.0014828251000000001
-1.9189594797,0.0014839898999999999
-1.9139569785,0.0014757845000000001
-1.9089544772,0.0014583425
-1.9039519759999999,0.0014321842
-1.8989494747,0.0013981695999999999
-1.8939469734999999,0.0013574211
-1.8889444722,0.0013112274
-1.883941971,0.0012609436999999999
-1.8789394697,0.0012079021
-1.8739369685,0.0011533395
-1.8689344672,0.0010983491
-1.863931966,0.0010438531
-1.8589294647,0.0009905949000000001
-1.8539269635,0.0009391458999999999
-1.8489244622,0.0008899216
-1.843921961,0.0008432024000000001
-1.8389194597,0.000799157
-1.8339169585,0.0007578649
-1.8289144572,0.0007193362
-1.823911956,0.0006835308000000001
-1.8189094547,0.0006503718
-1.8139069534999999,0.0006197584
-1.8089044522,0.0005915754
-1.8039019509999998,0.0005657001000000001
-1.7988994497,0.0005420088
-1.7938969485,0.0005203798999999999
-1.7888944472,0.0005006975
-1.783891946,0.0004828536
-1.7788894446999999,0.0004667493
-1.7738869435,0.0004522961
-1.7688844422,0.0004394164
-1.763881941,0.0004280444
-1.7588794397,0.00041812660000000004
-1.7538769385,0.00040962199999999995
-1.7488744372,0.0004025031
-1.743871936,0.0003967565
-1.7388694347,0.0003923839
-1.7338669334999999,0.0003894036
-1.7288644322,0.00038785230000000005
-1.7238619309999998,0.0003877871
-1.7188594297,0.000389289
-1.7138569285,0.0003924662
-1.7088544272,0.0003974596
-1.703851926,0.00040444870000000004
-1.6988494246999999,0.00041366019999999995
-1.6938469235,0.00042537849999999997
-1.6888444222,0.0004399589
-1.683841921,0.0004578458
-1.6788394197,0.0004795948
-1.6738369185,0.000505902
-1.6688344172,0.0005376415
-1.663831916,0.0005759118
-1.6588294147,0.0006220943
-1.6538269134999999,0.0006779203
-1.6488244122,0.000745543
-1.6438219109999999,0.000827595
-1.6388194097,0.0009271876
-1.6338169084999998,0.0010477589999999999
-1.6288144072,0.0011925819
-1.623811906,0.0013636024
-1.6188094047,0.0015591475
-1.6138069035,0.0017701902
-1.6088044022,0.0019759606
-1.603801901,0.0021423908
-1.5987993997,0.0022294372
-1.5937968984,0.0022092331
-1.5887943972,0.0020835942000000003
-1.5837918959000001,0.0018835920000000001
-1.5787893947,0.0016512505
-1.5737868934,0.0014210260000000001
-1.5687843922,0.0012128138000000001
-1.5637818909,0.0010341859
-1.5587793897,0.0008853365
-1.5537768884,0.0007630922999999999
-1.5487743872,0.0006632687
-1.5437718859,0.0005817947
-1.5387693847,0.0005151403
-1.5337668834,0.0004604077
-1.5287643821999999,0.0004152839
-1.5237618809,0.0003779493
-1.5187593797,0.0003469836
-1.5137568784,0.0003212836
-1.5087543772,0.0002999967
-1.5037518759000001,0.00028246959999999997
-1.4987493747,0.0002682098
-1.4937468734000001,0.00025685840000000003
-1.4887443722,0.0002481719
-1.4837418709,0.0002420128
-1.4787393697,0.0002383473
-1.4737368684,0.00023725380000000002
-1.4687343672,0.00023894130000000002
-1.4637318659,0.0002437847
-1.4587293647,0.0002523837
-1.4537268634,0.0002656609
-1.4487243622,0.0002850245
-1.4437218609,0.0003126454
-1.4387193597,0.0003519419
-1.4337168584,0.0004084578
-1.4287143572,0.0004915018
-1.4237118559,0.0006172862
-1.4187093547,0.0008148321000000001
-1.4137068534000001,0.001135358
-1.4087043522,0.0016538793
-1.4037018509,0.0023799944
-1.3986993497,0.0029081964
-1.3936968484,0.0025924346
-1.3886943472,0.0018225981
-1.3836918459,0.0012070002
-1.3786893447,0.000822994
-1.3736868434,0.0005904263
-1.3686843422,0.00044509019999999994
-1.3636818409,0.0003502402
-1.3586793396999999,0.0002857335
-1.3536768384,0.000240285
-1.3486743372,0.000207332
-1.3436718359,0.0001829119
-1.3386693347,0.00016455259999999998
-1.3336668334000001,0.0001506766
-1.3286643322,0.0001402697
-1.3236618309000001,0.0001326965
-1.3186593297,0.0001276004
-1.3136568284,0.0001248613
-1.3086543272,0.0001246035
-1.3036518259,0.0001272629
-1.2986493247,0.0001337567
-1.2936468234,0.0001458579
-1.2886443222,0.00016705509999999997
-1.2836418209,0.00020470040000000002
-1.2786393196999999,0.0002761152
-1.2736368184,0.0004292331
-1.2686343172,0.0008287705999999999
-1.2636318159,0.0021099139
-1.2586293147,0.0032525983000000003
-1.2536268134,0.0012973862
-1.2486243122,0.0005560182
-1.2436218109000001,0.0003090172
-1.2386193097,0.00020394220000000002
-1.2336168084,0.0001505276
-1.2286143072,0.00011987790000000001
-1.2236118059,0.0001007452
-1.2186093047,8.808299999999999e-05
-1.2136068034,7.93864e-05
-1.2086043022,7.33288e-05
-1.2036018009,6.9197e-05
-1.1985992996,6.66475e-05
-1.1935967984,6.56222e-05
-1.1885942970999999,6.63833e-05
-1.1835917959,6.97283e-05
-1.1785892945999998,7.76586e-05
-1.1735867934,9.56234e-05
-1.1685842921,0.0001421557
-1.1635817909000001,0.0003136935
-1.1585792896,0.0017715651000000002
-1.1535767884,0.0010533474
-1.1485742871,0.0002363403
-1.1435717859,0.0001152466
-1.1385692846,7.765470000000001e-05
-1.1335667834,6.12413e-05
-1.1285642821,5.2563999999999993e-05
-1.1235617809,4.73991e-05
-1.1185592796,4.4098900000000006e-05
-1.1135567784,4.1938500000000005e-05
-1.1085542770999999,4.06018e-05
-1.1035517759,4.0021e-05
-1.0985492745999998,4.03955e-05
-1.0935467734,4.24853e-05
-1.0885442721,4.89658e-05
-1.0835417709000001,7.3245e-05
-1.0785392696,0.0002960247
-1.0735367684000001,0.00042558470000000003
-1.0685342671,7.65507e-05
-1.0635317659,4.61738e-05
-1.0585292646,3.76958e-05
-1.0535267634,3.40577e-05
-1.0485242621,3.20975e-05
-1.0435217609,3.0896e-05
-1.0385192596,3.01235e-05
-1.0335167584,2.9672e-05
-1.0285142570999999,2.95875e-05
-1.0235117559,3.02192e-05
-1.0185092545999999,3.33459e-05
-1.0135067534,5.90579e-05
-1.0085042520999998,0.0001574739
-1.0035017509,3.6097e-05
-0.9984992495999999,2.9163400000000003e-05
-0.9934967484,2.7280799999999998e-05
-0.9884942470999999,2.64096e-05
-0.9834917459,2.5880300000000004e-05
-0.9784892446,2.55137e-05
-0.9734867434000001,2.52638e-05
-0.9684842421,2.51717e-05
-0.9634817409,2.55534e-05
-0.9584792395999999,3.03548e-05
-0.9534767384,4.24232e-05
-0.9484742370999999,2.5412399999999997e-05
-0.9434717359,2.4221500000000002e-05
-0.9384692346,2.3819e-05
-0.9334667334000001,2.3586199999999998e-05
-0.9284642321,2.3414699999999998e-05
-0.9234617309,2.32769e-05
-0.9184592295999999,2.3188200000000003e-05
-0.9134567284,2.3386599999999997e-05
-0.9084542270999999,3.42948e-05
-0.9034517259,2.3009499999999997e-05
-0.8984492246,2.25347e-05
-0.8934467234000001,2.2333e-05
-0.8884442221,2.21955e-05
-0.8834417209000001,2.2099899999999998e-05
-0.8784392195999999,2.2042800000000002e-05
-0.8734367184,2.20471e-05
-0.8684342170999999,2.37594e-05
-0.8634317159,2.1953099999999998e-05
-0.8584292145999999,2.18025e-05
-0.8534267134,2.16614e-05
-0.8484242121,2.15001e-05
-0.8434217109000001,2.13408e-05
-0.8384192095999999,2.1221e-05
-0.8334167084,2.13927e-05
-0.8284142070999999,2.11704e-05
-0.8234117059,2.1221599999999997e-05
-0.8184092045999999,2.12788e-05
-0.8134067034,2.12629e-05
-0.8084042021,2.11273e-05
-0.8034017009000001,2.09015e-05
-0.7983991995999999,2.0643899999999997e-05
-0.7933966983,2.04925e-05
-0.7883941970999999,2.0528800000000002e-05
-0.7833916958,2.0743400000000002e-05
-0.7783891945999999,2.0990500000000002e-05
-0.7733866933,2.10288e-05
-0.7683841921,2.07006e-05
-0.7633816908,2.01801e-05
-0.7583791896,1.98008e-05
-0.7533766882999999,1.985e-05
-0.7483741870999999,2.03827e-05
-0.7433716858,2.09682e-05
-0.7383691845999999,2.07899e-05
-0.7333666833,1.97705e-05
-0.7283641821,1.88271e-05
-0.7233616808,1.87622e-05
-0.7183591796,1.98757e-05
-0.7133566782999999,2.10895e-05
-0.7083541770999999,1.99353e-05
-0.7033516758,1.7737e-05
-0.6983491745999999,1.68735e-05
-0.6933466733,1.82581e-05
-0.6883441721,2.10905e-05
-0.6833416708,1.84756e-05
-0.6783391696,1.51373e-05
-0.6733366682999999,1.46401e-05
-0.6683341671,1.82166e-05
-0.6633316658,1.9003e-05
-0.6583291646,1.32706e-05
-0.6533266633,1.20699e-05
-0.6483241621,1.51302e-05
-0.6433216608,1.60241e-05
-0.6383191596,1.0751800000000001e-05
-0.6333166583,1.02897e-05
-0.6283141571,1.5693399999999998e-05
-0.6233116558,1.0194e-05
-0.6183091546,9.0587e-06
-0.6133066533,9.8984e-06
-0.6083041521,9.4276e-06
-0.6033016508,8.3922e-06
-0.5982991496,8.5517e-06
-0.5932966483,8.3933e-06
-0.5882941471,7.9447e-06
-0.5832916458,8.022899999999999e-06
-0.5782891446,7.7812e-06
-0.5732866433,7.6301e-06
-0.5682841421,7.6695e-06
-0.5632816408,7.4695e-06
-0.5582791396,7.3723000000000005e-06
-0.5532766383,7.3016e-06
-0.5482741371000001,7.2264e-06
-0.5432716357999999,7.119400000000001e-06
-0.5382691346,6.9439e-06
-0.5332666333,6.968099999999999e-06
-0.5282641321,6.8483e-06
-0.5232616308,6.5223e-06
-0.5182591296,6.589700000000001e-06
-0.5132566283,6.558400000000001e-06
-0.5082541271000001,6.0322000000000005e-06
-0.5032516257999999,5.986499999999999e-06
-0.4982491246,6.2499e-06
-0.49324662329999996,5.5877e-06
-0.4882441221,5.4576e-06
-0.4832416208,5.829299999999999e-06
-0.4782391196,5.26e-06
-0.47323661829999997,5.157300000000001e-06
-0.4682341171,5.1599e-06
-0.4632316158,5.0184e-06
-0.4582291146,4.9499e-06
-0.45322661329999997,4.8754e-06
-0.4482241121,4.8058e-06
-0.4432216108,4.7652e-06
-0.4382191096,4.6913e-06
-0.4332166083,4.5997e-06
-0.4282141071,4.5564999999999995e-06
-0.4232116058,4.5194e-06
-0.4182091046,4.412e-06
-0.4132066033,4.3559e-06
-0.4082041021,4.3399e-06
-0.4032016008,4.252799999999999e-06
-0.39819909950000004,4.2043e-06
-0.3931965983,4.1649e-06
-0.388194097,4.1172e-06
-0.3831915958,4.0705e-06
-0.37818909450000004,4.0278e-06
-0.3731865933,3.9918000000000005e-06
-0.368184092,3.9454e-06
-0.3631815908,3.9048e-06
-0.35817908950000005,3.868e-06
-0.3531765883,3.8280000000000004e-06
-0.348174087,3.7905e-06
-0.34317158579999996,3.7542e-06
-0.33816908450000005,3.7175999999999998e-06
-0.3331665833,3.6813e-06
-0.32816408199999997,3.6460000000000003e-06
-0.32316158079999996,3.6110000000000002e-06
-0.3181590795,3.5763e-06
-0.3131565783,3.5422e-06
-0.30815407699999997,3.5082e-06
-0.30315157579999996,3.4747000000000004e-06
-0.2981490745,3.4414999999999996e-06
-0.2931465733,3.4086000000000003e-06
-0.288144072,3.3760000000000004e-06
-0.28314157079999996,3.3438e-06
-0.2781390695,3.3119e-06
-0.2731365683,3.2802e-06
-0.268134067,3.2488e-06
-0.26313156579999997,3.2178e-06
-0.2581290645,3.1869999999999997e-06
-0.2531265633,3.1564999999999998e-06
-0.248124062,3.1263e-06
-0.24312156079999997,3.0963e-06
-0.23811905949999998,3.0666000000000004e-06
-0.23311655829999997,3.0372000000000003e-06
-0.22811405699999998,3.0080000000000003e-06
-0.22311155579999997,2.9791000000000004e-06
-0.21810905449999998,2.9504e-06
-0.21310655329999997,2.9219999999999997e-06
-0.20810405199999998,2.8939e-06
-0.20310155079999997,2.8659e-06
-0.19809904949999999,2.8383e-06
-0.19309654829999998,2.8108e-06
-0.188094047,2.7837e-06
-0.18309154579999998,2.7567000000000002e-06
-0.1780890445,2.73e-06
-0.17308654329999998,2.7035e-06
-0.168084042,2.6772000000000004e-06
-0.1630815408,2.6512e-06
-0.1580790395,2.6254000000000003e-06
-0.1530765383,2.5998e-06
-0.148074037,2.5745e-06
-0.1430715358,2.5493e-06
-0.1380690345,2.5244e-06
-0.1330665333,2.4997e-06
-0.128064032,2.4751e-06
-0.1230615308,2.4508000000000003e-06
-0.1180590295,2.4268e-06
-0.1130565283,2.4029e-06
-0.108054027,2.3792e-06
-0.1030515258,2.3556999999999997e-06
-0.0980490245,2.3324e-06
-0.0930465233,2.3093e-06
-0.08804402199999999,2.2865e-06
-0.0830415208,2.2638e-06
-0.0780390195,2.2413e-06
-0.0730365183,2.2189e-06
-0.068034017,2.1968e-06
-0.06303151580000001,2.1749e-06
-0.058029014500000003,2.1531e-06
-0.0530265133,2.1316e-06
-0.048024012000000005,2.1102e-06
-0.0430215108,2.0890000000000002e-06
-0.0380190095,2.068e-06
-0.033016508300000004,2.0471000000000003e-06
-0.028014007,2.0265e-06
-0.023011505800000002,2.006e-06
-0.0180090045,1.9857e-06
-0.013006503300000001,1.9655e-06
-0.008004002,1.9455000000000003e-06
-0.0030015008,1.9257e-06
0.0020010005,1.9061e-06
0.007003501800000001,1.8865999999999999e-06
0.012006003000000001,1.8672999999999999e-06
0.017008504299999998,1.8482e-06
0.022011005499999996,1.8291999999999998e-06
0.027013506800000003,1.8103999999999999e-06
0.032016008,1.7917e-06
0.0370185093,1.7732e-06
0.0420210105,1.7549000000000001e-06
0.047023511799999994,1.7366999999999998e-06
0.052026012999999996,1.7187e-06
0.0570285143,1.7008e-06
0.0620310155,1.6831e-06
0.0670335168,1.6655000000000002e-06
0.072036018,1.6481e-06
0.0770385193,1.6309000000000001e-06
0.08204102049999999,1.6138e-06
0.0870435218,1.5968000000000001e-06
0.092046023,1.58e-06
0.0970485243,1.5633000000000001e-06
0.1020510255,1.5468000000000002e-06
0.10705352679999999,1.5304e-06
0.112056028,1.5141e-06
0.11705852929999999,1.498e-06
0.1220610305,1.4821000000000002e-06
0.1270635318,1.4663e-06
0.132066033,1.4506e-06
0.1370685343,1.435e-06
0.1420710355,1.4196000000000001e-06
0.1470735368,1.4044e-06
0.152076038,1.3893e-06
0.1570785393,1.3743000000000001e-06
0.1620810405,1.3594e-06
0.16708354179999999,1.3447e-06
0.172086043,1.3301e-06
0.17708854429999998,1.3156e-06
0.18209104550000002,1.3013e-06
0.1870935468,1.2871000000000001e-06
0.19209604800000002,1.2731e-06
0.1970985493,1.2591e-06
0.20210105050000002,1.2453e-06
0.2071035518,1.2317e-06
0.21210605300000002,1.2181e-06
0.2171085543,1.2047e-06
0.22211105550000002,1.1914e-06
0.2271135568,1.1782e-06
0.23211605800000001,1.1651999999999999e-06
0.2371185593,1.1523e-06
0.2421210605,1.1395e-06
0.2471235618,1.1269e-06
0.252126063,1.1143e-06
0.2571285643,1.1019e-06
0.2621310655,1.0896e-06
0.2671335668,1.0775e-06
0.272136068,1.0655e-06
0.27713856929999997,1.0536e-06
0.28214107050000004,1.0418000000000001e-06
0.2871435718,1.0302e-06
0.292146073,1.0187e-06
0.2971485743,1.0073e-06
0.30215107550000003,9.961e-07
0.3071535768,9.85e-07
0.312156078,9.741e-07
0.3171585793,9.633e-07
0.32216108050000003,9.527e-07
0.3271635818,9.424e-07
0.332166083,9.32e-07
0.3371685843,9.222e-07
0.34217108549999997,9.129000000000001e-07
0.3471735868,9.028000000000001e-07
0.35217608799999994,8.934999999999999e-07
0.3571785893,8.870999999999999e-07
0.36218109049999997,8.762000000000001e-07
0.3671835918,8.686e-07
0.372186093,8.663e-07
0.3771885943,8.556e-07
0.38219109549999997,8.484999999999999e-07
0.3871935968,8.454000000000001e-07
0.392196098,8.418999999999999e-07
0.3971985993,8.334999999999999e-07
0.4022011006,8.3e-07
0.4072036018,8.412000000000001e-07
0.4122061031,8.302e-07
0.4172086043,8.282e-07
0.4222111056,8.562000000000001e-07
0.4272136068,8.64e-07
0.43221610810000005,8.454000000000001e-07
0.4372186093,8.664e-07
0.4422211106,8.861e-07
0.4472236118,8.728e-07
0.45222611310000005,8.8e-07
0.4572286143,8.895e-07
0.4622311156,8.942e-07
0.4672336168,9.673e-07
0.47223611810000005,9.051e-07
0.4772386193,9.216e-07
0.4822411206,1.107e-06
0.48724362179999997,9.737999999999999e-07
0.49224612310000004,9.863e-07
0.4972486243,1.2172e-06
0.5022511256000001,1.1752e-06
0.5072536268,1.1093000000000001e-06
0.5122561281,1.3052e-06
0.5172586293,1.3681999999999999e-06
0.5222611306,1.2545e-06
0.5272636318,1.3615e-06
0.5322661331,1.417e-06
0.5372686343,1.3490000000000001e-06
0.5422711356000001,1.3874e-06
0.5472736368,1.4111000000000001e-06
0.5522761381,1.3871e-06
0.5572786393,1.3896e-06
0.5622811406,1.3951e-06
0.5672836418,1.4313e-06
0.5722861431,1.3813e-06
0.5772886443,1.3894999999999998e-06
0.5822911456000001,1.4811e-06
0.5872936468,1.3816e-06
0.5922961481,1.4319999999999998e-06
0.5972986493,1.5521000000000001e-06
0.6023011506,1.4116e-06
0.6073036518,1.5515e-06
0.6123061531,1.9228e-06
0.6173086543,1.4966e-06
0.6223111556,1.6612999999999999e-06
0.6273136568,3.4210000000000004e-06
0.6323161581,1.7408000000000001e-06
0.6373186593,1.7487e-06
0.6423211606,2.6898e-06
0.6473236618,3.0455000000000003e-06
0.6523261631,2.0178e-06
0.6573286643,2.1791e-06
0.6623311656,3.3561e-06
0.6673336668,3.5133e-06
0.6723361681000001,2.4811000000000003e-06
0.6773386693000001,2.4878e-06
0.6823411706,3.1512e-06
0.6873436718000001,3.8395e-06
0.6923461731,3.1613e-06
0.6973486743,2.7517000000000003e-06
0.7023511756,2.8687e-06
0.7073536768,3.3039e-06
0.7123561781000001,3.5545e-06
0.7173586793000001,3.2460000000000003e-06
0.7223611806,2.9394e-06
0.7273636818000001,2.8963e-06
0.7323661831,3.0461e-06
0.7373686843,3.2186e-06
0.7423711856,3.2125e-06
0.7473736868,3.0388e-06
0.7523761881000001,2.8788999999999997e-06
0.7573786893000001,2.8220999999999996e-06
0.7623811906,2.8525e-06
0.7673836918000001,2.9094e-06
0.7723861931,2.9238999999999997e-06
0.7773886943,2.8669e-06
0.7823911956,2.7698e-06
0.7873936968,2.683e-06
0.7923961981000001,2.6327999999999996e-06
0.7973986993000001,2.6175e-06
0.8024012006,2.619e-06
0.8074037019,2.6155e-06
0.8124062031,2.5918e-06
0.8174087044,2.5464e-06
0.8224112056,2.4895e-06
0.8274137068999999,2.4347e-06
0.8324162081,2.3909e-06
0.8374187094,2.3604e-06
0.8424212106,2.3399000000000002e-06
0.8474237119,2.3235e-06
0.8524262131,2.3054e-06
0.8574287144,2.2816999999999997e-06
0.8624312156,2.2513999999999997e-06
0.8674337168999999,2.2161000000000003e-06
0.8724362181,2.1793e-06
0.8774387194,2.1441e-06
0.8824412206000001,2.1125e-06
0.8874437219,2.0855e-06
0.8924462231,2.0626e-06
0.8974487244,2.0425e-06
0.9024512256,2.0236e-06
0.9074537268999999,2.0045e-06
0.9124562281,1.9843000000000002e-06
0.9174587294,1.9625e-06
0.9224612306000001,1.9392e-06
0.9274637319,1.9151e-06
0.9324662331,1.8908000000000002e-06
0.9374687344,1.8671999999999999e-06
0.9424712356,1.8448e-06
0.9474737369,1.824e-06
0.9524762381,1.8049e-06
0.9574787394,1.7906e-06
0.9624812406000001,1.7709e-06
0.9674837419,1.7554e-06
0.9724862431,1.7405000000000001e-06
0.9774887444,1.7259999999999999e-06
0.9824912456,1.7115e-06
0.9874937469,1.6969e-06
0.9924962481,1.6822e-06
0.9974987493999999,1.6676e-06
1.0025012506,1.654e-06
1.0075037519,1.66e-06
1.0125062531,1.6247999999999999e-06
1.0175087543999999,1.6103999999999999e-06
1.0225112556,1.5972e-06
1.0275137569,1.5849e-06
1.0325162581,1.5733e-06
1.0375187594,1.5625e-06
1.0425212606,1.5525e-06
1.0475237619,1.5435e-06
1.0525262631,1.5355000000000002e-06
1.0575287644,1.5308e-06
1.0625312656,1.5756e-06
1.0675337669,1.5346999999999999e-06
1.0725362681000001,1.5073e-06
1.0775387694,1.4983000000000001e-06
1.0825412706,1.4913999999999998e-06
1.0875437719,1.4851e-06
1.0925462731,1.4794e-06
1.0975487743999999,1.4741999999999998e-06
1.1025512756,1.4696e-06
1.1075537769,1.4658000000000002e-06
1.1125562781,1.4632e-06
1.1175587794,1.4633e-06
1.1225612806,1.4713e-06
1.1275637819,1.5259e-06
1.1325662831,3.5688e-06
1.1375687844,1.5394999999999998e-06
1.1425712856,1.4647e-06
1.1475737869,1.4504e-06
1.1525762881000001,1.4455000000000002e-06
1.1575787894,1.4438999999999998e-06
1.1625812906,1.444e-06
1.1675837919,1.4455000000000002e-06
1.1725862931,1.4483000000000002e-06
1.1775887944,1.4527e-06
1.1825912956,1.4591e-06
1.1875937968999999,1.4685e-06
1.1925962981,1.4834e-06
1.1975987994,1.5094e-06
1.2026013006999998,1.565e-06
1.2076038019,1.7365e-06
1.2126063031999998,3.0261e-06
1.2176088044,7.281e-06
1.2226113056999999,1.9390999999999998e-06
1.2276138069,1.6398e-06
1.2326163082,1.572e-06
1.2376188094,1.5515999999999999e-06
1.2426213107,1.5476e-06
1.2476238119,1.5512999999999999e-06
1.2526263132,1.5597e-06
1.2576288144,1.5717e-06
1.2626313157,1.5871e-06
1.2676338168999999,1.6062e-06
1.2726363182,1.6299e-06
1.2776388194,1.6599000000000002e-06
1.2826413207,1.699e-06
1.2876438219,1.7528e-06
1.2926463231999998,1.8321e-06
1.2976488244,1.9608e-06
1.3026513256999999,2.2017e-06
1.3076538269,2.7629000000000003e-06
1.3126563281999999,4.7178e-06
1.3176588294,2.5019000000000002e-05
1.3226613307,2.77919e-05
1.3276638319,4.9701999999999994e-06
1.3326663332,2.9327999999999997e-06
1.3376688344,2.3844999999999998e-06
1.3426713357,2.1746e-06
1.3476738368999999,2.0835e-06
1.3526763382,2.0458e-06
1.3576788394,2.0368e-06
1.3626813407,2.0456e-06
1.3676838419,2.0671e-06
1.3726863431999998,2.099e-06
1.3776888444,2.1406e-06
1.3826913456999999,2.1922e-06
1.3876938469,2.2552e-06
1.3926963481999999,2.3318000000000003e-06
1.3976988494,2.4259e-06
1.4027013507,2.5435e-06
1.4077038519,2.6937e-06
1.4127063532,2.8917e-06
1.4177088544,3.1633999999999996e-06
1.4227113557,3.5555e-06
1.4277138569,4.1596e-06
1.4327163582,5.1762e-06
1.4377188593999999,7.1158000000000005e-06
1.4427213607,1.16129e-05
1.4477238619,2.64815e-05
1.4527263632,0.00014670879999999998
1.4577288644,0.0003413773
1.4627313656999998,3.72523e-05
1.4677338669,1.44657e-05
1.4727363681999999,8.552e-06
1.4777388694,6.2171e-06
1.4827413707,5.0856e-06
1.4877438719,4.4719e-06
1.4927463732,4.1191e-06
1.4977488744,3.9136e-06
1.5027513757,3.7993e-06
1.5077538769,3.7458999999999996e-06
1.5127563782,3.7364999999999997e-06
1.5177588793999999,3.761e-06
1.5227613807,3.8139e-06
1.5277638819,3.892e-06
1.5327663832,3.9942e-06
1.5377688844,4.121e-06
1.5427713856999998,4.2739e-06
1.5477738869,4.4559e-06
1.5527763881999999,4.6716e-06
1.5577788894,4.9272e-06
1.5627813906999999,5.231699999999999e-06
1.5677838919,5.597000000000001e-06
1.5727863932,6.0402e-06
1.5777888944,6.5851e-06
1.5827913957,7.266e-06
1.5877938969,8.134e-06
1.5927963982,9.267000000000001e-06
1.5977988994,1.0788900000000001e-05
1.6028014007,1.29058e-05
1.607803902,1.59819e-05
1.6128064032,2.07083e-05
1.6178089045,2.8529099999999998e-05
1.6228114056999998,4.28803e-05
1.627813907,7.36204e-05
1.6328164081999998,0.0001587106
1.6378189095,0.0005409982
1.6428214106999999,0.0022227785
1.6478239119999998,0.0004703809
1.6528264132,0.0001498845
1.6578289144999998,7.31348e-05
1.6628314157,4.43253e-05
1.6678339169999998,3.0596500000000004e-05
1.6728364182,2.3045e-05
1.6778389194999999,1.8481400000000002e-05
1.6828414207,1.55388e-05
1.6878439219999999,1.35529e-05
1.6928464232,1.2169600000000001e-05
1.6978489245,1.11867e-05
1.7028514257,1.0481500000000001e-05
1.707853927,9.976900000000001e-06
1.7128564281999998,9.6222e-06
1.7178589295,9.3831e-06
1.7228614306999999,9.2364e-06
1.727863932,9.165599999999999e-06
1.7328664332,9.159299999999999e-06
1.7378689344999998,9.2096e-06
1.7428714357,9.3113e-06
1.7478739369999998,9.460800000000001e-06
1.7528764382,9.6565e-06
1.7578789394999998,9.897999999999999e-06
1.7628814407,1.01859e-05
1.7678839419999999,1.05222e-05
1.7728864432,1.09099e-05
1.7778889445,1.13532e-05
1.7828914457,1.18575e-05
1.787893947,1.24299e-05
1.7928964481999998,1.3079100000000002e-05
1.7978989495,1.3815799999999999e-05
1.8029014506999999,1.46535e-05
1.807903952,1.5608800000000002e-05
1.8129064531999999,1.67023e-05
1.8179089544999998,1.79598e-05
1.8229114557,1.9414e-05
1.8279139569999998,2.1106500000000002e-05
1.8329164582,2.30906e-05
1.8379189594999998,2.5436100000000002e-05
1.8429214607,2.82348e-05
1.8479239619999999,3.1610100000000004e-05
1.8529264632,3.5730100000000005e-05
1.8579289645,4.08289e-05
1.8629314657,4.72391e-05
1.867933967,5.54461e-05
1.8729364682,6.61789e-05
1.8779389695,8.05692e-05
1.8829414706999998,0.0001004442
1.887943972,0.0001288912
1.8929464731999999,0.00017141029999999998
1.8979489744999998,0.0002384101
1.9029514757,0.00035088199999999995
1.9079539769999998,0.0005531597
1.9129564782,0.0009326047
1.9179589794999998,0.0015519625
1.9229614807,0.0019177887
1.9279639819999999,0.0014343372
1.9329664832,0.0008609939999999999
1.9379689844999999,0.0005262315
1.9429714857,0.0003452752
1.947973987,0.0002422228
1.9529764882,0.0001794323
1.9579789895,0.0001388085
1.9629814906999998,0.00011119120000000001
1.967983992,9.164299999999999e-05
1.9729864931999999,7.734260000000001e-05
1.9779889945,6.65938e-05
1.9829914956999999,5.83309e-05
1.9879939969999998,5.18593e-05
1.9929964982,4.67109e-05
1.9979989994999998,4.2561499999999996e-05
2.0030015008,3.91811e-05
2.008004002,3.6403000000000004e-05
2.0130065033,3.41039e-05
2.0180090045,3.21912e-05
2.0230115058,3.05944e-05
2.028014007,2.9259000000000002e-05
2.0330165083000002,2.8142399999999997e-05
2.0380190094999997,2.72109e-05
2.0430215108,2.64379e-05
2.048024012,2.5801799999999997e-05
2.0530265133000003,2.52852e-05
2.0580290144999998,2.48741e-05
2.0630315158,2.4557e-05
2.068034017,2.4324499999999997e-05
2.0730365183000004,2.4169000000000002e-05
2.0780390195,2.4084200000000002e-05
2.0830415208,2.40653e-05
2.088044022,2.4107600000000003e-05
2.0930465233,2.42084e-05
2.0980490245,2.43652e-05
2.1030515258,2.45762e-05
2.1080540269999997,2.484e-05
2.1130565283,2.51559e-05
2.1180590295,2.55236e-05
2.1230615308000003,2.5943400000000003e-05
2.1280640319999997,2.6415900000000002e-05
2.1330665333,2.69421e-05
2.1380690345,2.75234e-05
2.1430715358000003,2.8161599999999998e-05
2.1480740369999998,2.88592e-05
2.1530765383,2.9618699999999998e-05
2.1580790395,3.04434e-05
2.1630815408,3.13369e-05
2.168084042,3.23035e-05
2.1730865433,3.33478e-05
2.1780890445,3.44755e-05
2.1830915458,3.56925e-05
2.188094047,3.70058e-05
2.1930965483000002,3.84232e-05
2.1980990494999997,3.99533e-05
2.2031015508,4.1606099999999995e-05
2.208104052,4.33927e-05
2.2131065533000003,4.5325500000000005e-05
2.2181090544999997,4.74188e-05
2.2231115558,4.9688500000000004e-05
2.228114057,5.21529e-05
2.2331165583000003,5.48325e-05
2.2381190595,5.7750799999999996e-05
2.2431215608,6.0934700000000005e-05
2.248124062,6.44148e-05
2.2531265633,6.82265e-05
2.2581290645,7.241020000000001e-05
2.2631315658,7.70129e-05
2.268134067,8.208879999999999e-05
2.2731365683,8.77012e-05
2.2781390695,9.39236e-05
2.2831415708000002,0.0001008425
2.2881440719999997,0.0001085592
2.2931465733,0.0001171932
2.2981490745,0.00012688629999999998
2.3031515758000003,0.0001378065
2.3081540769999997,0.0001501546
2.3131565783,0.0001641702
2.3181590795,0.0001801409
2.3231615808000003,0.0001984122
2.328164082,0.0002193992
2.3331665833,0.00024360099999999997
2.3381690845,0.00027161490000000003
2.3431715858,0.0003041518
2.348174087,0.0003420466
2.3531765883,0.00038626
2.3581790894999997,0.0004378569
2.3631815908,0.0004979440000000001
2.368184092,0.0005675295
2.3731865933000003,0.000647261
2.3781890944999997,0.0007369813
2.3831915958,0.0008350694
2.388194097,0.0009376274
2.3931965983000003,0.0010377888
2.3981990994999998,0.0011257325
2.4032016008,0.0011901098
2.4082041021,0.001221064
2.4132066033,0.0012137475
2.4182091046000003,0.0011702532
2.4232116058,0.0010986221
2.4282141071,0.0010096807
2.4332166083,0.0009137478
2.4382191096,0.0008186884
2.4432216108,0.0007295882
2.4482241121,0.0006485468
2.4532266133,0.0005767182
2.4582291146,0.0005139015
2.4632316158000003,0.00045934660000000006
2.4682341171,0.00041213089999999995
2.4732366183,0.0003713002
2.4782391196,0.00033595660000000004
2.4832416208000003,0.00030529689999999997
2.4882441221000002,0.0002786231
2.4932466233,0.0002553392
2.4982491246,0.0002349412
2.5032516258,0.000217005
2.5082541271000003,0.00020117479999999998
2.5132566283,0.000187152
2.5182591296,0.0001746859
2.5232616308,0.0001635653
2.5282641321,0.0001536122
2.5332666333000002,0.0001446758
2.5382691346,0.0001366281
2.5432716358,0.0001293601
2.5482741371,0.00012277850000000002
2.5532766383000003,0.0001168033
2.5582791396,0.0001113655
2.5632816408,0.0001064057
2.5682841421,0.0001018723
2.5732866433000003,9.77203e-05
2.5782891446000002,9.391059999999999e-05
2.5832916458,9.0409e-05
2.5882941471,8.718530000000001e-05
2.5932966483,8.42131e-05
2.5982991496000003,8.146890000000001e-05
2.6033016508,7.89321e-05
2.6083041521,7.65843e-05
2.6133066533,7.440909999999999e-05
2.6183091546,7.2392e-05
2.6233116558000003,7.05199e-05
2.6283141571,6.87812e-05
2.6333166583,6.716529999999999e-05
2.6383191596,6.56629e-05
2.6433216608000003,6.42654e-05
2.6483241621,6.29652e-05
2.6533266633,6.17554e-05
2.6583291646,6.06296e-05
2.6633316658,5.95821e-05
2.6683341671000003,5.86078e-05
2.6733366683,5.77019e-05
2.6783391696,5.68601e-05
2.6833416708,5.60785e-05
2.6883441721,5.5353500000000005e-05
2.6933466732999998,5.46818e-05
2.6983491745999997,5.40604e-05
2.7033516758,5.34865e-05
2.7083541771,5.29576e-05
2.7133566783,5.24714e-05
2.7183591795999997,5.20257e-05
2.7233616807999996,5.1618599999999994e-05
2.7283641821,5.12483e-05
2.7333666833,5.0913e-05
2.7383691846,5.06113e-05
2.7433716857999997,5.03417e-05
2.7483741870999996,5.0103000000000005e-05
2.7533766883,4.98939e-05
2.7583791896,4.97133e-05
2.7633816907999997,4.956020000000001e-05
2.7683841920999996,4.94337e-05
2.7733866933,4.9332899999999997e-05
2.7783891946,4.92569e-05
2.7833916958,4.92052e-05
2.7883941970999997,4.917689999999999e-05
2.7933966983,4.9171599999999995e-05
2.7983991996,4.9188500000000005e-05
2.8034017009,4.9227299999999995e-05
2.8084042020999997,4.92874e-05
2.8134067033999997,4.93684e-05
2.8184092046,4.947e-05
2.8234117059,4.95918e-05
2.8284142071,4.97334e-05
2.8334167083999997,4.98947e-05
2.8384192095999996,5.00754e-05
2.8434217109,5.0275299999999996e-05
2.8484242121,5.04941e-05
2.8534267133999998,5.07318e-05
2.8584292145999997,5.0988199999999994e-05
2.8634317158999996,5.12633e-05
2.8684342171,5.1557e-05
2.8734367184,5.18691e-05
2.8784392195999997,5.2199799999999994e-05
2.8834417208999996,5.2548999999999994e-05
2.8884442221,5.29168e-05
2.8934467234,5.33031e-05
2.8984492245999998,5.3708e-05
2.9034517258999997,5.41318e-05
2.9084542270999996,5.4574300000000004e-05
2.9134567284,5.50359e-05
2.9184592296,5.5516599999999996e-05
2.9234617308999997,5.60166e-05
2.9284642320999996,5.6536199999999996e-05
2.9334667333999995,5.70754e-05
2.9384692346,5.76346e-05
2.9434717358999998,5.8213999999999995e-05
2.9484742370999997,5.88139e-05
2.9534767383999996,5.9434499999999995e-05
2.9584792396,6.00763e-05
2.9634817409,6.0739399999999997e-05
2.9684842420999997,6.142430000000001e-05
2.9734867433999996,6.21314e-05
2.9784892446,6.28609e-05
2.9834917459,6.361350000000001e-05
2.9884942471,6.43894e-05
2.9934967483999997,6.518930000000001e-05
2.9984992495999996,6.60136e-05
3.0035017509,6.686310000000001e-05
3.0085042521,6.77388e-05
3.0135067533999997,6.86434e-05
3.0185092545999996,6.95921e-05
3.0235117558999995,7.081890000000001e-05
3.0285142571,7.15289e-05
3.0335167584,7.251310000000001e-05
3.0385192595999997,7.35463e-05
3.0435217608999996,7.461229999999999e-05
3.0485242621,7.57096e-05
3.0535267634,7.68384e-05
3.0585292645999997,7.79992e-05
3.0635317658999996,7.91928e-05
3.0685342671,8.04199e-05
3.0735367684,8.16815e-05
3.0785392696,8.29783e-05
3.0835417708999997,8.43113e-05
3.0885442720999996,8.56815e-05
3.0935467734,8.70898e-05
3.0985492746,8.85372e-05
3.1035517758999998,9.00249e-05
3.1085542770999997,9.155389999999999e-05
3.1135567783999996,9.312530000000001e-05
3.1185592796,9.474030000000001e-05
3.1235617809,9.64001e-05
3.1285642820999997,9.81059e-05
3.1335667833999996,9.9859e-05
3.1385692846,0.0001016607
3.1435717859,0.0001035124
3.1485742870999998,0.00010541549999999999
3.1535767883999997,0.0001073714
3.1585792896,0.0001093815
3.1635817909,0.00011144739999999999
3.1685842921,0.0001135706
3.1735867933999997,0.00011575270000000001
3.1785892945999996,0.00011799540000000001
3.1835917958999995,0.0001203003
3.1885942971,0.0001226691
3.1935967983999998,0.0001251036
3.1985992995999997,0.0001276055
3.2036018008999996,0.0001301766
3.2086043022000004,0.0001328189
3.2136068034,0.0001355341
3.2186093047,0.0001383242
3.2236118058999996,0.0001411912
3.2286143072000004,0.0001441368
3.2336168084,0.0001471632
3.2386193097000002,0.0001502722
3.2436218108999997,0.0001534659
3.2486243122000005,0.00015674620000000002
3.2536268134,0.00016011510000000001
3.2586293147000003,0.0001635746
3.2636318158999997,0.0001671265
3.2686343172,0.0001707728
3.2736368183999995,0.0001745154
3.2786393197000003,0.0001783559
3.2836418209,0.0001822962
3.2886443222,0.0001863378
3.2936468233999996,0.0001904823
3.2986493247000004,0.000194731
3.3036518259,0.0001990853
3.3086543272,0.0002035462
3.3136568283999996,0.00020811459999999998
3.3186593297000004,0.0002127913
3.3236618309,0.00021757669999999997
3.3286643322000002,0.000222471
3.3336668333999997,0.0002274741
3.3386693347000005,0.0002325855
3.3436718359,0.0002378044
3.3486743372000003,0.00024312959999999998
3.3536768383999997,0.0002485595
3.3586793397,0.00025409200000000003
3.3636818408999996,0.0002597242
3.3686843422000003,0.0002654531
3.3736868434,0.0002712748
3.3786893447,0.0002771847
3.3836918458999996,0.0002831777
3.3886943472000004,0.0002892477
3.3936968484,0.0002953882
3.3986993497,0.0003015914
3.4037018508999997,0.000307849
3.4087043522000005,0.0003141516
3.4137068534,0.00032048900000000003
3.4187093547000003,0.0003268501
3.4237118558999997,0.00033322260000000003
3.4287143572000005,0.0003395934
3.4337168583999995,0.0003459485
3.4387193597000003,0.00035227269999999996
3.4437218608999998,0.0003585503
3.4487243622,0.0003647643
3.4537268633999996,0.0003708971
3.4587293647000004,0.0003769304
3.4637318659,0.000382845
3.4687343672,0.00038862129999999996
3.4737368683999996,0.0003942393
3.4787393697000004,0.00039967860000000003
3.4837418709,0.0004049187
3.4887443722,0.00040993910000000004
3.4937468733999997,0.0004147194
3.4987493747000005,0.0004192398
3.5037518759,0.00042348069999999997
3.5087543772000003,0.0004274236
3.5137568783999997,0.00043105080000000004
3.5187593797,0.00043434589999999997
3.5237618808999995,0.0004372935
3.5287643822000003,0.0004398802
3.5337668834,0.000442094
3.5387693847,0.0004439247
3.5437718858999996,0.0004453642
3.5487743872000004,0.00044640639999999997
3.5537768884,0.0004470475
3.5587793897,0.0004472855
3.5637818908999996,0.00044712089999999994
3.5687843922000004,0.00044655629999999997
3.5737868934,0.0004455965
3.5787893947000002,0.0004442483
3.5837918958999997,0.0004425205
3.5887943972000005,0.0004404236
3.5937968984,0.00043797
3.5987993997000003,0.00043517349999999997
3.603801901,0.00043204949999999995
3.6088044022,0.0004286143
3.6138069035000004,0.0004248854
3.6188094047000003,0.000420881
3.6238119060000002,0.00041662
3.6288144072,0.0004121215
3.6338169085,0.00040740519999999997
3.6388194097000004,0.00040249059999999996
3.6438219110000003,0.00039739720000000003
3.6488244122,0.0003921443
3.6538269135,0.0003867509
3.6588294147000004,0.0003812353
3.6638319160000004,0.00037561550000000005
3.6688344172000003,0.00036990870000000003
3.6738369185,0.00036413120000000003
3.6788394197000005,0.0003582989
3.6838419210000004,0.00035242650000000004
3.6888444222000003,0.00034652809999999995
3.6938469235,0.0003406167
3.6988494247,0.00033470470000000003
3.703851926,0.0003288032
3.7088544272000004,0.0003229228
3.7138569285000003,0.000317073
3.7188594297,0.00031126259999999996
3.723861931,0.00030549959999999997
3.7288644322000004,0.0002997912
3.7338669335000003,0.0002941437
3.7388694347,0.00028856279999999997
3.743871936,0.0002830537
3.7488744372000005,0.0002776207
3.7538769385000004,0.00027226759999999996
3.7588794397000003,0.0002669977
3.763881941,0.0002618139
3.7688844422,0.0002567182
3.7738869435000004,0.0002517127
3.7788894447000003,0.00024679869999999997
3.7838919460000002,0.00024197740000000002
3.7888944472,0.00023724939999999998
3.7938969485,0.0002326151
3.7988994497000004,0.0002280748
3.8039019510000003,0.0002236284
3.8089044522,0.0002192754
3.8139069535,0.0002150155
3.8189094547000004,0.00021084790000000002
3.8239119560000003,0.00020677169999999998
3.8289144572000002,0.000202786
3.8339169585,0.0001988896
3.8389194597000005,0.00019508130000000002
3.8439219610000004,0.0001913599
3.8489244622000003,0.0001877239
3.8539269635,0.0001841718
3.8589294647,0.0001807023
3.8639319660000004,0.00017731369999999998
3.8689344672000003,0.00017400450000000002
3.8739369685000002,0.00017077299999999999
3.8789394697,0.0001676176
3.883941971,0.0001645368
3.8889444722000004,0.0001615288
3.8939469735000003,0.0001585921
3.8989494747,0.0001557249
3.903951976,0.00015292569999999998
3.9089544772000004,0.0001501929
3.9139569785000003,0.0001475248
3.9189594797000002,0.0001449199
3.923961981,0.0001423766
3.9289644822000005,0.0001398934
3.9339669835000004,0.0001374688
3.9389694847000003,0.0001351012
3.943971986,0.0001327893
3.9489744872,0.0001305315
3.9539769885000005,0.0001283266
3.9589794897000004,0.0001261731
3.9639819910000003,0.0001240696
3.9689844922,0.0001220149
3.9739869935,0.0001200077
3.9789894947000004,0.0001180466
3.9839919960000003,0.00011613059999999999
3.9889944972,0.0001142584
3.9939969985,0.0001124289
3.9989994997000005,0.0001106408
4.004002001,0.0001088932
4.0090045023,0.0001071848
4.014007003500001,0.0001055148
4.0190095048000005,0.00010388209999999999
4.024012006,0.00010228559999999999
4.0290145073,0.00010072440000000001
4.0340170085,9.919760000000001e-05
4.0390195098,9.77043e-05
4.044022011,9.624360000000001e-05
4.0490245123,9.481459999999999e-05
4.0540270135,9.34165e-05
4.059029514800001,9.20485e-05
4.0640320160000005,9.07097e-05
4.0690345173,8.939950000000001e-05
4.0740370185,8.811709999999999e-05
4.0790395198,8.686180000000001e-05
4.084042021,8.56329e-05
4.0890445223,8.44297e-05
4.0940470235,8.32516e-05
4.0990495248,8.209809999999999e-05
4.104052026000001,8.09687e-05
4.1090545273000005,7.98629e-05
4.1140570285,7.8781e-05
4.1190595298,7.77238e-05
4.124062031,7.66958e-05
4.1290645323,7.57125e-05
4.1340670335,7.47633e-05
4.1390695348,7.37258e-05
4.144072036,7.27294e-05
4.1490745373,7.17748e-05
4.1540770385000005,7.08457e-05
4.1590795398000004,6.99372e-05
4.164082041,6.90472e-05
4.1690845423,6.817479999999999e-05
4.1740870435,6.73193e-05
4.1790895448,6.64803e-05
4.184092046,6.56572e-05
4.1890945473,6.48496e-05
4.194097048500001,6.405710000000001e-05
4.1990995498000006,6.32794e-05
4.2041020510000005,6.25161e-05
4.2091045523,6.17669e-05
4.2141070535,6.10313e-05
4.2191095548,6.03091e-05
4.224112056,5.96e-05
4.2291145573,5.8903699999999996e-05
4.2341170585,5.8219799999999994e-05
4.2391195598,5.7548100000000006e-05
4.244122061000001,5.68884e-05
4.2491245623000005,5.6240200000000004e-05
4.2541270635,5.5603400000000004e-05
4.2591295648,5.49776e-05
4.264132066,5.43628e-05
4.2691345673,5.3758500000000004e-05
4.2741370685,5.31646e-05
4.2791395698,5.25809e-05
4.284142071000001,5.2007e-05
4.289144572300001,5.1442799999999995e-05
4.2941470735000005,5.0888100000000005e-05
4.2991495748,5.03427e-05
4.304152076,4.9806400000000005e-05
4.3091545773,4.92789e-05
4.3141570785,4.87601e-05
4.3191595798,4.824979999999999e-05
4.324162081,4.7747700000000004e-05
4.3291645823,4.7253900000000005e-05
4.334167083500001,4.6767899999999997e-05
4.3391695848000005,4.62898e-05
4.344172086,4.5819300000000004e-05
4.3491745873,4.53563e-05
4.3541770885,4.49006e-05
4.3591795898,4.4452e-05
4.364182091,4.40104e-05
4.3691845923,4.35757e-05
4.374187093500001,4.31478e-05
4.379189594800001,4.2726400000000005e-05
4.3841920960000005,4.2311499999999996e-05
4.3891945973,4.19029e-05
4.3941970985,4.15005e-05
4.3991995998,4.11042e-05
4.4042021011,4.07138e-05
4.4092046023,4.03292e-05
4.4142071036,3.99504e-05
4.4192096048,3.95772e-05
4.4242121061,3.92095e-05
4.4292146073000005,3.88471e-05
4.4342171086,3.84901e-05
4.4392196098,3.81382e-05
4.4442221111,3.77914e-05
4.4492246123,3.74496e-05
4.4542271136,3.71127e-05
4.4592296148,3.67806e-05
4.4642321161,3.64532e-05
4.469234617300001,3.61304e-05
4.4742371186000005,3.58121e-05
4.4792396198,3.54983e-05
4.4842421211,3.5188800000000004e-05
4.4892446223,3.48836e-05
4.4942471236,3.45827e-05
4.4992496248,3.4285799999999996e-05
4.5042521261,3.3993000000000005e-05
4.5092546273,3.37042e-05
4.5142571286,3.34192e-05
4.5192596298000005,3.31382e-05
4.5242621311,3.28608e-05
4.5292646323,3.25872e-05
4.5342671336,3.2317199999999996e-05
4.5392696348,3.20508e-05
4.5442721361,3.17879e-05
4.5492746373,3.15284e-05
4.5542771386,3.12723e-05
4.559279639800001,3.10195e-05
4.5642821411000005,3.077e-05
4.5692846423,3.05237e-05
4.5742871436,3.0280500000000003e-05
4.5792896448,3.00405e-05
4.5842921461,2.98034e-05
4.5892946473,2.9569400000000002e-05
4.5942971486,2.93384e-05
4.5992996498,2.91102e-05
4.6043021511,2.88848e-05
4.6093046523000005,2.86623e-05
4.6143071536,2.84425e-05
4.6193096548,2.82254e-05
4.6243121561,2.8011e-05
4.6293146573,2.77992e-05
4.6343171586,2.759e-05
4.6393196598,2.73833e-05
4.6443221611,2.71791e-05
4.649324662300001,2.69773e-05
4.6543271636000005,2.67779e-05
4.6593296648,2.6581e-05
4.6643321661,2.6386300000000002e-05
4.6693346673,2.6194e-05
4.6743371686,2.60039e-05
4.6793396698,2.5815999999999998e-05
4.6843421711,2.56303e-05
4.6893446723,2.54468e-05
4.6943471736,2.52654e-05
4.6993496748000005,2.5086e-05
4.7043521761000004,2.49088e-05
4.7093546773,2.47335e-05
4.7143571786,2.4560300000000003e-05
4.7193596798,2.4389e-05
4.7243621811,2.42196e-05
4.7293646823,2.40521e-05
4.7343671836,2.3886500000000002e-05
4.7393696848,2.3722800000000003e-05
4.7443721861000006,2.35609e-05
4.7493746873000005,2.34007e-05
4.7543771886,2.32423e-05
4.7593796898,2.30857e-05
4.7643821911,2.29308e-05
4.7693846923,2.27775e-05
4.7743871936,2.2625900000000003e-05
4.7793896948,2.2476e-05
4.7843921961,2.2327600000000003e-05
4.789394697300001,2.2180900000000003e-05
4.7943971986000005,2.2035700000000003e-05
4.7993996998,2.1892e-05
4.8044022011,2.1749899999999997e-05
4.8094047024,2.16093e-05
4.8144072036,2.1470100000000003e-05
4.8194097049,2.13324e-05
4.8244122061,2.1196100000000002e-05
4.8294147074,2.10613e-05
4.834417208600001,2.0927800000000003e-05
4.8394197099000005,2.07957e-05
4.8444222111,2.0665e-05
4.8494247124,2.05356e-05
4.8544272136,2.04076e-05
4.8594297149,2.02808e-05
4.8644322161,2.01553e-05
4.8694347174,2.00311e-05
4.8744372186,1.99081e-05
4.8794397199,1.97864e-05
4.8844422211000005,1.96658e-05
4.8894447224,1.95465e-05
4.8944472236,1.9428299999999998e-05
4.8994497249,1.9311300000000003e-05
4.9044522261,1.91955e-05
4.9094547274,1.90808e-05
4.9144572286,1.89672e-05
4.9194597299,1.88547e-05
4.924462231100001,1.87433e-05
4.9294647324000005,1.8633e-05
4.9344672336,1.85237e-05
4.9394697349,1.84155e-05
4.9444722361,1.83083e-05
4.9494747374,1.82021e-05
4.9544772386,1.80969e-05
4.9594797399,1.7992799999999998e-05
4.9644822411,1.78896e-05
4.9694847424,1.77874e-05
4.9744872436000005,1.76861e-05
4.9794897449,1.75858e-05
4.9844922461,1.7486400000000003e-05
4.9894947474,1.73879e-05
4.9944972486,1.72903e-05
4.9994997499,1.7193699999999998e-05
5.0045022511,1.70979e-05
5.0095047524,1.70029e-05
5.0145072536,1.69089e-05
5.0195097549000005,1.68157e-05
5.0245122561,1.67233e-05
5.0295147574,1.6631800000000002e-05
5.0345172586,1.65411e-05
5.0395197599,1.64512e-05
5.0445222611,1.63621e-05
5.0495247624,1.62738e-05
5.0545272636,1.61863e-05
5.0595297649,1.60995e-05
5.0645322661000005,1.60135e-05
5.0695347674,1.5928299999999998e-05
5.0745372686,1.5843800000000002e-05
5.0795397699,1.57601e-05
5.0845422711,1.5677e-05
5.0895447724,1.55947e-05
5.0945472736,1.55131e-05
5.0995497749,1.54322e-05
5.1045522761,1.5352e-05
5.1095547774000005,1.52725e-05
5.1145572786,1.51936e-05
5.1195597799,1.51154e-05
5.1245622811,1.50379e-05
5.1295647824,1.4961e-05
5.1345672836,1.48848e-05
5.1395697849,1.48092e-05
5.1445722861,1.47343e-05
5.1495747874,1.466e-05
5.1545772886000005,1.45862e-05
5.1595797899,1.45131e-05
5.1645822911,1.44406e-05
5.1695847924,1.4368699999999998e-05
5.1745872936,1.42974e-05
5.1795897949,1.42267e-05
5.1845922961,1.41565e-05
5.1895947974,1.40869e-05
5.1945972986,1.40179e-05
5.1995997999,1.39494e-05
5.2046023012000004,1.38815e-05
5.2096048024,1.38141e-05
5.2146073037,1.37473e-05
5.2196098049,1.3680999999999998e-05
5.2246123062,1.36152e-05
5.2296148074,1.355e-05
5.2346173087,1.34852e-05
5.2396198099,1.3420999999999999e-05
5.2446223112,1.33572e-05
5.2496248124000005,1.3294e-05
5.2546273137,1.3231300000000002e-05
5.2596298149,1.3169e-05
5.2646323162,1.31073e-05
5.2696348174,1.3045999999999998e-05
5.2746373187,1.29851e-05
5.2796398199,1.29248e-05
5.2846423212,1.28649e-05
5.2896448224,1.28055e-05
5.2946473237000005,1.27465e-05
5.2996498249,1.2688e-05
5.3046523262,1.26299e-05
5.3096548274,1.25722e-05
5.3146573287,1.2515e-05
5.3196598299,1.2458199999999999e-05
5.3246623312,1.24019e-05
5.3296648324,1.23459e-05
5.3346673337,1.22904e-05
5.3396698349000005,1.22353e-05
5.3446723362,1.21806e-05
5.3496748374,1.2126300000000001e-05
5.3546773387,1.20724e-05
5.3596798399,1.2018900000000001e-05
5.3646823412,1.19658e-05
5.3696848424,1.1913e-05
5.3746873437,1.18607e-05
5.3796898449,1.18087e-05
5.3846923462000005,1.17571e-05
5.3896948474,1.17059e-05
5.3946973487,1.16551e-05
5.3996998499,1.16046e-05
5.4047023512,1.1554500000000001e-05
5.4097048524,1.15047e-05
5.4147073537,1.14553e-05
5.4197098549,1.14062e-05
5.4247123562,1.13575e-05
5.4297148574000005,1.1309100000000002e-05
5.4347173587,1.12611e-05
5.4397198599,1.1213399999999998e-05
5.4447223612,1.11661e-05
5.4497248624,1.1119000000000001e-05
5.4547273637,1.10723e-05
5.4597298649,1.1025899999999999e-05
5.4647323662,1.09799e-05
5.4697348674,1.0934200000000001e-05
5.4747373687,1.08887e-05
5.4797398699,1.0843599999999999e-05
5.4847423712,1.07988e-05
5.4897448724,1.0754300000000001e-05
5.4947473737,1.07101e-05
5.4997498749,1.06662e-05
5.5047523762,1.06226e-05
5.5097548774,1.05793e-05
5.5147573787,1.0536300000000001e-05
5.5197598799000005,1.0493599999999999e-05
5.5247623812,1.0451199999999999e-05
5.5297648824,1.0409000000000001e-05
5.5347673837,1.0367100000000001e-05
5.5397698849,1.03256e-05
5.5447723862,1.02842e-05
5.5497748874,1.0243199999999999e-05
5.5547773887,1.02024e-05
5.5597798899,1.01619e-05
5.5647823912,1.01217e-05
5.5697848924,1.00817e-05
5.5747873937,1.0042e-05
5.5797898949,1.00025e-05
5.5847923962,9.9633e-06
5.5897948974,9.924400000000001e-06
5.5947973987,9.885700000000001e-06
5.5997998999,9.8473e-06
5.6048024012,9.809099999999999e-06
5.6098049025,9.7711e-06
5.6148074037,9.7334e-06
5.619809905,9.696e-06
5.6248124062,9.6587e-06
5.6298149075,9.6217e-06
5.6348174087,9.585e-06
5.63981991,9.5485e-06
5.6448224112,9.5122e-06
5.6498249125,9.4761e-06
5.6548274137,9.4403e-06
5.659829915,9.4046e-06
5.6648324162,9.3693e-06
5.6698349175,9.3341e-06
5.6748374187,9.2991e-06
5.67983992,9.2644e-06
5.6848424212,9.2299e-06
5.6898449225,9.195599999999999e-06
5.6948474237,9.1615e-06
5.699849925,9.1276e-06
5.7048524262,9.0939e-06
5.7098549275,9.060399999999999e-06
5.7148574287,9.0271e-06
5.71985993,8.994099999999999e-06
5.7248624312,8.9612e-06
5.7298649325,8.928500000000001e-06
5.7348674337,8.8961e-06
5.739869935,8.8638e-06
5.7448724362,8.831699999999999e-06
5.7498749375,8.7998e-06
5.7548774387,8.7681e-06
5.75987994,8.7366e-06
5.7648824412,8.7053e-06
5.7698849425,8.6741e-06
5.7748874437,8.6432e-06
5.779889945,8.6124e-06
5.7848924462,8.5818e-06
5.7898949475,8.551399999999999e-06
5.7948974487000005,8.5212e-06
5.79989995,8.4911e-06
5.8049024512,8.4613e-06
5.8099049525,8.4315e-06
5.8149074537,8.402e-06
5.819909955,8.3727e-06
5.8249124562,8.3435e-06
5.8299149575,8.314400000000001e-06
5.8349174587,8.285599999999999e-06
5.83991996,8.2569e-06
5.8449224612,8.2284e-06
5.8499249625,8.2e-06
5.8549274637,8.1718e-06
5.859929965,8.1438e-06
5.8649324662,8.1159e-06
5.8699349675,8.0882e-06
5.8749374687,8.060599999999999e-06
5.87993997,8.033200000000001e-06
5.8849424712000005,8.0059e-06
5.8899449725,7.9788e-06
5.8949474737,7.951900000000001e-06
5.899949975,7.9251e-06
5.9049524762,7.8984e-06
5.9099549775,7.8719e-06
5.9149574787,7.8456e-06
5.91995998,7.8194e-06
5.9249624812,7.7933e-06
5.9299649825,7.7674e-06
5.9349674837,7.741599999999999e-06
5.939969985,7.716e-06
5.9449724862,7.6905e-06
5.9499749875,7.6651e-06
5.9549774887,7.6399e-06
5.95997999,7.6148e-06
5.9649824912,7.5899e-06
5.9699849925,7.5651e-06
5.9749874937000005,7.5404e-06
5.979989995,7.5159e-06
5.9849924962,7.4914e-06
5.9899949975,7.4672e-06
5.9949974987,7.443e-06
6.0,7.419e-06


==> two-level-1-S-pop.csv <==
-3.9949974987,9.6647e-06
-3.9899949975,9.7431e-06
-3.9849924962,9.8223e-06
-3.979989995,9.9023e-06
-3.9749874937,9.9833e-06
-3.9699849925,1.00651e-05
-3.9649824912000002,1.01478e-05
-3.95997999,1.02315e-05
-3.9549774887,1.03161e-05
-3.9499749875,1.04017e-05
-3.9449724862,1.0488199999999999e-05
-3.939969985,1.05757e-05
-3.9349674837,1.06642e-05
-3.9299649825,1.0753699999999998e-05
-3.9249624812,1.08442e-05
-3.91995998,1.09357e-05
-3.9149574787,1.1028299999999999e-05
-3.9099549775,1.1121900000000001e-05
-3.9049524762,1.12167e-05
-3.899949975,1.13125e-05
-3.8949474737,1.1409400000000001e-05
-3.8899449725,1.15075e-05
-3.8849424712,1.16067e-05
-3.87993997,1.17071e-05
-3.8749374687,1.1808599999999999e-05
-3.8699349675,1.1911400000000001e-05
-3.8649324662,1.20153e-05
-3.859929965,1.21205e-05
-3.8549274637,1.2227e-05
-3.8499249625,1.23347e-05
-3.8449224612,1.2443699999999999e-05
-3.83991996,1.2554e-05
-3.8349174587,1.26656e-05
-3.8299149575,1.2778599999999998e-05
-3.8249124562,1.2893e-05
-3.819909955,1.30087e-05
-3.8149074537,1.3125899999999999e-05
-3.8099049525,1.32445e-05
-3.8049024512000003,1.33646e-05
-3.79989995,1.34861e-05
-3.7948974487,1.3609100000000002e-05
-3.7898949475,1.3733699999999999e-05
-3.7848924462,1.38598e-05
-3.779889945,1.39875e-05
-3.7748874437,1.41168e-05
-3.7698849425,1.4247699999999999e-05
-3.7648824412,1.43803e-05
-3.75987994,1.45146e-05
-3.7548774387,1.46505e-05
-3.7498749375,1.47882e-05
-3.7448724362,1.49277e-05
-3.739869935,1.50689e-05
-3.7348674337,1.5212000000000001e-05
-3.7298649325,1.5356900000000002e-05
-3.7248624312,1.55037e-05
-3.71985993,1.56524e-05
-3.7148574287000002,1.5803e-05
-3.7098549275,1.59556e-05
-3.7048524262,1.61102e-05
-3.699849925,1.6266900000000002e-05
-3.6948474237,1.64257e-05
-3.6898449225,1.65865e-05
-3.6848424212,1.67495e-05
-3.67983992,1.69147e-05
-3.6748374187,1.70821e-05
-3.6698349175,1.72517e-05
-3.6648324162,1.74237e-05
-3.659829915,1.7598e-05
-3.6548274137,1.77746e-05
-3.6498249125,1.79537e-05
-3.6448224112,1.81353e-05
-3.63981991,1.83193e-05
-3.6348174087,1.85059e-05
-3.6298149075,1.86951e-05
-3.6248124062000002,1.88869e-05
-3.619809905,1.90814e-05
-3.6148074037,1.92786e-05
-3.6098049025,1.94786e-05
-3.6048024012,1.96815e-05
-3.5997998999000003,1.98872e-05
-3.5947973987,2.0095799999999998e-05
-3.5897948974,2.03074e-05
-3.5847923962,2.05221e-05
-3.5797898949,2.0739899999999998e-05
-3.5747873937,2.0960799999999998e-05
-3.5697848924,2.1184899999999998e-05
-3.5647823912,2.14123e-05
-3.5597798899,2.1643000000000003e-05
-3.5547773887000003,2.18771e-05
-3.5497748874,2.2114699999999997e-05
-3.5447723862,2.23558e-05
-3.5397698849,2.2600399999999998e-05
-3.5347673837,2.28488e-05
-3.5297648824000003,2.31008e-05
-3.5247623812,2.33566e-05
-3.5197598799,2.36163e-05
-3.5147573787,2.3879899999999998e-05
-3.5097548774000003,2.4147600000000002e-05
-3.5047523762,2.44193e-05
-3.4997498749,2.46952e-05
-3.4947473737,2.49753e-05
-3.4897448724,2.52598e-05
-3.4847423712,2.5548699999999998e-05
-3.4797398699,2.58421e-05
-3.4747373687,2.61401e-05
-3.4697348674,2.64427e-05
-3.4647323662000002,2.67502e-05
-3.4597298649,2.70625e-05
-3.4547273637,2.73798e-05
-3.4497248624,2.77021e-05
-3.4447223612,2.80296e-05
-3.4397198599000003,2.8362399999999998e-05
-3.4347173587,2.87006e-05
-3.4297148574,2.90443e-05
-3.4247123562,2.9393600000000003e-05
-3.4197098549000002,2.9748600000000002e-05
-3.4147073537,3.01094e-05
-3.4097048524,3.0476199999999998e-05
-3.4047023512,3.0849e-05
-3.3996998499,3.12281e-05
-3.3946973487,3.16135e-05
-3.3896948474,3.20054e-05
-3.3846923462,3.2403899999999996e-05
-3.3796898449,3.28092e-05
-3.3746873437000002,3.32213e-05
-3.3696848424,3.3640500000000004e-05
-3.3646823412,3.40668e-05
-3.3596798399,3.45005e-05
-3.3546773387,3.49417e-05
-3.3496748374000003,3.53906e-05
-3.3446723362,3.58473e-05
-3.3396698349,3.6312e-05
-3.3346673337,3.67849e-05
-3.3296648324,3.72661e-05
-3.3246623312,3.77559e-05
-3.3196598299,3.82544e-05
-3.3146573287,3.87618e-05
-3.3096548274,3.92784e-05
-3.3046523262000003,3.98043e-05
-3.2996498249,4.0339699999999996e-05
-3.2946473237,4.08849e-05
-3.2896448224,4.144e-05
-3.2846423212,4.20054e-05
-3.2796398199000003,4.25812e-05
-3.2746373187,4.31676e-05
-3.2696348174,4.3765e-05
-3.2646323162,4.4373500000000005e-05
-3.2596298149000003,4.49935e-05
-3.2546273137,4.5625200000000005e-05
-3.2496248124,4.62688e-05
-3.2446223112,4.69247e-05
-3.2396198099,4.7593100000000003e-05
-3.2346173087,4.82743e-05
-3.2296148074,4.89687e-05
-3.2246123062,4.9676400000000004e-05
-3.2196098049,5.0398e-05
-3.2146073037000003,5.11337e-05
-3.2096048024,5.18837e-05
-3.2046023012,5.2648599999999996e-05
-3.1995997999,5.3428500000000005e-05
-3.1945972986,5.4223999999999994e-05
-3.1895947974000003,5.50353e-05
-3.1845922961,5.58629e-05
-3.1795897949,5.6707200000000005e-05
-3.1745872936,5.75684e-05
-3.1695847924000002,5.8447200000000005e-05
-3.1645822911000003,5.9343900000000006e-05
-3.1595797899,6.02589e-05
-3.1545772886,6.11927e-05
-3.1495747874,6.21458e-05
-3.1445722861000003,6.31186e-05
-3.1395697849,6.41116e-05
-3.1345672836,6.51254e-05
-3.1295647824,6.61604e-05
-3.1245622811000002,6.72172e-05
-3.1195597799,6.82963e-05
-3.1145572786,6.93983e-05
-3.1095547774,7.05238e-05
-3.1045522761,7.16734e-05
-3.0995497749000003,7.28476e-05
-3.0945472736,7.40471e-05
-3.0895447724,7.52725e-05
-3.0845422711,7.65245e-05
-3.0795397699000002,7.78038e-05
-3.0745372686000003,7.911100000000001e-05
-3.0695347674,8.04468e-05
-3.0645322661,8.18121e-05
-3.0595297649,8.32075e-05
-3.0545272636000003,8.463370000000001e-05
-3.0495247624,8.60916e-05
-3.0445222611,8.75821e-05
-3.0395197599,8.91058e-05
-3.0345172586,9.06637e-05
-3.0295147574000003,9.22567e-05
-3.0245122561,9.38885e-05
-3.0195097549,9.55515e-05
-3.0145072536,9.72539e-05
-3.0095047524000003,9.89956e-05
-3.0045022511000004,0.000100777
-2.9994997499,0.00010259889999999999
-2.9944972486,0.0001044625
-2.9894947474,0.0001063687
-2.9844922461000003,0.00010831850000000001
-2.9794897449,0.000110313
-2.9744872436,0.0001123533
-2.9694847424,0.00011444049999999999
-2.9644822411000002,0.00011657559999999999
-2.9594797399,0.0001187599
-2.9544772386,0.0001209944
-2.9494747374,0.0001232804
-2.9444722361,0.00012561889999999998
-2.9394697349000003,0.00012801120000000002
-2.9344672336,0.0001304585
-2.9294647324,0.000132962
-2.9244622311,0.0001355228
-2.9194597299000002,0.0001381422
-2.9144572286000003,0.00014082139999999999
-2.9094547274,0.0001435617
-2.9044522261,0.0001463641
-2.8994497249,0.0001492299
-2.8944472236000003,0.0001521602
-2.8894447224,0.0001551564
-2.8844422211,0.0001582194
-2.8794397199,0.0001613503
-2.8744372186000002,0.00016455040000000002
-2.8694347174,0.00016782060000000002
-2.8644322161,0.0001711618
-2.8594297149,0.00017457509999999998
-2.8544272136,0.0001780614
-2.8494247124000003,0.0001816214
-2.8444222111,0.00018525580000000003
-2.8394197099,0.0001889653
-2.8344172086,0.0001927506
-2.8294147074000002,0.00019661189999999997
-2.8244122061000003,0.0002005496
-2.8194097049,0.00020456389999999998
-2.8144072036,0.00020865490000000002
-2.8094047024,0.00021282240000000002
-2.8044022011000003,0.0002170661
-2.7993996998000004,0.0002213855
-2.7943971986,0.00022578
-2.7893946973,0.0002302486
-2.7843921961,0.0002347902
-2.7793896948000003,0.0002394034
-2.7743871936,0.0002440865
-2.7693846923,0.0002488375
-2.7643821911,0.0002536543
-2.7593796898000003,0.0002585341
-2.7543771886000004,0.00026347400000000003
-2.7493746873,0.00026847080000000004
-2.7443721861,0.0002735208
-2.7393696848,0.0002786199
-2.7343671836000003,0.0002837636
-2.7293646823000004,0.0002889469
-2.7243621811,0.0002941647
-2.7193596798,0.0002994111
-2.7143571786000003,0.0003046799
-2.7093546773000003,0.0003099643
-2.7043521761,0.0003152573
-2.6993496748,0.0003205513
-2.6943471736,0.0003258382
-2.6893446723000003,0.00033110949999999996
-2.6843421711,0.0003363563
-2.6793396698,0.00034156919999999997
-2.6743371686,0.0003467386
-2.6693346673,0.0003518543
-2.6643321661000003,0.000356906
-2.6593296648,0.0003618829
-2.6543271636,0.0003667742
-2.6493246622999997,0.0003715686
-2.6443221611000003,0.0003762549
-2.6393196598,0.00038082169999999996
-2.6343171586,0.0003852577
-2.6293146572999997,0.00038955150000000003
-2.6243121561000002,0.00039369190000000003
-2.6193096548,0.0003976679
-2.6143071536,0.00040146889999999997
-2.6093046523,0.0004050843
-2.6043021511,0.0004085042
-2.5992996498,0.0004117193
-2.5942971486,0.00041472050000000005
-2.5892946473,0.00041749980000000005
-2.5842921461,0.0004200495
-2.5792896448,0.00042236300000000004
-2.5742871436000003,0.0004244343
-2.5692846423,0.0004262585
-2.5642821411,0.0004278315
-2.5592796397999997,0.00042915010000000003
-2.5542771386000003,0.0004302123
-2.5492746373,0.0004310168
-2.5442721361,0.0004315637
-2.5392696347999997,0.0004318537
-2.5342671336,0.00043188879999999996
-2.5292646323,0.0004316718
-2.5242621311,0.0004312064
-2.5192596298,0.0004304974
-2.5142571286,0.0004295503
-2.5092546273,0.0004283713
-2.5042521261000004,0.00042696760000000004
-2.4992496248,0.00042534699999999996
-2.4942471236,0.00042351760000000003
-2.4892446222999998,0.0004214885
-2.4842421211000003,0.000419269
-2.4792396198,0.0004168688
-2.4742371186,0.000414298
-2.4692346172999997,0.0004115669
-2.4642321161000003,0.0004086861
-2.4592296148,0.0004056662
-2.4542271136,0.0004025179
-2.4492246123,0.0003992518
-2.4442221111,0.00039587910000000006
-2.4392196098,0.0003924086
-2.4342171086,0.0003888524
-2.4292146073,0.00038522
-2.4242121061,0.0003815215
-2.4192096048,0.0003777664
-2.4142071036000003,0.00037396410000000005
-2.4092046023,0.0003701236
-2.4042021011,0.0003662537
-2.3991995997999997,0.00036236279999999997
-2.3941970985,0.00035845870000000005
-2.3891945973,0.00035454919999999997
-2.384192096,0.0003506415
-2.3791895947999997,0.0003467426
-2.3741870935,0.000342859
-2.3691845923,0.0003389968
-2.364182091,0.00033516199999999996
-2.3591795898,0.00033135989999999996
-2.3541770884999997,0.0003275959
-2.3491745873,0.00032387459999999997
-2.344172086,0.0003202007
-2.3391695848,0.0003165785
-2.3341670835,0.0003130119
-2.3291645823,0.0003095046
-2.324162081,0.00030606009999999996
-2.3191595798,0.0003026817
-2.3141570785,0.0002993725
-2.3091545772999997,0.0002961353
-2.304152076,0.0002929728
-2.2991495748,0.0002898876
-2.2941470735,0.0002868821
-2.2891445722999997,0.0002839586
-2.2841420709999998,0.0002811193
-2.2791395698,0.0002783663
-2.2741370685,0.0002757018
-2.2691345673,0.0002731276
-2.2641320659999997,0.0002706458
-2.2591295648,0.0002682583
-2.2541270635,0.0002659672
-2.2491245623,0.0002637744
-2.244122061,0.000261682
-2.2391195597999998,0.0002596921
-2.2341170585,0.0002578069
-2.2291145573,0.0002560286
-2.224112056,0.0002543598
-2.2191095547999997,0.00025280290000000003
-2.2141070535,0.0002513607
-2.2091045523,0.000250036
-2.204102051,0.00024883209999999997
-2.1990995498,0.0002477522
-2.1940970484999998,0.0002467999
-2.1890945473,0.00024597919999999997
-2.184092046,0.0002452943
-2.1790895448,0.0002447498
-2.1740870435,0.00024435069999999997
-2.1690845423,0.0002441023
-2.164082041,0.00024401069999999998
-2.1590795398,0.0002440821
-2.1540770385,0.00024432349999999997
-2.1490745372999998,0.0002447426
-2.144072036,0.00024534759999999997
-2.1390695348,0.0002461476
-2.1340670335,0.0002471523
-2.1290645322999997,0.0002483725
-2.124062031,0.0002498199
-2.1190595298,0.00025150709999999997
-2.1140570285,0.0002534482
-2.1090545273,0.00025565799999999997
-2.1040520259999997,0.0002581533
-2.0990495248,0.0002609518
-2.0940470235,0.0002640731
-2.0890445223,0.0002675384
-2.084042021,0.0002713709
-2.0790395198,0.0002755951
-2.0740370185,0.0002802384
-2.0690345173,0.00028533
-2.064032016,0.00029090130000000003
-2.0590295147999997,0.000296986
-2.0540270135,0.0003036201
-2.0490245123,0.0003108418
-2.044022011,0.0003186915
-2.0390195097999997,0.0003272113
-2.0340170085,0.0003364444
-2.0290145073,0.0003464348
-2.024012006,0.0003572261
-2.0190095048,0.00036886
-2.0140070034999997,0.0003813747
-2.0090045023,0.0003948021
-2.004002001,0.0004091652
-1.9989994997,0.00042447339999999995
-1.9939969985,0.0004407182
-1.9889944972,0.0004578666
-1.9839919959999999,0.0004758549
-1.9789894947,0.0004945803
-1.9739869934999998,0.0005138930000000001
-1.9689844922,0.0005335879000000001
-1.963981991,0.0005533977
-1.9589794897,0.0005729886
-1.9539769885,0.0005919597
-1.9489744871999999,0.000609849
-1.943971986,0.0006261467
-1.9389694847,0.0006403178
-1.9339669835,0.000651833
-1.9289644822,0.0006602058
-1.923961981,0.0006650336
-1.9189594797,0.0006660349
-1.9139569785,0.0006630789
-1.9089544772,0.0006562007
-1.9039519759999999,0.0006455998999999999
-1.8989494747,0.0006316219
-1.8939469734999999,0.0006147267
-1.8889444722,0.0005954481
-1.883941971,0.0005743526
-1.8789394697,0.0005520006
-1.8739369685,0.0005289157
-1.8689344672,0.0005055633999999999
-1.863931966,0.00048233879999999996
-1.8589294647,0.0004595629
-1.8539269635,0.0004374842
-1.8489244622,0.0004162857
-1.843921961,0.00039609279999999996
-1.8389194597,0.0003769834
-1.8339169585,0.0003589969
-1.8289144572,0.00034214269999999995
-1.823911956,0.000326408
-1.8189094547,0.000311764
-1.8139069534999999,0.0002981707
-1.8089044522,0.0002855816
-1.8039019509999998,0.0002739463
-1.7988994497,0.00026321330000000004
-1.7938969485,0.0002533314
-1.7888944472,0.0002442514
-1.783891946,0.0002359269
-1.7788894446999999,0.00022831470000000002
-1.7738869435,0.00022137560000000002
-1.7688844422,0.0002150745
-1.763881941,0.00020938060000000002
-1.7588794397,0.000204268
-1.7538769385,0.000199715
-1.7488744372,0.00019570529999999998
-1.743871936,0.00019222740000000003
-1.7388694347,0.0001892754
-1.7338669334999999,0.00018684919999999999
-1.7288644322,0.0001849552
-1.7238619309999998,0.00018360669999999997
-1.7188594297,0.0001828254
-1.7138569285,0.000182642
-1.7088544272,0.0001830981
-1.703851926,0.00018424849999999998
-1.6988494246999999,0.0001861632
-1.6938469235,0.00018893169999999998
-1.6888444222,0.00019266669999999997
-1.683841921,0.00019750990000000002
-1.6788394197,0.00020364009999999997
-1.6738369185,0.00021128180000000001
-1.6688344172,0.0002207182
-1.663831916,0.0002323064
-1.6588294147,0.0002464964
-1.6538269134999999,0.0002638539
-1.6488244122,0.0002850843
-1.6438219109999999,0.0003110525
-1.6388194097,0.0003427847
-1.6338169084999998,0.00038142089999999997
-1.6288144072,0.0004280585
-1.623811906,0.0004833762
-1.6188094047,0.0005468894
-1.6138069035,0.0006157265
-1.6088044022,0.0006831776
-1.603801901,0.0007381455999999999
-1.5987993997,0.0007674856
-1.5937968984,0.0007619152
-1.5887943972,0.0007217932
-1.5837918959000001,0.0006570874
-1.5787893947,0.00058146
-1.5737868934,0.0005062002999999999
-1.5687843922,0.00043788629999999995
-1.5637818909,0.00037907269999999996
-1.5587793897,0.00032988730000000006
-1.5537768884,0.00028933830000000003
-1.5487743872,0.0002560871
-1.5437718859,0.0002288209
-1.5387693847,0.0002063961
-1.5337668834,0.0001878703
-1.5287643821999999,0.0001724893
-1.5237618809,0.0001596581
-1.5187593797,0.0001489106
-1.5137568784,0.0001398834
-1.5087543772,0.0001322939
-1.5037518759000001,0.000125924
-1.4987493747,0.00012060719999999999
-1.4937468734000001,0.0001162191
-1.4887443722,0.00011267180000000001
-1.4837418709,0.0001099098
-1.4787393697,0.00010790889999999999
-1.4737368684,0.00010667729999999999
-1.4687343672,0.0001062607
-1.4637318659,0.0001067509
-1.4587293647,0.00010830159999999999
-1.4537268634,0.0001111544
-1.4487243622,0.0001156826
-1.4437218609,0.0001224658
-1.4387193597,0.0001324204
-1.4337168584,0.0001470364
-1.4287143572,0.00016882060000000001
-1.4237118559,0.0002021451
-1.4187093547,0.0002548471
-1.4137068534000001,0.0003407822
-1.4087043522,0.00048031370000000003
-1.4037018509,0.0006763419
-1.3986993497,0.0008197385
-1.3936968484,0.0007354533000000001
-1.3886943472,0.0005277933
-1.3836918459,0.0003612052
-1.3786893447,0.000256979
-1.3736868434,0.000193634
-1.3686843422,0.0001538744
-1.3636818409,0.0001277823
-1.3586793396999999,0.00010991379999999999
-1.3536768384,9.721520000000001e-05
-1.3486743372,8.790850000000001e-05
-1.3436718359,8.09183e-05
-1.3386693347,7.55721e-05
-1.3336668334000001,7.14387e-05
-1.3286643322,6.82389e-05
-1.3236618309000001,6.57945e-05
-1.3186593297,6.40008e-05
-1.3136568284,6.28138e-05
-1.3086543272,6.22499e-05
-1.3036518259,6.240090000000001e-05
-1.2986493247,6.34715e-05
-1.2936468234,6.58661e-05
-1.2886443222,7.03867e-05
-1.2836418209,7.87298e-05
-1.2786393196999999,9.48991e-05
-1.2736368184,0.0001299828
-1.2686343172,0.0002221059
-1.2636318159,0.0005183983999999999
-1.2586293147,0.0007832598
-1.2536268134,0.00033047400000000003
-1.2486243122,0.0001584576
-1.2436218109000001,0.00010094280000000001
-1.2386193097,7.63223e-05
-1.2336168084,6.36839e-05
-1.2286143072,5.633e-05
-1.2236118059,5.1651800000000006e-05
-1.2186093047,4.84779e-05
-1.2136068034,4.622560000000001e-05
-1.2086043022,4.45849e-05
-1.2036018009,4.33875e-05
-1.1985992996,4.25487e-05
-1.1935967984,4.204729999999999e-05
-1.1885942970999999,4.19301e-05
-1.1835917959,4.23546e-05
-1.1785892945999998,4.37239e-05
-1.1735867934,4.71421e-05
-1.1685842921,5.6370200000000005e-05
-1.1635817909000001,9.09868e-05
-1.1585792896,0.00038677089999999997
-1.1535767884,0.0002407418
-1.1485742871,7.46795e-05
-1.1435717859,4.99082e-05
-1.1385692846,4.20936e-05
-1.1335667834,3.85824e-05
-1.1285642821,3.66449e-05
-1.1235617809,3.5423099999999996e-05
-1.1185592796,3.45817e-05
-1.1135567784,3.39724e-05
-1.1085542770999999,3.35291e-05
-1.1035517759,3.32348e-05
-1.0985492745999998,3.31224e-05
-1.0935467734,3.33277e-05
-1.0885442721,3.43336e-05
-1.0835417709000001,3.85657e-05
-1.0785392696,7.87108e-05
-1.0735367684000001,0.000101925
-1.0685342671,3.86731e-05
-1.0635317659,3.30358e-05
-1.0585292646,3.13586e-05
-1.0535267634,3.0558e-05
-1.0485242621,3.0062600000000002e-05
-1.0435217609,2.9705900000000003e-05
-1.0385192596,2.9427800000000003e-05
-1.0335167584,2.92079e-05
-1.0285142570999999,2.90522e-05
-1.0235117559,2.9016999999999997e-05
-1.0185092545999999,2.93921e-05
-1.0135067534,3.3454499999999996e-05
-1.0085042520999998,4.93487e-05
-1.0035017509,2.94405e-05
-0.9984992495999999,2.8185e-05
-0.9934967484,2.7753800000000002e-05
-0.9884942470999999,2.74889e-05
-0.9834917459,2.7281100000000002e-05
-0.9784892446,2.71011e-05
-0.9734867434000001,2.6941e-05
-0.9684842421,2.68065e-05
-0.9634817409,2.67442e-05
-0.9584792395999999,2.7340300000000003e-05
-0.9534767384,2.9011399999999998e-05
-0.9484742370999999,2.6373499999999997e-05
-0.9434717359,2.6083800000000003e-05
-0.9384692346,2.59122e-05
-0.9334667334000001,2.5767e-05
-0.9284642321,2.5632199999999998e-05
-0.9234617309,2.55036e-05
-0.9184592295999999,2.5383e-05
-0.9134567284,2.5303e-05
-0.9084542270999999,2.6683000000000002e-05
-0.9034517259,2.5040500000000002e-05
-0.8984492246,2.48722e-05
-0.8934467234000001,2.4741799999999997e-05
-0.8884442221,2.4621e-05
-0.8834417209000001,2.45066e-05
-0.8784392195999999,2.43981e-05
-0.8734367184,2.42984e-05
-0.8684342170999999,2.44148e-05
-0.8634317159,2.40894e-05
-0.8584292145999999,2.3973899999999998e-05
-0.8534267134,2.38608e-05
-0.8484242121,2.37463e-05
-0.8434217109000001,2.3632800000000002e-05
-0.8384192095999999,2.3524499999999998e-05
-0.8334167084,2.3450700000000002e-05
-0.8284142070999999,2.3331199999999998e-05
-0.8234117059,2.32442e-05
-0.8184092045999999,2.31591e-05
-0.8134067034,2.30673e-05
-0.8084042021,2.2963800000000002e-05
-0.8034017009000001,2.28516e-05
-0.7983991995999999,2.27365e-05
-0.7933966983,2.26326e-05
-0.7883941970999999,2.25483e-05
-0.7833916958,2.24826e-05
-0.7783891945999999,2.24213e-05
-0.7733866933,2.23409e-05
-0.7683841921,2.22261e-05
-0.7633816908,2.2093499999999998e-05
-0.7583791896,2.1974499999999998e-05
-0.7533766882999999,2.18956e-05
-0.7483741870999999,2.1861599999999998e-05
-0.7433716858,2.18336e-05
-0.7383691845999999,2.17389e-05
-0.7333666833,2.1570500000000003e-05
-0.7283641821,2.14092e-05
-0.7233616808,2.13242e-05
-0.7183591796,2.13399e-05
-0.7133566782999999,2.1365100000000003e-05
-0.7083541770999999,2.1195e-05
-0.7033516758,2.0940100000000003e-05
-0.6983491745999999,2.0795100000000004e-05
-0.6933466733,2.0830500000000003e-05
-0.6883441721,2.09804e-05
-0.6833416708,2.07059e-05
-0.6783391696,2.03778e-05
-0.6733366682999999,2.02697e-05
-0.6683341671,2.04671e-05
-0.6633316658,2.04576e-05
-0.6583291646,1.9970499999999998e-05
-0.6533266633,1.98182e-05
-0.6483241621,1.99701e-05
-0.6433216608,1.9969200000000002e-05
-0.6383191596,1.95394e-05
-0.6333166583,1.94466e-05
-0.6283141571,1.97485e-05
-0.6233116558,1.9321800000000002e-05
-0.6183091546,1.9188699999999998e-05
-0.6133066533,1.91851e-05
-0.6083041521,1.90982e-05
-0.6033016508,1.89767e-05
-0.5982991496,1.89312e-05
-0.5932966483,1.88667e-05
-0.5882941471,1.87856e-05
-0.5832916458,1.87366e-05
-0.5782891446,1.86694e-05
-0.5732866433,1.86083e-05
-0.5682841421,1.85586e-05
-0.5632816408,1.84958e-05
-0.5582791396,1.84396e-05
-0.5532766383,1.83854e-05
-0.5482741371000001,1.8331300000000002e-05
-0.5432716357999999,1.82763e-05
-0.5382691346,1.82185e-05
-0.5332666333,1.81709e-05
-0.5282641321,1.81171e-05
-0.5232616308,1.80541e-05
-0.5182591296,1.80099e-05
-0.5132566283,1.79618e-05
-0.5082541271000001,1.7892e-05
-0.5032516257999999,1.78442e-05
-0.4982491246,1.7810399999999998e-05
-0.49324662329999996,1.77372e-05
-0.4882441221,1.76874e-05
-0.4832416208,1.7659e-05
-0.4782391196,1.75921e-05
-0.47323661829999997,1.75451e-05
-0.4682341171,1.75026e-05
-0.4632316158,1.74549e-05
-0.4582291146,1.74105e-05
-0.45322661329999997,1.73664e-05
-0.4482241121,1.73228e-05
-0.4432216108,1.72807e-05
-0.4382191096,1.72379e-05
-0.4332166083,1.71948e-05
-0.4282141071,1.71538e-05
-0.4232116058,1.7113399999999998e-05
-0.4182091046,1.70709e-05
-0.4132066033,1.70306e-05
-0.4082041021,1.69921e-05
-0.4032016008,1.6951500000000002e-05
-0.39819909950000004,1.69125e-05
-0.3931965983,1.6874300000000002e-05
-0.388194097,1.68361e-05
-0.3831915958,1.6798299999999998e-05
-0.37818909450000004,1.67609e-05
-0.3731865933,1.67241e-05
-0.368184092,1.66874e-05
-0.3631815908,1.66511e-05
-0.35817908950000005,1.66153e-05
-0.3531765883,1.65797e-05
-0.348174087,1.65445e-05
-0.34317158579999996,1.65097e-05
-0.33816908450000005,1.64752e-05
-0.3331665833,1.6441e-05
-0.32816408199999997,1.64072e-05
-0.32316158079999996,1.63737e-05
-0.3181590795,1.63405e-05
-0.3131565783,1.63076e-05
-0.30815407699999997,1.62751e-05
-0.30315157579999996,1.62428e-05
-0.2981490745,1.6210899999999998e-05
-0.2931465733,1.61792e-05
-0.288144072,1.61479e-05
-0.28314157079999996,1.61169e-05
-0.2781390695,1.60861e-05
-0.2731365683,1.60557e-05
-0.268134067,1.6025599999999998e-05
-0.26313156579999997,1.59957e-05
-0.2581290645,1.59661e-05
-0.2531265633,1.59369e-05
-0.248124062,1.59079e-05
-0.24312156079999997,1.5879200000000002e-05
-0.23811905949999998,1.58507e-05
-0.23311655829999997,1.58226e-05
-0.22811405699999998,1.57947e-05
-0.22311155579999997,1.57671e-05
-0.21810905449999998,1.57397e-05
-0.21310655329999997,1.57127e-05
-0.20810405199999998,1.56859e-05
-0.20310155079999997,1.56593e-05
-0.19809904949999999,1.56331e-05
-0.19309654829999998,1.5607100000000002e-05
-0.188094047,1.5581300000000003e-05
-0.18309154579999998,1.5555799999999998e-05
-0.1780890445,1.55306e-05
-0.17308654329999998,1.55056e-05
-0.168084042,1.54809e-05
-0.1630815408,1.54564e-05
-0.1580790395,1.54322e-05
-0.1530765383,1.54082e-05
-0.148074037,1.53845e-05
-0.1430715358,1.5360999999999997e-05
-0.1380690345,1.53377e-05
-0.1330665333,1.53147e-05
-0.128064032,1.5292000000000002e-05
-0.1230615308,1.52694e-05
-0.1180590295,1.52471e-05
-0.1130565283,1.52251e-05
-0.108054027,1.5203299999999999e-05
-0.1030515258,1.51817e-05
-0.0980490245,1.51603e-05
-0.0930465233,1.51392e-05
-0.08804402199999999,1.5118299999999999e-05
-0.0830415208,1.50976e-05
-0.0780390195,1.50771e-05
-0.0730365183,1.50569e-05
-0.068034017,1.50369e-05
-0.06303151580000001,1.50171e-05
-0.058029014500000003,1.49976e-05
-0.0530265133,1.49782e-05
-0.048024012000000005,1.49591e-05
-0.0430215108,1.49402e-05
-0.0380190095,1.4921500000000001e-05
-0.033016508300000004,1.4903e-05
-0.028014007,1.48847e-05
-0.023011505800000002,1.4866700000000001e-05
-0.0180090045,1.4848800000000001e-05
-0.013006503300000001,1.48312e-05
-0.008004002,1.4813699999999998e-05
-0.0030015008,1.4796500000000001e-05
0.0020010005,1.47795e-05
0.007003501800000001,1.47627e-05
0.012006003000000001,1.47461e-05
0.017008504299999998,1.47297e-05
0.022011005499999996,1.4713499999999999e-05
0.027013506800000003,1.46975e-05
0.032016008,1.46817e-05
0.0370185093,1.4666099999999998e-05
0.0420210105,1.46507e-05
0.047023511799999994,1.4635499999999999e-05
0.052026012999999996,1.46205e-05
0.0570285143,1.46057e-05
0.0620310155,1.4591e-05
0.0670335168,1.45766e-05
0.072036018,1.45624e-05
0.0770385193,1.45483e-05
0.08204102049999999,1.4534500000000001e-05
0.0870435218,1.45208e-05
0.092046023,1.45074e-05
0.0970485243,1.44941e-05
0.1020510255,1.4480999999999999e-05
0.10705352679999999,1.44681e-05
0.112056028,1.4455399999999999e-05
0.11705852929999999,1.44429e-05
0.1220610305,1.44305e-05
0.1270635318,1.4418399999999999e-05
0.132066033,1.4406400000000002e-05
0.1370685343,1.4394600000000001e-05
0.1420710355,1.4383e-05
0.1470735368,1.4371600000000001e-05
0.152076038,1.43603e-05
0.1570785393,1.43493e-05
0.1620810405,1.43384e-05
0.16708354179999999,1.43277e-05
0.172086043,1.43172e-05
0.17708854429999998,1.43068e-05
0.18209104550000002,1.4296700000000002e-05
0.1870935468,1.42867e-05
0.19209604800000002,1.42769e-05
0.1970985493,1.42672e-05
0.20210105050000002,1.42578e-05
0.2071035518,1.42485e-05
0.21210605300000002,1.4239400000000001e-05
0.2171085543,1.42304e-05
0.22211105550000002,1.4221700000000001e-05
0.2271135568,1.42131e-05
0.23211605800000001,1.42047e-05
0.2371185593,1.4196400000000002e-05
0.2421210605,1.41884e-05
0.2471235618,1.41805e-05
0.252126063,1.4172699999999999e-05
0.2571285643,1.41652e-05
0.2621310655,1.41578e-05
0.2671335668,1.41506e-05
0.272136068,1.41436e-05
0.27713856929999997,1.4136700000000001e-05
0.28214107050000004,1.413e-05
0.2871435718,1.41235e-05
0.292146073,1.41171e-05
0.2971485743,1.4110899999999999e-05
0.30215107550000003,1.41049e-05
0.3071535768,1.4099000000000002e-05
0.312156078,1.40933e-05
0.3171585793,1.40878e-05
0.32216108050000003,1.40825e-05
0.3271635818,1.40773e-05
0.332166083,1.40723e-05
0.3371685843,1.40674e-05
0.34217108549999997,1.40628e-05
0.3471735868,1.4058299999999999e-05
0.35217608799999994,1.4053900000000001e-05
0.3571785893,1.40499e-05
0.36218109049999997,1.4045799999999999e-05
0.3671835918,1.4042e-05
0.372186093,1.40386e-05
0.3771885943,1.4035e-05
0.38219109549999997,1.4031700000000002e-05
0.3871935968,1.4028699999999998e-05
0.392196098,1.4025899999999999e-05
0.3971985993,1.40231e-05
0.4022011006,1.4020499999999999e-05
0.4072036018,1.4018699999999998e-05
0.4122061031,1.40162e-05
0.4172086043,1.40143e-05
0.4222111056,1.4013499999999999e-05
0.4272136068,1.40122e-05
0.43221610810000005,1.40102e-05
0.4372186093,1.40097e-05
0.4422211106,1.40093e-05
0.4472236118,1.4008e-05
0.45222611310000005,1.40075e-05
0.4572286143,1.40073e-05
0.4622311156,1.40072e-05
0.4672336168,1.4009800000000001e-05
0.47223611810000005,1.40074e-05
0.4772386193,1.40083e-05
0.4822411206,1.4016e-05
0.48724362179999997,1.4011300000000001e-05
0.49224612310000004,1.40126e-05
0.4972486243,1.40231e-05
0.5022511256000001,1.40225e-05
0.5072536268,1.4021099999999999e-05
0.5122561281,1.4031099999999999e-05
0.5172586293,1.40355e-05
0.5222611306,1.40327e-05
0.5272636318,1.40396e-05
0.5322661331,1.40445e-05
0.5372686343,1.4044000000000001e-05
0.5422711356000001,1.40486e-05
0.5472736368,1.40527e-05
0.5522761381,1.40548e-05
0.5572786393,1.4058199999999999e-05
0.5622811406,1.40621e-05
0.5672836418,1.40678e-05
0.5722861431,1.4069e-05
0.5772886443,1.4073599999999999e-05
0.5822911456000001,1.4083099999999999e-05
0.5872936468,1.4082e-05
0.5922961481,1.40896e-05
0.5972986493,1.41016e-05
0.6023011506,1.4098399999999999e-05
0.6073036518,1.41122e-05
0.6123061531,1.41406e-05
0.6173086543,1.412e-05
0.6223111556,1.4136500000000001e-05
0.6273136568,1.4255999999999999e-05
0.6323161581,1.41541e-05
0.6373186593,1.4161500000000002e-05
0.6423211606,1.4231700000000001e-05
0.6473236618,1.42628e-05
0.6523261631,1.42008e-05
0.6573286643,1.42201e-05
0.6623311656,1.43112e-05
0.6673336668,1.4330299999999999e-05
0.6723361681000001,1.42655e-05
0.6773386693000001,1.42753e-05
0.6823411706,1.43336e-05
0.6873436718000001,1.4393800000000001e-05
0.6923461731,1.43522e-05
0.6973486743,1.4331400000000001e-05
0.7023511756,1.4350899999999998e-05
0.7073536768,1.4395199999999999e-05
0.7123561781000001,1.4424700000000001e-05
0.7173586793000001,1.44104e-05
0.7223611806,1.43968e-05
0.7273636818000001,1.44047e-05
0.7323661831,1.4428399999999999e-05
0.7373686843,1.44538e-05
0.7423711856,1.4464100000000001e-05
0.7473736868,1.44606e-05
0.7523761881000001,1.44587e-05
0.7573786893000001,1.4465999999999998e-05
0.7623811906,1.4480899999999999e-05
0.7673836918000001,1.44981e-05
0.7723861931,1.4511400000000001e-05
0.7773886943,1.45182e-05
0.7823911956,1.45218e-05
0.7873936968,1.45265e-05
0.7923961981000001,1.45349e-05
0.7973986993000001,1.45467e-05
0.8024012006,1.45601e-05
0.8074037019,1.4573e-05
0.8124062031,1.4583900000000001e-05
0.8174087044,1.45928e-05
0.8224112056,1.46008e-05
0.8274137068999999,1.46092e-05
0.8324162081,1.4618900000000002e-05
0.8374187094,1.46302e-05
0.8424212106,1.46426e-05
0.8474237119,1.46554e-05
0.8524262131,1.46682e-05
0.8574287144,1.46804e-05
0.8624312156,1.46919e-05
0.8674337168999999,1.47031e-05
0.8724362181,1.47143e-05
0.8774387194,1.4725899999999999e-05
0.8824412206000001,1.4738099999999999e-05
0.8874437219,1.47509e-05
0.8924462231,1.47643e-05
0.8974487244,1.4778199999999999e-05
0.9024512256,1.47923e-05
0.9074537268999999,1.4806600000000002e-05
0.9124562281,1.4820799999999999e-05
0.9174587294,1.4834900000000001e-05
0.9224612306000001,1.4849000000000001e-05
0.9274637319,1.48631e-05
0.9324662331,1.4877400000000001e-05
0.9374687344,1.4892e-05
0.9424712356,1.4906800000000001e-05
0.9474737369,1.49221e-05
0.9524762381,1.49377e-05
0.9574787394,1.49542e-05
0.9624812406000001,1.497e-05
0.9674837419,1.4986600000000001e-05
0.9724862431,1.50034e-05
0.9774887444,1.50205e-05
0.9824912456,1.50376e-05
0.9874937469,1.50549e-05
0.9924962481,1.50724e-05
0.9974987493999999,1.50901e-05
1.0025012506,1.51081e-05
1.0075037519,1.5129400000000001e-05
1.0125062531,1.51443e-05
1.0175087543999999,1.51627e-05
1.0225112556,1.51815e-05
1.0275137569,1.52005e-05
1.0325162581,1.522e-05
1.0375187594,1.52397e-05
1.0425212606,1.52597e-05
1.0475237619,1.52801e-05
1.0525262631,1.5300899999999998e-05
1.0575287644,1.53224e-05
1.0625312656,1.53529e-05
1.0675337669,1.53683e-05
1.0725362681000001,1.5386400000000002e-05
1.0775387694,1.54079e-05
1.0825412706,1.543e-05
1.0875437719,1.54524e-05
1.0925462731,1.54751e-05
1.0975487743999999,1.54981e-05
1.1025512756,1.55215e-05
1.1075537769,1.5545199999999998e-05
1.1125562781,1.55693e-05
1.1175587794,1.55943e-05
1.1225612806,1.5621e-05
1.1275637819,1.56572e-05
1.1325662831,1.60882e-05
1.1375687844,1.57112e-05
1.1425712856,1.57224e-05
1.1475737869,1.57458e-05
1.1525762881000001,1.57714e-05
1.1575787894,1.57978e-05
1.1625812906,1.58249e-05
1.1675837919,1.58524e-05
1.1725862931,1.5880499999999998e-05
1.1775887944,1.59092e-05
1.1825912956,1.59386e-05
1.1875937968999999,1.5968900000000002e-05
1.1925962981,1.60007e-05
1.1975987994,1.60353e-05
1.2026013006999998,1.60767e-05
1.2076038019,1.61443e-05
1.2126063031999998,1.64615e-05
1.2176088044,1.7436600000000002e-05
1.2226113056999999,1.6278e-05
1.2276138069,1.62419e-05
1.2326163082,1.6257599999999998e-05
1.2376188094,1.6284100000000002e-05
1.2426213107,1.63146e-05
1.2476238119,1.63471e-05
1.2526263132,1.6380999999999998e-05
1.2576288144,1.6416e-05
1.2626313157,1.64522e-05
1.2676338168999999,1.64896e-05
1.2726363182,1.65285e-05
1.2776388194,1.65693e-05
1.2826413207,1.66128e-05
1.2876438219,1.66604e-05
1.2926463231999998,1.67148e-05
1.2976488244,1.67822e-05
1.3026513256999999,1.6878699999999998e-05
1.3076538269,1.70572e-05
1.3126563281999999,1.7591300000000002e-05
1.3176588294,2.27924e-05
1.3226613307,2.35065e-05
1.3276638319,1.77541e-05
1.3326663332,1.7275699999999998e-05
1.3376688344,1.71748e-05
1.3426713357,1.71599e-05
1.3476738368999999,1.71755e-05
1.3526763382,1.72051e-05
1.3576788394,1.72424e-05
1.3626813407,1.72848e-05
1.3676838419,1.73309e-05
1.3726863431999998,1.73803e-05
1.3776888444,1.74329e-05
1.3826913456999999,1.7488699999999997e-05
1.3876938469,1.75483e-05
1.3926963481999999,1.76124e-05
1.3976988494,1.76822e-05
1.4027013507,1.77595e-05
1.4077038519,1.7847e-05
1.4127063532,1.79494e-05
1.4177088544,1.80744e-05
1.4227113557,1.8236e-05
1.4277138569,1.84616e-05
1.4327163582,1.88112e-05
1.4377188593999999,1.9437e-05
1.4427213607,2.0826199999999997e-05
1.4477238619,2.53037e-05
1.4527263632,6.10869e-05
1.4577288644,0.0001185782
1.4627313656999998,2.85189e-05
1.4677338669,2.18352e-05
1.4727363681999999,2.01417e-05
1.4777388694,1.95054e-05
1.4827413707,1.9224500000000002e-05
1.4877438719,1.90968e-05
1.4927463732,1.90466e-05
1.4977488744,1.90406e-05
1.5027513757,1.90623e-05
1.5077538769,1.91029e-05
1.5127563782,1.91574e-05
1.5177588793999999,1.92232e-05
1.5227613807,1.9298499999999998e-05
1.5277638819,1.93828e-05
1.5327663832,1.9475899999999998e-05
1.5377688844,1.9577999999999998e-05
1.5427713856999998,1.96899e-05
1.5477738869,1.98128e-05
1.5527763881999999,1.99485e-05
1.5577788894,2.00994e-05
1.5627813906999999,2.02688e-05
1.5677838919,2.04611e-05
1.5727863932,2.06825e-05
1.5777888944,2.09419e-05
1.5827913957,2.12518e-05
1.5877938969,2.16309e-05
1.5927963982,2.21075e-05
1.5977988994,2.27266e-05
1.6028014007,2.35633e-05
1.607803902,2.47494e-05
1.6128064032,2.65354e-05
1.6178089045,2.94434e-05
1.6228114056999998,3.47141e-05
1.627813907,4.59025e-05
1.6328164081999998,7.667649999999999e-05
1.6378189095,0.0002143109
1.6428214106999999,0.0008168516
1.6478239119999998,0.0001873365
1.6528264132,7.27228e-05
1.6578289144999998,4.54072e-05
1.6628314157,3.52265e-05
1.6678339169999998,3.04271e-05
1.6728364182,2.7828899999999997e-05
1.6778389194999999,2.6294499999999997e-05
1.6828414207,2.53369e-05
1.6878439219999999,2.472e-05
1.6928464232,2.4318000000000003e-05
1.6978489245,2.40592e-05
1.7028514257,2.39004e-05
1.707853927,2.38143e-05
1.7128564281999998,2.37831e-05
1.7178589295,2.3794899999999998e-05
1.7228614306999999,2.38416e-05
1.727863932,2.3917600000000003e-05
1.7328664332,2.4019200000000002e-05
1.7378689344999998,2.41438e-05
1.7428714357,2.42899e-05
1.7478739369999998,2.44564e-05
1.7528764382,2.46433e-05
1.7578789394999998,2.4850700000000002e-05
1.7628814407,2.50794e-05
1.7678839419999999,2.53306e-05
1.7728864432,2.56059e-05
1.7778889445,2.59077e-05
1.7828914457,2.62387e-05
1.787893947,2.66023e-05
1.7928964481999998,2.70029e-05
1.7978989495,2.74456e-05
1.8029014506999999,2.7936999999999997e-05
1.807903952,2.84849e-05
1.8129064531999999,2.90992e-05
1.8179089544999998,2.97923e-05
1.8229114557,3.05794e-05
1.8279139569999998,3.1480300000000004e-05
1.8329164582,3.25202e-05
1.8379189594999998,3.37318e-05
1.8429214607,3.51584e-05
1.8479239619999999,3.6857600000000004e-05
1.8529264632,3.89084e-05
1.8579289645,4.14201e-05
1.8629314657,4.4548e-05
1.867933967,4.85184e-05
1.8729364682,5.36706e-05
1.8779389695,6.05308e-05
1.8829414706999998,6.9947e-05
1.887943972,8.33501e-05
1.8929464731999999,0.000103285
1.8979489744999998,0.0001345591
1.9029514757,0.0001868482
1.9079539769999998,0.000280532
1.9129564782,0.0004555815
1.9179589794999998,0.0007398473
1.9229614807,0.0009048762
1.9279639819999999,0.0006796149
1.9329664832,0.0004154732
1.9379689844999999,0.0002619687
1.9429714857,0.0001793113
1.947973987,0.00013242200000000001
1.9529764882,0.0001039742
1.9579789895,8.565930000000001e-05
1.9629814906999998,7.32796e-05
1.967983992,6.457630000000001e-05
1.9729864931999999,5.82609e-05
1.9779889945,5.35595e-05
1.9829914956999999,4.9987e-05
1.9879939969999998,4.7227299999999994e-05
1.9929964982,4.5067799999999996e-05
1.9979989994999998,4.33617e-05
2.0030015008,4.20047e-05
2.008004002,4.09215e-05
2.0130065033,4.00565e-05
2.0180090045,3.9368e-05
2.0230115058,3.88243e-05
2.028014007,3.8401e-05
2.0330165083000002,3.8079e-05
2.0380190094999997,3.78436e-05
2.0430215108,3.76827e-05
2.048024012,3.7587e-05
2.0530265133000003,3.75488e-05
2.0580290144999998,3.75622e-05
2.0630315158,3.76221e-05
2.068034017,3.77246e-05
2.0730365183000004,3.78667e-05
2.0780390195,3.80457e-05
2.0830415208,3.82598e-05
2.088044022,3.8507399999999997e-05
2.0930465233,3.87876e-05
2.0980490245,3.90995e-05
2.1030515258,3.94427e-05
2.1080540269999997,3.9817199999999995e-05
2.1130565283,4.02231e-05
2.1180590295,4.06608e-05
2.1230615308000003,4.11309e-05
2.1280640319999997,4.16343e-05
2.1330665333,4.21722e-05
2.1380690345,4.27458e-05
2.1430715358000003,4.3356800000000005e-05
2.1480740369999998,4.4007e-05
2.1530765383,4.4698500000000006e-05
2.1580790395,4.54338e-05
2.1630815408,4.6215600000000005e-05
2.168084042,4.70469e-05
2.1730865433,4.79312e-05
2.1780890445,4.8872399999999996e-05
2.1830915458,4.98748e-05
2.188094047,5.09432e-05
2.1930965483000002,5.20831e-05
2.1980990494999997,5.33005e-05
2.2031015508,5.4602200000000004e-05
2.208104052,5.5995900000000004e-05
2.2131065533000003,5.749020000000001e-05
2.2181090544999997,5.90947e-05
2.2231115558,6.08203e-05
2.228114057,6.26794e-05
2.2331165583000003,6.46859e-05
2.2381190595,6.68559e-05
2.2431215608,6.92074e-05
2.248124062,7.17611e-05
2.2531265633,7.45408e-05
2.2581290645,7.757369999999999e-05
2.2631315658,8.08913e-05
2.268134067,8.453e-05
2.2731365683,8.853200000000001e-05
2.2781390695,9.29466e-05
2.2831415708000002,9.783129999999999e-05
2.2881440719999997,0.00010325360000000001
2.2931465733,0.00010929309999999999
2.2981490745,0.00011604370000000001
2.3031515758000003,0.0001236168
2.3081540769999997,0.0001321451
2.3131565783,0.0001417868
2.3181590795,0.0001527315
2.3231615808000003,0.000165206
2.328164082,0.0001794828
2.3331665833,0.0001958882
2.3381690845,0.0002148118
2.3431715858,0.00023671549999999998
2.348174087,0.0002621396
2.3531765883,0.0002917023
2.3581790894999997,0.0003260837
2.3631815908,0.0003659821
2.368184092,0.0004120188
2.3731865933000003,0.0004645623
2.3781890944999997,0.0005234347
2.3831915958,0.0005874805
2.388194097,0.0006540413
2.3931965983000003,0.0007185242999999999
2.3981990994999998,0.0007744462
2.4032016008,0.0008144094
2.4082041021,0.000832105
2.4132066033,0.0008245975
2.4182091046000003,0.0007935252000000001
2.4232116058,0.0007443728
2.4282141071,0.0006843522
2.4332166083,0.0006202444000000001
2.4382191096,0.0005571516000000001
2.4432216108,0.0004982591000000001
2.4482241121,0.00044507050000000005
2.4532266133,0.0003980946
2.4582291146,0.00035714769999999996
2.4632316158000003,0.0003217126
2.4682341171,0.0002911523
2.4732366183,0.0002648174
2.4782391196,0.0002421023
2.4832416208000003,0.0002224687
2.4882441221000002,0.00020545119999999998
2.4932466233,0.000190654
2.4982491246,0.0001777432
2.5032516258,0.0001664388
2.5082541271000003,0.0001565064
2.5132566283,0.0001477497
2.5182591296,0.0001400043
2.5232616308,0.000133132
2.5282641321,0.00012701620000000002
2.5332666333000002,0.00012155870000000001
2.5382691346,0.0001166761
2.5432716358,0.0001122975
2.5482741371,0.00010836219999999999
2.5532766383000003,0.0001048183
2.5582791396,0.00010162129999999999
2.5632816408,9.873270000000001e-05
2.5682841421,9.61191e-05
2.5732866433000003,9.37517e-05
2.5782891446000002,9.160510000000001e-05
2.5832916458,8.96574e-05
2.5882941471,8.78892e-05
2.5932966483,8.628350000000001e-05
2.5982991496000003,8.48255e-05
2.6033016508,8.35018e-05
2.6083041521,8.23007e-05
2.6133066533,8.12119e-05
2.6183091546,8.0226e-05
2.6233116558000003,7.93348e-05
2.6283141571,7.8531e-05
2.6333166583,7.78078e-05
2.6383191596,7.71593e-05
2.6433216608000003,7.65803e-05
2.6483241621,7.60658e-05
2.6533266633,7.561159999999999e-05
2.6583291646,7.52136e-05
2.6633316658,7.486850000000001e-05
2.6683341671000003,7.45729e-05
2.6733366683,7.432390000000001e-05
2.6783391696,7.4119e-05
2.6833416708,7.395560000000001e-05
2.6883441721,7.383159999999999e-05
2.6933466732999998,7.3745e-05
2.6983491745999997,7.3694e-05
2.7033516758,7.36769e-05
2.7083541771,7.36922e-05
2.7133566783,7.373859999999999e-05
2.7183591795999997,7.38149e-05
2.7233616807999996,7.39197e-05
2.7283641821,7.40522e-05
2.7333666833,7.42114e-05
2.7383691846,7.43964e-05
2.7433716857999997,7.46064e-05
2.7483741870999996,7.48408e-05
2.7533766883,7.509880000000001e-05
2.7583791896,7.538e-05
2.7633816907999997,7.56837e-05
2.7683841920999996,7.60095e-05
2.7733866933,7.6357e-05
2.7783891946,7.67259e-05
2.7833916958,7.711569999999999e-05
2.7883941970999997,7.75263e-05
2.7933966983,7.795729999999999e-05
2.7983991996,7.84086e-05
2.8034017009,7.88799e-05
2.8084042020999997,7.93711e-05
2.8134067033999997,7.98822e-05
2.8184092046,8.0413e-05
2.8234117059,8.09634e-05
2.8284142071,8.15335e-05
2.8334167083999997,8.21232e-05
2.8384192095999996,8.273260000000001e-05
2.8434217109,8.33616e-05
2.8484242121,8.40105e-05
2.8534267133999998,8.467920000000001e-05
2.8584292145999997,8.536780000000001e-05
2.8634317158999996,8.60766e-05
2.8684342171,8.68056e-05
2.8734367184,8.75551e-05
2.8784392195999997,8.83251e-05
2.8834417208999996,8.911610000000001e-05
2.8884442221,8.992809999999999e-05
2.8934467234,9.07614e-05
2.8984492245999998,9.161629999999999e-05
2.9034517258999997,9.24932e-05
2.9084542270999996,9.339219999999999e-05
2.9134567284,9.431379999999999e-05
2.9184592296,9.52583e-05
2.9234617308999997,9.622600000000001e-05
2.9284642320999996,9.72174e-05
2.9334667333999995,9.82328e-05
2.9384692346,9.927280000000001e-05
2.9434717358999998,0.0001003376
2.9484742370999997,0.00010142790000000001
2.9534767383999996,0.00010254409999999999
2.9584792396,0.0001036867
2.9634817409,0.00010485620000000001
2.9684842420999997,0.0001060532
2.9734867433999996,0.0001072783
2.9784892446,0.00010853200000000001
2.9834917459,0.000109815
2.9884942471,0.000111128
2.9934967483999997,0.0001124715
2.9984992495999996,0.0001138464
3.0035017509,0.0001152534
3.0085042521,0.0001166933
3.0135067533999997,0.0001181676
3.0185092545999996,0.0001196808
3.0235117558999995,0.0001212958
3.0285142571,0.000122802
3.0335167584,0.0001244105
3.0385192595999997,0.00012606209999999998
3.0435217608999996,0.0001277531
3.0485242621,0.000129484
3.0535267634,0.0001312556
3.0585292645999997,0.0001330688
3.0635317658999996,0.0001349248
3.0685342671,0.0001368246
3.0735367684,0.0001387692
3.0785392696,0.0001407599
3.0835417708999997,0.00014279790000000002
3.0885442720999996,0.0001448843
3.0935467734,0.0001470204
3.0985492746,0.0001492076
3.1035517758999998,0.00015144709999999998
3.1085542770999997,0.0001537403
3.1135567783999996,0.0001560887
3.1185592796,0.0001584937
3.1235617809,0.0001609567
3.1285642820999997,0.0001634794
3.1335667833999996,0.0001660632
3.1385692846,0.0001687098
3.1435717859,0.0001714208
3.1485742870999998,0.00017419790000000002
3.1535767883999997,0.0001770429
3.1585792896,0.0001799574
3.1635817909,0.00018294330000000002
3.1685842921,0.0001860025
3.1735867933999997,0.00018913680000000002
3.1785892945999996,0.00019234799999999998
3.1835917958999995,0.0001956382
3.1885942971,0.0001990093
3.1935967983999998,0.0002024634
3.1985992995999997,0.00020600240000000003
3.2036018008999996,0.00020962830000000003
3.2086043022000004,0.00021334330000000003
3.2136068034,0.0002171495
3.2186093047,0.0002210488
3.2236118058999996,0.00022504349999999997
3.2286143072000004,0.0002291355
3.2336168084,0.0002333271
3.2386193097000002,0.00023762009999999997
3.2436218108999997,0.0002420168
3.2486243122000005,0.000246519
3.2536268134,0.0002511287
3.2586293147000003,0.00025584779999999997
3.2636318158999997,0.0002606782
3.2686343172,0.0002656215
3.2736368183999995,0.0002706794
3.2786393197000003,0.0002758534
3.2836418209,0.0002811448
3.2886443222,0.000286555
3.2936468233999996,0.0002920847
3.2986493247000004,0.000297735
3.3036518259,0.0003035063
3.3086543272,0.0003093989
3.3136568283999996,0.00031541290000000003
3.3186593297000004,0.0003215478
3.3236618309,0.00032780309999999997
3.3286643322000002,0.0003341776
3.3336668333999997,0.0003406697
3.3386693347000005,0.0003472775
3.3436718359,0.0003539982
3.3486743372000003,0.0003608289
3.3536768383999997,0.0003677656
3.3586793397,0.000374804
3.3636818408999996,0.00038193879999999996
3.3686843422000003,0.00038916410000000004
3.3736868434,0.0003964731
3.3786893447,0.0004038582
3.3836918458999996,0.00041131059999999995
3.3886943472000004,0.00041882089999999996
3.3936968484,0.0004263785
3.3986993497,0.00043397160000000005
3.4037018508999997,0.0004415876
3.4087043522000005,0.00044921260000000004
3.4137068534,0.0004568315
3.4187093547000003,0.0004644283
3.4237118558999997,0.0004719855
3.4287143572000005,0.0004794848
3.4337168583999995,0.0004869065
3.4387193597000003,0.0004942301
3.4437218608999998,0.0005014339
3.4487243622,0.0005084953
3.4537268633999996,0.0005153909
3.4587293647000004,0.0005220965000000001
3.4637318659,0.0005285875
3.4687343672,0.0005348386
3.4737368683999996,0.0005408244999999999
3.4787393697000004,0.0005465196
3.4837418709,0.0005518986
3.4887443722,0.0005569365
3.4937468733999997,0.0005616089
3.4987493747000005,0.0005658923
3.5037518759,0.0005697642
3.5087543772000003,0.0005732036
3.5137568783999997,0.000576191
3.5187593797,0.0005787087000000001
3.5237618808999995,0.000580741
3.5287643822000003,0.0005822747
3.5337668834,0.0005832987999999999
3.5387693847,0.000583805
3.5437718858999996,0.0005837877
3.5487743872000004,0.0005832441
3.5537768884,0.0005821741999999999
3.5587793897,0.0005805811
3.5637818908999996,0.0005784704
3.5687843922000004,0.0005758507
3.5737868934,0.0005727333000000001
3.5787893947000002,0.0005691317
3.5837918958999997,0.0005650623000000001
3.5887943972000005,0.0005605432
3.5937968984,0.0005555947
3.5987993997000003,0.0005502387999999999
3.603801901,0.0005444988
3.6088044022,0.0005383994
3.6138069035000004,0.0005319662
3.6188094047000003,0.0005252254
3.6238119060000002,0.0005182038
3.6288144072,0.0005109283
3.6338169085,0.0005034255999999999
3.6388194097000004,0.0004957225
3.6438219110000003,0.00048784519999999995
3.6488244122,0.0004798191
3.6538269135,0.0004716692
3.6588294147000004,0.0004634193
3.6638319160000004,0.00045509239999999996
3.6688344172000003,0.00044671019999999997
3.6738369185,0.00043829339999999995
3.6788394197000005,0.0004298614
3.6838419210000004,0.0004214324
3.6888444222000003,0.00041302330000000004
3.6938469235,0.0004046497
3.6988494247,0.0003963261
3.703851926,0.0003880656
3.7088544272000004,0.00037988
3.7138569285000003,0.0003717803
3.7188594297,0.0003637759
3.723861931,0.0003558755
3.7288644322000004,0.00034808669999999997
3.7338669335000003,0.0003404159
3.7388694347,0.0003328688
3.743871936,0.0003254504
3.7488744372000005,0.0003181644
3.7538769385000004,0.0003110144
3.7588794397000003,0.0003040028
3.763881941,0.0002971316
3.7688844422,0.0002904023
3.7738869435000004,0.0002838157
3.7788894447000003,0.0002773723
3.7838919460000002,0.0002710719
3.7888944472,0.0002649143
3.7938969485,0.0002588987
3.7988994497000004,0.000253024
3.8039019510000003,0.00024728900000000004
3.8089044522,0.000241692
3.8139069535,0.00023623130000000002
3.8189094547000004,0.000230905
3.8239119560000003,0.000225711
3.8289144572000002,0.000220647
3.8339169585,0.0002157107
3.8389194597000005,0.0002108997
3.8439219610000004,0.00020621150000000002
3.8489244622000003,0.0002016436
3.8539269635,0.00019719330000000001
3.8589294647,0.000192858
3.8639319660000004,0.0001886351
3.8689344672000003,0.000184522
3.8739369685000002,0.0001805159
3.8789394697,0.0001766143
3.883941971,0.00017281439999999998
3.8889444722000004,0.0001691139
3.8939469735000003,0.00016550990000000003
3.8989494747,0.00016200010000000001
3.903951976,0.00015858190000000001
3.9089544772000004,0.00015525290000000002
3.9139569785000003,0.00015201049999999998
3.9189594797000002,0.0001488526
3.923961981,0.0001457766
3.9289644822000005,0.0001427805
3.9339669835000004,0.0001398618
3.9389694847000003,0.00013701850000000002
3.943971986,0.0001342484
3.9489744872,0.0001315494
3.9539769885000005,0.00012891959999999998
3.9589794897000004,0.000126357
3.9639819910000003,0.00012385950000000002
3.9689844922,0.00012142540000000001
3.9739869935,0.0001190529
3.9789894947000004,0.00011674020000000001
3.9839919960000003,0.0001144855
3.9889944972,0.00011228719999999999
3.9939969985,0.00011014370000000001
3.9989994997000005,0.0001080533
4.004002001,0.0001060147
4.0090045023,0.00010402620000000001
4.014007003500001,0.00010208649999999999
4.0190095048000005,0.0001001941
4.024012006,9.834770000000001e-05
4.0290145073,9.65459e-05
4.0340170085,9.47876e-05
4.0390195098,9.307139999999999e-05
4.044022011,9.13962e-05
4.0490245123,8.97608e-05
4.0540270135,8.81641e-05
4.059029514800001,8.6605e-05
4.0640320160000005,8.50824e-05
4.0690345173,8.359530000000001e-05
4.0740370185,8.21428e-05
4.0790395198,8.07238e-05
4.084042021,7.93374e-05
4.0890445223,7.79828e-05
4.0940470235,7.665909999999999e-05
4.0990495248,7.53654e-05
4.104052026000001,7.4101e-05
4.1090545273000005,7.28652e-05
4.1140570285,7.16574e-05
4.1190595298,7.04775e-05
4.124062031,6.93267e-05
4.1290645323,6.821029999999999e-05
4.1340670335,6.71237e-05
4.1390695348,6.60207e-05
4.144072036,6.49492e-05
4.1490745373,6.39091e-05
4.1540770385000005,6.28939e-05
4.1590795398000004,6.19013e-05
4.164082041,6.09302e-05
4.1690845423,5.9979700000000004e-05
4.1740870435,5.90494e-05
4.1790895448,5.8138500000000006e-05
4.184092046,5.72466e-05
4.1890945473,5.63732e-05
4.194097048500001,5.55178e-05
4.1990995498000006,5.468e-05
4.2041020510000005,5.38592e-05
4.2091045523,5.30551e-05
4.2141070535,5.22672e-05
4.2191095548,5.14952e-05
4.224112056,5.07385e-05
4.2291145573,4.9996999999999996e-05
4.2341170585,4.92701e-05
4.2391195598,4.85575e-05
4.244122061000001,4.7858900000000004e-05
4.2491245623000005,4.7173900000000006e-05
4.2541270635,4.65021e-05
4.2591295648,4.58434e-05
4.264132066,4.5197299999999995e-05
4.2691345673,4.4563599999999995e-05
4.2741370685,4.3941899999999993e-05
4.2791395698,4.3332e-05
4.284142071000001,4.273350000000001e-05
4.289144572300001,4.21463e-05
4.2941470735000005,4.1570100000000004e-05
4.2991495748,4.10045e-05
4.304152076,4.04494e-05
4.3091545773,3.99045e-05
4.3141570785,3.93696e-05
4.3191595798,3.88445e-05
4.324162081,3.83288e-05
4.3291645823,3.78225e-05
4.334167083500001,3.73252e-05
4.3391695848000005,3.68369e-05
4.344172086,3.63572e-05
4.3491745873,3.5886e-05
4.3541770885,3.54232e-05
4.3591795898,3.49684e-05
4.364182091,3.45216e-05
4.3691845923,3.4082600000000005e-05
4.374187093500001,3.36511e-05
4.379189594800001,3.32271e-05
4.3841920960000005,3.28104e-05
4.3891945973,3.2400799999999996e-05
4.3941970985,3.19981e-05
4.3991995998,3.16023e-05
4.4042021011,3.12131e-05
4.4092046023,3.08305e-05
4.4142071036,3.04542e-05
4.4192096048,3.00842e-05
4.4242121061,2.97203e-05
4.4292146073000005,2.93624e-05
4.4342171086,2.9010300000000002e-05
4.4392196098,2.86641e-05
4.4442221111,2.83234e-05
4.4492246123,2.79882e-05
4.4542271136,2.76585e-05
4.4592296148,2.73341e-05
4.4642321161,2.70148e-05
4.469234617300001,2.67006e-05
4.4742371186000005,2.63914e-05
4.4792396198,2.6087e-05
4.4842421211,2.57875e-05
4.4892446223,2.54926e-05
4.4942471236,2.52023e-05
4.4992496248,2.49165e-05
4.5042521261,2.46352e-05
4.5092546273,2.43581e-05
4.5142571286,2.40853e-05
4.5192596298000005,2.3816700000000002e-05
4.5242621311,2.35521e-05
4.5292646323,2.3291500000000002e-05
4.5342671336,2.30349e-05
4.5392696348,2.27821e-05
4.5442721361,2.25331e-05
4.5492746373,2.2287800000000004e-05
4.5542771386,2.2046100000000002e-05
4.559279639800001,2.1808000000000002e-05
4.5642821411000005,2.1573400000000003e-05
4.5692846423,2.13423e-05
4.5742871436,2.11145e-05
4.5792896448,2.089e-05
4.5842921461,2.0668699999999997e-05
4.5892946473,2.04507e-05
4.5942971486,2.02358e-05
4.5992996498,2.00239e-05
4.6043021511,1.98151e-05
4.6093046523000005,1.9609200000000002e-05
4.6143071536,1.94063e-05
4.6193096548,1.92062e-05
4.6243121561,1.90089e-05
4.6293146573,1.88143e-05
4.6343171586,1.86225e-05
4.6393196598,1.84333e-05
4.6443221611,1.82468e-05
4.649324662300001,1.80628e-05
4.6543271636000005,1.78813e-05
4.6593296648,1.77023e-05
4.6643321661,1.75258e-05
4.6693346673,1.7351600000000002e-05
4.6743371686,1.71798e-05
4.6793396698,1.70103e-05
4.6843421711,1.6843099999999998e-05
4.6893446723,1.66781e-05
4.6943471736,1.65153e-05
4.6993496748000005,1.63547e-05
4.7043521761000004,1.61962e-05
4.7093546773,1.6039800000000002e-05
4.7143571786,1.58854e-05
4.7193596798,1.5733e-05
4.7243621811,1.55827e-05
4.7293646823,1.5434200000000002e-05
4.7343671836,1.52877e-05
4.7393696848,1.5143099999999999e-05
4.7443721861000006,1.50004e-05
4.7493746873000005,1.48594e-05
4.7543771886,1.47203e-05
4.7593796898,1.4582899999999999e-05
4.7643821911,1.44473e-05
4.7693846923,1.43134e-05
4.7743871936,1.4181199999999999e-05
4.7793896948,1.4050599999999999e-05
4.7843921961,1.3921700000000001e-05
4.789394697300001,1.3794300000000001e-05
4.7943971986000005,1.3668599999999998e-05
4.7993996998,1.35444e-05
4.8044022011,1.34217e-05
4.8094047024,1.3300499999999999e-05
4.8144072036,1.31808e-05
4.8194097049,1.30626e-05
4.8244122061,1.2945799999999999e-05
4.8294147074,1.28305e-05
4.834417208600001,1.2716500000000001e-05
4.8394197099000005,1.2603900000000001e-05
4.8444222111,1.24926e-05
4.8494247124,1.23827e-05
4.8544272136,1.2274100000000002e-05
4.8594297149,1.21668e-05
4.8644322161,1.20607e-05
4.8694347174,1.1955899999999998e-05
4.8744372186,1.18523e-05
4.8794397199,1.175e-05
4.8844422211000005,1.1648800000000001e-05
4.8894447224,1.15488e-05
4.8944472236,1.145e-05
4.8994497249,1.13523e-05
4.9044522261,1.12558e-05
4.9094547274,1.1160399999999999e-05
4.9144572286,1.1065999999999999e-05
4.9194597299,1.09728e-05
4.924462231100001,1.0880599999999999e-05
4.9294647324000005,1.07894e-05
4.9344672336,1.0699300000000001e-05
4.9394697349,1.06102e-05
4.9444722361,1.05221e-05
4.9494747374,1.0435e-05
4.9544772386,1.0348800000000002e-05
4.9594797399,1.02637e-05
4.9644822411,1.0179400000000001e-05
4.9694847424,1.00961e-05
4.9744872436000005,1.00138e-05
4.9794897449,9.9323e-06
4.9844922461,9.8517e-06
4.9894947474,9.772e-06
4.9944972486,9.6932e-06
4.9994997499,9.6153e-06
5.0045022511,9.5381e-06
5.0095047524,9.4619e-06
5.0145072536,9.3864e-06
5.0195097549000005,9.3118e-06
5.0245122561,9.2379e-06
5.0295147574,9.1649e-06
5.0345172586,9.0926e-06
5.0395197599,9.0211e-06
5.0445222611,8.9504e-06
5.0495247624,8.880399999999999e-06
5.0545272636,8.8111e-06
5.0595297649,8.7426e-06
5.0645322661000005,8.6747e-06
5.0695347674,8.6076e-06
5.0745372686,8.5412e-06
5.0795397699,8.475499999999999e-06
5.0845422711,8.4105e-06
5.0895447724,8.3461e-06
5.0945472736,8.2824e-06
5.0995497749,8.219400000000001e-06
5.1045522761,8.157e-06
5.1095547774000005,8.0952e-06
5.1145572786,8.0341e-06
5.1195597799,7.9736e-06
5.1245622811,7.9137e-06
5.1295647824,7.8544e-06
5.1345672836,7.7957e-06
5.1395697849,7.7376e-06
5.1445722861,7.6801e-06
5.1495747874,7.6232e-06
5.1545772886000005,7.566799999999999e-06
5.1595797899,7.511000000000001e-06
5.1645822911,7.4557000000000005e-06
5.1695847924,7.401e-06
5.1745872936,7.3468e-06
5.1795897949,7.293200000000001e-06
5.1845922961,7.2400999999999995e-06
5.1895947974,7.1875e-06
5.1945972986,7.1353999999999995e-06
5.1995997999,7.0838e-06
5.2046023012000004,7.0327e-06
5.2096048024,6.982200000000001e-06
5.2146073037,6.9321e-06
5.2196098049,6.8825e-06
5.2246123062,6.8333e-06
5.2296148074,6.7847000000000004e-06
5.2346173087,6.7365e-06
5.2396198099,6.6887e-06
5.2446223112,6.6415e-06
5.2496248124000005,6.5946e-06
5.2546273137,6.5482e-06
5.2596298149,6.5023e-06
5.2646323162,6.4568e-06
5.2696348174,6.4117e-06
5.2746373187,6.367e-06
5.2796398199,6.3228e-06
5.2846423212,6.2789e-06
5.2896448224,6.2355e-06
5.2946473237000005,6.1925e-06
5.2996498249,6.1498e-06
5.3046523262,6.1076e-06
5.3096548274,6.0658000000000004e-06
5.3146573287,6.024299999999999e-06
5.3196598299,5.983200000000001e-06
5.3246623312,5.9425e-06
5.3296648324,5.9022e-06
5.3346673337,5.8622e-06
5.3396698349000005,5.8226e-06
5.3446723362,5.7833e-06
5.3496748374,5.7444000000000004e-06
5.3546773387,5.705900000000001e-06
5.3596798399,5.6677e-06
5.3646823412,5.6298e-06
5.3696848424,5.5923e-06
5.3746873437,5.5550999999999995e-06
5.3796898449,5.5183e-06
5.3846923462000005,5.4818e-06
5.3896948474,5.445599999999999e-06
5.3946973487,5.4097e-06
5.3996998499,5.3741e-06
5.4047023512,5.3389e-06
5.4097048524,5.3039e-06
5.4147073537,5.2693e-06
5.4197098549,5.2349000000000005e-06
5.4247123562,5.2009000000000005e-06
5.4297148574000005,5.1672e-06
5.4347173587,5.1337e-06
5.4397198599,5.1006e-06
5.4447223612,5.0677e-06
5.4497248624,5.0351e-06
5.4547273637,5.0028e-06
5.4597298649,4.9707e-06
5.4647323662,4.939e-06
5.4697348674,4.9075e-06
5.4747373687,4.8763e-06
5.4797398699,4.8453e-06
5.4847423712,4.8146e-06
5.4897448724,4.7842e-06
5.4947473737,4.754e-06
5.4997498749,4.7241e-06
5.5047523762,4.6944e-06
5.5097548774,4.665e-06
5.5147573787,4.6358e-06
5.5197598799000005,4.6069e-06
5.5247623812,4.5782e-06
5.5297648824,4.5498e-06
5.5347673837,4.5215e-06
5.5397698849,4.4936000000000005e-06
5.5447723862,4.4658e-06
5.5497748874,4.4382999999999995e-06
5.5547773887,4.411000000000001e-06
5.5597798899,4.3839e-06
5.5647823912,4.3571e-06
5.5697848924,4.3304e-06
5.5747873937,4.304e-06
5.5797898949,4.2778e-06
5.5847923962,4.2518e-06
5.5897948974,4.226e-06
5.5947973987,4.2005e-06
5.5997998999,4.1751e-06
5.6048024012,4.1499e-06
5.6098049025,4.125e-06
5.6148074037,4.1002e-06
5.619809905,4.0757e-06
5.6248124062,4.0513e-06
5.6298149075,4.0271e-06
5.6348174087,4.0031e-06
5.63981991,3.9794e-06
5.6448224112,3.9557999999999995e-06
5.6498249125,3.9323000000000005e-06
5.6548274137,3.9091e-06
5.659829915,3.8861e-06
5.6648324162,3.8632e-06
5.6698349175,3.8405e-06
5.6748374187,3.818e-06
5.67983992,3.7957e-06
5.6848424212,3.7735000000000004e-06
5.6898449225,3.7514999999999996e-06
5.6948474237,3.7297000000000005e-06
5.699849925,3.708e-06
5.7048524262,3.6864999999999998e-06
5.7098549275,3.6651999999999997e-06
5.7148574287,3.6441000000000004e-06
5.71985993,3.6231e-06
5.7248624312,3.6022000000000004e-06
5.7298649325,3.5816e-06
5.7348674337,3.5611e-06
5.739869935,3.5407e-06
5.7448724362,3.5205e-06
5.7498749375,3.5004000000000004e-06
5.7548774387,3.4805e-06
5.75987994,3.4608e-06
5.7648824412,3.4412e-06
5.7698849425,3.4217e-06
5.7748874437,3.4024000000000002e-06
5.779889945,3.3833e-06
5.7848924462,3.3642000000000003e-06
5.7898949475,3.3454e-06
5.7948974487000005,3.3266e-06
5.79989995,3.308e-06
5.8049024512,3.2896e-06
5.8099049525,3.2712e-06
5.8149074537,3.2531e-06
5.819909955,3.235e-06
5.8249124562,3.2170999999999997e-06
5.8299149575,3.1993e-06
5.8349174587,3.1816e-06
5.83991996,3.1641000000000003e-06
5.8449224612,3.1467000000000003e-06
5.8499249625,3.1294e-06
5.8549274637,3.1123000000000003e-06
5.859929965,3.0952e-06
5.8649324662,3.0783e-06
5.8699349675,3.0616e-06
5.8749374687,3.0449000000000003e-06
5.87993997,3.0283999999999997e-06
5.8849424712000005,3.0119e-06
5.8899449725,2.9956e-06
5.8949474737,2.9795e-06
5.899949975,2.9634e-06
5.9049524762,2.9474e-06
5.9099549775,2.9316000000000004e-06
5.9149574787,2.9159e-06
5.91995998,2.9001999999999998e-06
5.9249624812,2.8847e-06
5.9299649825,2.8693e-06
5.9349674837,2.8541000000000003e-06
5.939969985,2.8389e-06
5.9449724862,2.8238e-06
5.9499749875,2.8088e-06
5.9549774887,2.794e-06
5.95997999,2.7792e-06
5.9649824912,2.7645999999999998e-06
5.9699849925,2.75e-06
5.9749874937000005,2.7356e-06
5.979989995,2.7212e-06
5.9849924962,2.707e-06
5.9899949975,2.6928e-06
5.9949974987,2.6788e-06
6.0,2.6648000000000003e-06


==> two_neg_0.csv <==
Da,Dc
-9.0,-0.842346061919
-8.9,-0.849203826467
-8.8,-0.8561584001270001
-8.7,-0.863211507889
-8.6,-0.8703649062100001
-8.5,-0.8776203833759999
-8.4,-0.8849797598420001
-8.3,-0.892444888564
-8.2,-0.9000176553139999
-8.1,-0.907699978973
-8.0,-0.915493811804
-7.9,-0.923401139709
-7.8,-0.931423982455
-7.7,-0.9395643938770001
-7.6,-0.9478244620530001
-7.5,-0.95620630945
-7.4,-0.964712093033
-7.3,-0.973344004347
-7.2,-0.982104269553
-7.1,-0.990995149429
-7.0,-1.000018939329
-6.9,-1.009177969092
-6.8,-1.01847460291
-6.7,-1.02791123914
-6.6,-1.03749031006
-6.5,-1.047214281577
-6.4,-1.057085652866
-6.3,-1.067106955948
-6.2,-1.077280755204
-6.1,-1.087609646822
-6.0,-1.09809625816
-5.9,-1.1087432470479999
-5.8,-1.119553300997
-5.7,-1.130529136337
-5.6,-1.141673497259
-5.5,-1.1529891547759998
-5.4,-1.164478905592
-5.3,-1.1761455708670001
-5.2,-1.187991994896
-5.1,-1.200021043682
-5.0,-1.212235603403
-4.9,-1.224638578784
-4.8,-1.237232891348
-4.7,-1.2500214775679999
-4.6,-1.263007286907
-4.5,-1.27619327974
-4.4,-1.289582425167
-4.3,-1.303177698715
-4.2,-1.316982079921
-4.1,-1.330998549801
-4.0,-1.3452300882150001
-3.9,-1.359679671104
-3.8,-1.374350267638
-3.7,-1.3892448372350001
-3.6,-1.404366326491
-3.5,-1.4197176660030002
-3.4,-1.43530176709
-3.3,-1.451121518431
-3.2,-1.467179782608
-3.1,-1.483479392571
-3.0,-1.5000231480289998
-2.9,-1.516813811775
-2.8,-1.533854105949
-2.7,-1.5511467082530002
-2.6,-1.5686942481259998
-2.5,-1.586499302886
-2.4,-1.604564393858
-2.3,-1.622891982484
-2.2,-1.641484466444
-2.1,-1.6603441757919999
-2.0,-1.6794733691119998
-1.9,-1.6988742297260002
-1.8,-1.71854886195
-1.7,-1.73849928742
-1.6,-1.758727441496
-1.5,-1.779235169768
-1.4,-1.80002422467
-1.3,-1.821096262209
-1.2,-1.842452838843
-1.1,-1.8640954084999999
-1.0,-1.886025319763
-0.9,-1.908243813226
-0.8,-1.930752019046
-0.7,-1.953550954679
-0.6,-1.97664152284
-0.5,-2.000024509663
-0.4,-2.023700583102
-0.3,-2.047670291559
-0.2,-2.071934062752
-0.1,-2.09649220283
0.0,-2.121344895736
0.1,-2.1464922028299998
0.2,-2.1719340627520003
0.3,-2.197670291559
0.4,-2.223700583102
0.5,-2.250024509663
0.6,-2.27664152284
0.7,-2.3035509546790003
0.8,-2.330752019046
0.9,-2.358243813226
1.0,-2.386025319763
1.1,-2.4140954085
1.2,-2.442452838843
1.3,-2.471096262209
1.4,-2.50002422467
1.5,-2.529235169768
1.6,-2.558727441496
1.7,-2.5884992874200003
1.8,-2.61854886195
1.9,-2.648874229726
2.0,-2.679473369112
2.1,-2.710344175792
2.2,-2.741484466444
2.3,-2.772891982484
2.4,-2.804564393858
2.5,-2.836499302886
2.6,-2.8686942481260003
2.7,-2.9011467082529996
2.8,-2.933854105949
2.9,-2.9668138117750003
3.0,-3.0000231480290003
3.1,-3.033479392571
3.2,-3.067179782608
3.3,-3.101121518431
3.4,-3.13530176709
3.5,-3.169717666003
3.6,-3.204366326491
3.7,-3.2392448372350002
3.8,-3.2743502676380003
3.9,-3.3096796711040004
4.0,-3.345230088215
4.1,-3.380998549801
4.2,-3.416982079921
4.3,-3.4531776987150002
4.4,-3.4895824251670002
4.5,-3.5261932797399997
4.6,-3.5630072869069997
4.7,-3.600021477568
4.8,-3.6372328913480003
4.9,-3.674638578784
5.0,-3.712235603403
5.1,-3.750021043682
5.2,-3.787991994896
5.3,-3.8261455708670002
5.4,-3.8644789055919997
5.5,-3.902989154776
5.6,-3.941673497259
5.7,-3.980529136337
5.8,-4.019553300997
5.9,-4.0587432470480005
6.0,-4.09809625816
6.1,-4.137609646822
6.2,-4.177280755203999
6.3,-4.217106955948
6.4,-4.257085652866
6.5,-4.297214281577
6.6,-4.33749031006
6.7,-4.3779112391399995
6.8,-4.41847460291
6.9,-4.459177969092
7.0,-4.500018939329
7.1,-4.540995149429
7.2,-4.582104269553
7.3,-4.623344004347
7.4,-4.664712093033001
7.5,-4.70620630945
7.6,-4.747824462053
7.7,-4.789564393877
7.8,-4.831423982455
7.9,-4.873401139709
8.0,-4.915493811804001
8.1,-4.957699978973
8.2,-5.000017655314
8.3,-5.042444888564
8.4,-5.084979759842
8.5,-5.127620383376
8.6,-5.17036490621
8.7,-5.2132115078890005
8.8,-5.256158400127
8.9,-5.299203826467
9.0,-5.342346061919


==> two_pos_0.csv <==
Da,Dc
-9.0,5.342346061919
-8.9,5.299203826467
-8.8,5.256158400127
-8.7,5.2132115078890005
-8.6,5.17036490621
-8.5,5.127620383376
-8.4,5.084979759842
-8.3,5.042444888564
-8.2,5.000017655314
-8.1,4.957699978973
-8.0,4.915493811804001
-7.9,4.873401139709
-7.8,4.831423982455
-7.7,4.789564393877
-7.6,4.747824462053
-7.5,4.70620630945
-7.4,4.664712093033001
-7.3,4.623344004347
-7.2,4.582104269553
-7.1,4.540995149429
-7.0,4.500018939329
-6.9,4.459177969092
-6.8,4.41847460291
-6.7,4.3779112391399995
-6.6,4.33749031006
-6.5,4.297214281577
-6.4,4.257085652866
-6.3,4.217106955948
-6.2,4.177280755203999
-6.1,4.137609646822
-6.0,4.09809625816
-5.9,4.0587432470480005
-5.8,4.019553300997
-5.7,3.980529136337
-5.6,3.941673497259
-5.5,3.902989154776
-5.4,3.8644789055919997
-5.3,3.8261455708670002
-5.2,3.787991994896
-5.1,3.750021043682
-5.0,3.712235603403
-4.9,3.674638578784
-4.8,3.6372328913480003
-4.7,3.600021477568
-4.6,3.5630072869069997
-4.5,3.5261932797399997
-4.4,3.4895824251670002
-4.3,3.4531776987150002
-4.2,3.416982079921
-4.1,3.380998549801
-4.0,3.345230088215
-3.9,3.3096796711040004
-3.8,3.2743502676380003
-3.7,3.2392448372350002
-3.6,3.204366326491
-3.5,3.169717666003
-3.4,3.13530176709
-3.3,3.101121518431
-3.2,3.067179782608
-3.1,3.033479392571
-3.0,3.0000231480290003
-2.9,2.9668138117750003
-2.8,2.933854105949
-2.7,2.9011467082529996
-2.6,2.8686942481260003
-2.5,2.836499302886
-2.4,2.804564393858
-2.3,2.772891982484
-2.2,2.741484466444
-2.1,2.710344175792
-2.0,2.679473369112
-1.9,2.648874229726
-1.8,2.61854886195
-1.7,2.5884992874200003
-1.6,2.558727441496
-1.5,2.529235169768
-1.4,2.50002422467
-1.3,2.471096262209
-1.2,2.442452838843
-1.1,2.4140954085
-1.0,2.386025319763
-0.9,2.358243813226
-0.8,2.330752019046
-0.7,2.3035509546790003
-0.6,2.27664152284
-0.5,2.250024509663
-0.4,2.223700583102
-0.3,2.197670291559
-0.2,2.1719340627520003
-0.1,2.1464922028299998
0.0,2.121344895736
0.1,2.09649220283
0.2,2.071934062752
0.3,2.047670291559
0.4,2.023700583102
0.5,2.000024509663
0.6,1.97664152284
0.7,1.953550954679
0.8,1.930752019046
0.9,1.908243813226
1.0,1.886025319763
1.1,1.8640954084999999
1.2,1.842452838843
1.3,1.821096262209
1.4,1.80002422467
1.5,1.779235169768
1.6,1.758727441496
1.7,1.73849928742
1.8,1.71854886195
1.9,1.6988742297260002
2.0,1.6794733691119998
2.1,1.6603441757919999
2.2,1.641484466444
2.3,1.622891982484
2.4,1.604564393858
2.5,1.586499302886
2.6,1.5686942481259998
2.7,1.5511467082530002
2.8,1.533854105949
2.9,1.516813811775
3.0,1.5000231480289998
3.1,1.483479392571
3.2,1.467179782608
3.3,1.451121518431
3.4,1.43530176709
3.5,1.4197176660030002
3.6,1.404366326491
3.7,1.3892448372350001
3.8,1.374350267638
3.9,1.359679671104
4.0,1.3452300882150001
4.1,1.330998549801
4.2,1.316982079921
4.3,1.303177698715
4.4,1.289582425167
4.5,1.27619327974
4.6,1.263007286907
4.7,1.2500214775679999
4.8,1.237232891348
4.9,1.224638578784
5.0,1.212235603403
5.1,1.200021043682
5.2,1.187991994896
5.3,1.1761455708670001
5.4,1.164478905592
5.5,1.1529891547759998
5.6,1.141673497259
5.7,1.130529136337
5.8,1.119553300997
5.9,1.1087432470479999
6.0,1.09809625816
6.1,1.087609646822
6.2,1.077280755204
6.3,1.067106955948
6.4,1.057085652866
6.5,1.047214281577
6.6,1.03749031006
6.7,1.02791123914
6.8,1.01847460291
6.9,1.009177969092
7.0,1.000018939329
7.1,0.990995149429
7.2,0.982104269553
7.3,0.973344004347
7.4,0.964712093033
7.5,0.95620630945
7.6,0.9478244620530001
7.7,0.9395643938770001
7.8,0.931423982455
7.9,0.923401139709
8.0,0.915493811804
8.1,0.907699978973
8.2,0.9000176553139999
8.3,0.892444888564
8.4,0.8849797598420001
8.5,0.8776203833759999
8.6,0.8703649062100001
8.7,0.863211507889
8.8,0.8561584001270001
8.9,0.849203826467
9.0,0.842346061919


==> vertical_scan_0_shift_int.csv <==
-4.9949974987,1.24e-08
-4.9899949975,1.25e-08
-4.9849924962,1.25e-08
-4.979989995,1.26e-08
-4.9749874937000005,1.27e-08
-4.9699849925,1.27e-08
-4.9649824912,1.28e-08
-4.95997999,1.28e-08
-4.9549774887,1.29e-08
-4.9499749875,1.3e-08
-4.9449724862,1.3e-08
-4.939969985,1.31e-08
-4.9349674837,1.32e-08
-4.9299649825,1.32e-08
-4.9249624812,1.33e-08
-4.91995998,1.3400000000000001e-08
-4.9149574787,1.3400000000000001e-08
-4.9099549775,1.35e-08
-4.9049524762,1.3600000000000001e-08
-4.899949975,1.3600000000000001e-08
-4.8949474737,1.37e-08
-4.8899449725,1.38e-08
-4.8849424712000005,1.38e-08
-4.87993997,1.3899999999999999e-08
-4.8749374687,1.4e-08
-4.8699349675,1.4e-08
-4.8649324662,1.4099999999999999e-08
-4.859929965,1.42e-08
-4.8549274637,1.4299999999999999e-08
-4.8499249625,1.4299999999999999e-08
-4.8449224612,1.44e-08
-4.83991996,1.4499999999999999e-08
-4.8349174587,1.46e-08
-4.8299149575,1.46e-08
-4.8249124562,1.47e-08
-4.819909955,1.48e-08
-4.8149074537,1.49e-08
-4.8099049525,1.49e-08
-4.8049024512,1.5e-08
-4.79989995,1.51e-08
-4.7948974487000005,1.52e-08
-4.7898949475,1.53e-08
-4.7848924462,1.54e-08
-4.779889945,1.56e-08
-4.7748874437,1.57e-08
-4.7698849425,1.56e-08
-4.7648824412,1.57e-08
-4.75987994,1.58e-08
-4.7548774387,1.59e-08
-4.7498749375,1.59e-08
-4.7448724362,1.6e-08
-4.739869935,1.6100000000000002e-08
-4.7348674337,1.62e-08
-4.7298649325,1.63e-08
-4.7248624312,1.6399999999999998e-08
-4.71985993,1.65e-08
-4.7148574287,1.66e-08
-4.7098549275,1.67e-08
-4.7048524262,1.67e-08
-4.699849925,1.6799999999999998e-08
-4.6948474237,1.69e-08
-4.6898449225,1.7e-08
-4.6848424212,1.71e-08
-4.67983992,1.72e-08
-4.6748374187,1.73e-08
-4.6698349175,1.74e-08
-4.6648324162,1.75e-08
-4.659829915,1.76e-08
-4.6548274137,1.77e-08
-4.6498249125,1.78e-08
-4.6448224112,1.79e-08
-4.63981991,1.8e-08
-4.6348174087,1.81e-08
-4.6298149075,1.8300000000000002e-08
-4.6248124062,1.84e-08
-4.619809905,1.85e-08
-4.6148074037,1.86e-08
-4.6098049025,1.8700000000000002e-08
-4.6048024012,1.88e-08
-4.5997998999,1.89e-08
-4.5947973987,1.8999999999999998e-08
-4.5897948974,1.91e-08
-4.5847923962,1.93e-08
-4.5797898949,1.94e-08
-4.5747873937,1.95e-08
-4.5697848924,1.96e-08
-4.5647823912,1.97e-08
-4.5597798899,1.99e-08
-4.5547773887,2e-08
-4.5497748874,2.0099999999999998e-08
-4.5447723862,2.02e-08
-4.5397698849,2.04e-08
-4.5347673837,2.0499999999999998e-08
-4.5297648824,2.06e-08
-4.5247623812,2.08e-08
-4.5197598799000005,2.09e-08
-4.5147573787,2.1e-08
-4.5097548774,2.12e-08
-4.5047523762,2.13e-08
-4.4997498749,2.14e-08
-4.4947473737,2.16e-08
-4.4897448724,2.17e-08
-4.4847423712,2.18e-08
-4.4797398699,2.2000000000000002e-08
-4.4747373687,2.21e-08
-4.4697348674,2.23e-08
-4.4647323662,2.2400000000000002e-08
-4.4597298649,2.2599999999999997e-08
-4.4547273637,2.27e-08
-4.4497248624,2.29e-08
-4.4447223612,2.2999999999999998e-08
-4.4397198599,2.32e-08
-4.4347173587,2.33e-08
-4.4297148574000005,2.3500000000000002e-08
-4.4247123562,2.37e-08
-4.4197098549,2.3799999999999998e-08
-4.4147073537,2.4e-08
-4.4097048524,2.4199999999999998e-08
-4.4047023512,2.4300000000000003e-08
-4.3996998499,2.45e-08
-4.3946973487,2.4700000000000003e-08
-4.3896948474,2.48e-08
-4.3846923462000005,2.5e-08
-4.3796898449,2.52e-08
-4.3746873437,2.54e-08
-4.3696848424,2.5499999999999997e-08
-4.3646823412,2.57e-08
-4.3596798399,2.5899999999999997e-08
-4.3546773387,2.61e-08
-4.3496748374,2.63e-08
-4.3446723362,2.65e-08
-4.3396698349000005,2.67e-08
-4.3346673337,2.69e-08
-4.3296648324,2.71e-08
-4.3246623312,2.73e-08
-4.3196598299,2.75e-08
-4.3146573287,2.77e-08
-4.3096548274,2.7900000000000002e-08
-4.3046523262,2.81e-08
-4.2996498249,2.8300000000000002e-08
-4.2946473237000005,2.85e-08
-4.2896448224,2.8700000000000002e-08
-4.2846423212,2.8999999999999998e-08
-4.2796398199,2.92e-08
-4.2746373187,2.94e-08
-4.2696348174,2.96e-08
-4.2646323162,2.99e-08
-4.2596298149,3.01e-08
-4.2546273137,3.03e-08
-4.2496248124000005,3.06e-08
-4.2446223112,3.08e-08
-4.2396198099,3.1e-08
-4.2346173087,3.1299999999999996e-08
-4.2296148074,3.15e-08
-4.2246123062,3.18e-08
-4.2196098049,3.21e-08
-4.2146073037,3.23e-08
-4.2096048024,3.26e-08
-4.2046023012000004,3.2799999999999996e-08
-4.1995997999,3.31e-08
-4.1945972986,3.34e-08
-4.1895947974,3.3700000000000004e-08
-4.1845922961,3.39e-08
-4.1795897949,3.42e-08
-4.1745872936,3.4500000000000005e-08
-4.1695847924,3.48e-08
-4.1645822911,3.5099999999999997e-08
-4.1595797899,3.54e-08
-4.1545772886000005,3.5699999999999995e-08
-4.1495747874,3.6e-08
-4.1445722861,3.63e-08
-4.1395697849,3.6600000000000003e-08
-4.1345672836,3.69e-08
-4.1295647824,3.73e-08
-4.1245622811,3.76e-08
-4.1195597799,3.79e-08
-4.1145572786,3.83e-08
-4.1095547774000005,3.86e-08
-4.1045522761,3.8900000000000004e-08
-4.0995497749,3.93e-08
-4.0945472736,3.9700000000000005e-08
-4.0895447724,4e-08
-4.0845422711,4.04e-08
-4.0795397699,4.08e-08
-4.0745372686,4.1100000000000004e-08
-4.0695347674,4.15e-08
-4.0645322661000005,4.1900000000000005e-08
-4.0595297649,4.23e-08
-4.0545272636,4.27e-08
-4.0495247624,4.3099999999999996e-08
-4.0445222611,4.35e-08
-4.0395197599,4.3899999999999996e-08
-4.0345172586,4.43e-08
-4.0295147574,4.4800000000000004e-08
-4.0245122561,4.5199999999999994e-08
-4.0195097549000005,4.56e-08
-4.0145072536,4.61e-08
-4.0095047524,4.6500000000000006e-08
-4.0045022511,4.7000000000000004e-08
-3.9994997499,4.75e-08
-3.9944972486,4.79e-08
-3.9894947474,4.8399999999999997e-08
-3.9844922461000003,4.8899999999999995e-08
-3.9794897449,4.9400000000000006e-08
-3.9744872436,4.9900000000000003e-08
-3.9694847424,5.04e-08
-3.9644822411000002,5.09e-08
-3.9594797399,5.1500000000000005e-08
-3.9544772386,5.2e-08
-3.9494747374,5.26e-08
-3.9444722361,5.31e-08
-3.9394697349000003,5.37e-08
-3.9344672336,5.42e-08
-3.9294647324,5.48e-08
-3.9244622311,5.54e-08
-3.9194597299000002,5.6e-08
-3.9144572286000003,5.6600000000000004e-08
-3.9094547274,5.7300000000000004e-08
-3.9044522261,5.79e-08
-3.8994497249,5.8499999999999994e-08
-3.8944472236000003,5.92e-08
-3.8894447224,5.98e-08
-3.8844422211,6.049999999999999e-08
-3.8794397199,6.12e-08
-3.8744372186000002,6.19e-08
-3.8694347174,6.259999999999999e-08
-3.8644322161,6.33e-08
-3.8594297149,6.41e-08
-3.8544272136,6.48e-08
-3.8494247124000003,6.559999999999999e-08
-3.8444222111,6.64e-08
-3.8394197099,6.719999999999999e-08
-3.8344172086,6.8e-08
-3.8294147074000002,6.88e-08
-3.8244122061000003,6.96e-08
-3.8194097049,7.05e-08
-3.8144072036,7.139999999999999e-08
-3.8094047024,7.22e-08
-3.8044022011000003,7.31e-08
-3.7993996998000004,7.41e-08
-3.7943971986,7.5e-08
-3.7893946973,7.59e-08
-3.7843921961,7.690000000000001e-08
-3.7793896948000003,7.79e-08
-3.7743871936,7.89e-08
-3.7693846923,8e-08
-3.7643821911,8.1e-08
-3.7593796898000003,8.210000000000001e-08
-3.7543771886000004,8.32e-08
-3.7493746873,8.43e-08
-3.7443721861,8.54e-08
-3.7393696848,8.660000000000001e-08
-3.7343671836000003,8.779999999999999e-08
-3.7293646823000004,8.9e-08
-3.7243621811,9.02e-08
-3.7193596798,9.15e-08
-3.7143571786000003,9.28e-08
-3.7093546773000003,9.41e-08
-3.7043521761,9.54e-08
-3.6993496748,9.679999999999999e-08
-3.6943471736,9.82e-08
-3.6893446723000003,9.970000000000001e-08
-3.6843421711,1.011e-07
-3.6793396698,1.0259999999999999e-07
-3.6743371686,1.0419999999999999e-07
-3.6693346673000002,1.057e-07
-3.6643321661000003,1.073e-07
-3.6593296648,1.0900000000000001e-07
-3.6543271636,1.107e-07
-3.6493246623,1.124e-07
-3.6443221611000003,1.142e-07
-3.6393196598000004,1.1599999999999999e-07
-3.6343171586,1.178e-07
-3.6293146573,1.197e-07
-3.6243121561000002,1.216e-07
-3.6193096548000003,1.236e-07
-3.6143071536,1.257e-07
-3.6093046523,1.278e-07
-3.6043021511,1.299e-07
-3.5992996498000003,1.321e-07
-3.5942971486,1.343e-07
-3.5892946473,1.366e-07
-3.5842921461,1.3900000000000001e-07
-3.5792896448000002,1.4150000000000002e-07
-3.5742871436000003,1.439e-07
-3.5692846423,1.465e-07
-3.5642821411,1.491e-07
-3.5592796398,1.519e-07
-3.5542771386000003,1.5460000000000002e-07
-3.5492746373000004,1.575e-07
-3.5442721361,1.6039999999999998e-07
-3.5392696348,1.635e-07
-3.5342671336,1.666e-07
-3.5292646323000003,1.698e-07
-3.5242621311,1.73e-07
-3.5192596298,1.7640000000000002e-07
-3.5142571286,1.799e-07
-3.5092546273000003,1.8350000000000002e-07
-3.5042521261000004,1.8719999999999998e-07
-3.4992496248,1.91e-07
-3.4942471236,1.95e-07
-3.4892446223,1.99e-07
-3.4842421211000003,2.032e-07
-3.4792396198000004,2.075e-07
-3.4742371186,2.12e-07
-3.4692346173,2.166e-07
-3.4642321161000003,2.214e-07
-3.4592296148000004,2.2629999999999998e-07
-3.4542271136,2.3129999999999999e-07
-3.4492246123,2.3660000000000001e-07
-3.4442221111,2.4199999999999997e-07
-3.4392196098000003,2.477e-07
-3.4342171086,2.5350000000000004e-07
-3.4292146073,2.595e-07
-3.4242121061,2.6579999999999996e-07
-3.4192096048000002,2.7219999999999996e-07
-3.4142071036000003,2.79e-07
-3.4092046023,2.859e-07
-3.4042021011,2.932e-07
-3.3991995998,3.007e-07
-3.3941970985000003,3.085e-07
-3.3891945973000004,3.166e-07
-3.384192096,3.25e-07
-3.3791895948,3.3380000000000004e-07
-3.3741870935000002,3.43e-07
-3.3691845923000003,3.525e-07
-3.3641820910000004,3.624e-07
-3.3591795898,3.728e-07
-3.3541770885,3.836e-07
-3.3491745873000003,3.9479999999999996e-07
-3.3441720860000004,4.0659999999999995e-07
-3.3391695848,4.189e-07
-3.3341670835,4.318e-07
-3.3291645823000002,4.453e-07
-3.3241620810000003,4.594e-07
-3.3191595798,4.743e-07
-3.3141570785,4.898e-07
-3.3091545773,5.061e-07
-3.3041520760000003,5.233e-07
-3.2991495748000004,5.413e-07
-3.2941470735,5.603000000000001e-07
-3.2891445723,5.803e-07
-3.284142071,6.013000000000001e-07
-3.2791395698000003,6.235999999999999e-07
-3.2741370685000004,6.470999999999999e-07
-3.2691345673,6.719e-07
-3.264132066,6.982999999999999e-07
-3.2591295648000003,7.261e-07
-3.2541270635000004,7.556999999999999e-07
-3.2491245623,7.872e-07
-3.244122061,8.206e-07
-3.2391195598,8.562000000000001e-07
-3.2341170585000003,8.942e-07
-3.2291145573000004,9.347e-07
-3.224112056,9.781e-07
-3.2191095548,1.0246e-06
-3.2141070535000003,1.0744e-06
-3.2091045523000004,1.128e-06
-3.2041020510000005,1.186e-06
-3.1990995498,1.2478e-06
-3.1940970485,1.315e-06
-3.1890945473000003,1.3878e-06
-3.1840920460000004,1.4666999999999999e-06
-3.1790895448,1.5526e-06
-3.1740870435,1.6462e-06
-3.1690845423000003,1.7486e-06
-3.1640820410000003,1.8607e-06
-3.1590795398,1.984e-06
-3.1540770385,2.12e-06
-3.1490745373,2.2703e-06
-3.1440720360000003,2.4372e-06
-3.1390695348000004,2.6232e-06
-3.1340670335,2.8313e-06
-3.1290645323,3.065e-06
-3.1240620310000002,3.3288e-06
-3.1190595298000003,3.6282e-06
-3.1140570285000004,3.9696e-06
-3.1090545273,4.3615e-06
-3.104052026,4.8143e-06
-3.0990495248000003,5.3411e-06
-3.0940470235000004,5.959099999999999e-06
-3.0890445223,6.6903999999999995e-06
-3.084042021,7.5645e-06
-3.0790395198000002,8.6209e-06
-3.0740370185000003,9.9141e-06
-3.0690345173,1.152e-05
-3.064032016,1.35476e-05
-3.0590295148,1.61575e-05
-3.0540270135000003,1.95943e-05
-3.0490245123000004,2.4244499999999998e-05
-3.044022011,3.07467e-05
-3.0390195098,4.02146e-05
-3.0340170085000002,5.4723000000000004e-05
-3.0290145073000003,7.84632e-05
-3.0240120060000004,0.0001207926
-3.0190095048,0.0002051516
-3.0140070035,0.0003950547
-3.0090045023000003,0.0008011073
-3.0040020010000004,0.0009761659
-2.9989994997000005,0.0005379991000000001
-2.9939969985,0.0002666506
-2.9889944972,0.000149302
-2.9839919960000003,9.345370000000001e-05
-2.9789894947000004,6.34635e-05
-2.9739869935,4.57321e-05
-2.9689844922,3.445e-05
-2.9639819910000003,2.68535e-05
-2.9589794897000004,2.1505500000000003e-05
-2.9539769885000005,1.7603e-05
-2.9489744872,1.46705e-05
-2.943971986,1.24124e-05
-2.9389694847000003,1.06373e-05
-2.9339669835000004,9.2169e-06
-2.9289644822000005,8.0629e-06
-2.923961981,7.1127e-06
-2.9189594797000002,6.3212e-06
-2.9139569785000003,5.6548000000000005e-06
-2.9089544772000004,5.0886e-06
-2.903951976,4.6034e-06
-2.8989494747,4.1846e-06
-2.8939469735000003,3.8205e-06
-2.8889444722000004,3.5021e-06
-2.883941971,3.2219e-06
-2.8789394697,2.9742000000000003e-06
-2.8739369685000002,2.7541000000000004e-06
-2.8689344672000003,2.5576e-06
-2.8639319660000004,2.3815e-06
-2.8589294647,2.223e-06
-2.8539269635,2.08e-06
-2.8489244622000003,1.9503e-06
-2.8439219610000004,1.8325e-06
-2.8389194597000005,1.7251e-06
-2.8339169585,1.6269999999999998e-06
-2.8289144572000002,1.5369999999999999e-06
-2.8239119560000003,1.4543e-06
-2.8189094547000004,1.3782e-06
-2.8139069535,1.308e-06
-2.8089044522,1.243e-06
-2.8039019510000003,1.1828e-06
-2.7988994497000004,1.1269e-06
-2.7938969485,1.0748999999999999e-06
-2.7888944472,1.0265e-06
-2.7838919460000002,9.813e-07
-2.7788894447000003,9.39e-07
-2.7738869435000004,8.995e-07
-2.7688844422,8.624e-07
-2.763881941,8.276e-07
-2.7588794397000003,7.948999999999999e-07
-2.7538769385000004,7.642e-07
-2.7488744372000005,7.352e-07
-2.743871936,7.078e-07
-2.7388694347,6.82e-07
-2.7338669335000003,6.576000000000001e-07
-2.7288644322000004,6.345e-07
-2.723861931,6.126e-07
-2.7188594297,5.919e-07
-2.7138569285000003,5.722e-07
-2.7088544272000004,5.535e-07
-2.703851926,5.357e-07
-2.6988494247,5.188e-07
-2.6938469235,5.027000000000001e-07
-2.6888444222000003,4.874e-07
-2.683841921,4.7270000000000004e-07
-2.6788394197,4.588e-07
-2.6738369185,4.4549999999999996e-07
-2.6688344172,4.3270000000000006e-07
-2.663831916,4.205e-07
-2.6588294147,4.089e-07
-2.6538269135,3.977e-07
-2.6488244122,3.87e-07
-2.643821911,3.768e-07
-2.6388194097,3.6700000000000004e-07
-2.6338169085,3.575e-07
-2.6288144072,3.4850000000000003e-07
-2.623811906,3.3979999999999996e-07
-2.6188094047,3.314e-07
-2.6138069035,3.2340000000000005e-07
-2.6088044022,3.157e-07
-2.6038019009999998,3.083e-07
-2.5987993997,3.011e-07
-2.5937968984,2.9420000000000003e-07
-2.5887943972,2.876e-07
-2.5837918959,2.812e-07
-2.5787893947,2.75e-07
-2.5737868934,2.691e-07
-2.5687843922,2.634e-07
-2.5637818909,2.578e-07
-2.5587793897,2.525e-07
-2.5537768884,2.473e-07
-2.5487743872,2.423e-07
-2.5437718859,2.375e-07
-2.5387693847,2.329e-07
-2.5337668834000002,2.284e-07
-2.5287643822,2.24e-07
-2.5237618809,2.198e-07
-2.5187593797,2.158e-07
-2.5137568784,2.119e-07
-2.5087543772,2.081e-07
-2.5037518759,2.044e-07
-2.4987493747,2.009e-07
-2.4937468734,1.9739999999999998e-07
-2.4887443721999998,1.941e-07
-2.4837418709,1.909e-07
-2.4787393697,1.878e-07
-2.4737368684,1.8480000000000001e-07
-2.4687343672,1.819e-07
-2.4637318659,1.791e-07
-2.4587293647,1.7640000000000002e-07
-2.4537268634,1.7379999999999998e-07
-2.4487243622,1.712e-07
-2.4437218609,1.688e-07
-2.4387193597,1.665e-07
-2.4337168584,1.6420000000000003e-07
-2.4287143572,1.62e-07
-2.4237118559,1.599e-07
-2.4187093547,1.579e-07
-2.4137068534,1.56e-07
-2.4087043522,1.541e-07
-2.4037018509,1.5240000000000001e-07
-2.3986993497,1.507e-07
-2.3936968484,1.491e-07
-2.3886943472,1.475e-07
-2.3836918459,1.461e-07
-2.3786893447,1.4470000000000002e-07
-2.3736868434000002,1.435e-07
-2.3686843422,1.423e-07
-2.3636818409,1.412e-07
-2.3586793397,1.402e-07
-2.3536768384,1.392e-07
-2.3486743372,1.384e-07
-2.3436718359,1.377e-07
-2.3386693347,1.371e-07
-2.3336668334,1.366e-07
-2.3286643322,1.362e-07
-2.3236618309,1.359e-07
-2.3186593297,1.358e-07
-2.3136568284,1.358e-07
-2.3086543272,1.359e-07
-2.3036518259,1.363e-07
-2.2986493247,1.368e-07
-2.2936468234,1.375e-07
-2.2886443222,1.384e-07
-2.2836418209000002,1.396e-07
-2.2786393197,1.4109999999999999e-07
-2.2736368184,1.4279999999999998e-07
-2.2686343172,1.449e-07
-2.2636318159,1.474e-07
-2.2586293147,1.503e-07
-2.2536268134,1.5380000000000001e-07
-2.2486243122,1.578e-07
-2.2436218109,1.6260000000000001e-07
-2.2386193097,1.6809999999999998e-07
-2.2336168084,1.7460000000000001e-07
-2.2286143072,1.823e-07
-2.2236118059,1.913e-07
-2.2186093047,2.0199999999999998e-07
-2.2136068034,2.1469999999999998e-07
-2.2086043022,2.301e-07
-2.2036018009,2.486e-07
-2.1985992996,2.713e-07
-2.1935967984,2.994e-07
-2.1885942971,3.347e-07
-2.1835917959,3.796e-07
-2.1785892946,4.3810000000000004e-07
-2.1735867934,5.158e-07
-2.1685842921000003,6.223e-07
-2.1635817909,7.734000000000001e-07
-2.1585792896,9.976e-07
-2.1535767884,1.3506999999999998e-06
-2.1485742871,1.9535e-06
-2.1435717859,3.1098000000000003e-06
-2.1385692846,5.775599999999999e-06
-2.1335667834,1.4363299999999998e-05
-2.1285642821,7.64481e-05
-2.1235617809000003,0.00021710259999999998
-2.1185592796,2.25718e-05
-2.1135567784,7.6139999999999994e-06
-2.1085542771,3.7876e-06
-2.1035517759,2.2732e-06
-2.0985492746000003,1.5243000000000002e-06
-2.0935467734,1.1003e-06
-2.0885442721,8.37e-07
-2.0835417709,6.623999999999999e-07
-2.0785392696000002,5.406000000000001e-07
-2.0735367684,4.523e-07
-2.0685342671,3.861e-07
-2.0635317659,3.3520000000000004e-07
-2.0585292646,2.953e-07
-2.0535267634,2.6320000000000003e-07
-2.0485242621,2.3719999999999998e-07
-2.0435217609,2.156e-07
-2.0385192596,1.977e-07
-2.0335167584000002,1.825e-07
-2.0285142571,1.695e-07
-2.0235117559,1.583e-07
-2.0185092546,1.486e-07
-2.0135067534,1.401e-07
-2.0085042521000003,1.327e-07
-2.0035017509,1.261e-07
-1.9984992496,1.202e-07
-1.9934967484000001,1.149e-07
-1.9884942471,1.101e-07
-1.9834917459,1.058e-07
-1.9784892446,1.0189999999999999e-07
-1.9734867434,9.84e-08
-1.9684842421000002,9.51e-08
-1.9634817409,9.22e-08
-1.9584792396000001,8.939999999999999e-08
-1.9534767384,8.689999999999999e-08
-1.9484742371000001,8.45e-08
-1.9434717359,8.24e-08
-1.9384692346,8.039999999999999e-08
-1.9334667334,7.85e-08
-1.9284642321,7.67e-08
-1.9234617309,7.51e-08
-1.9184592296,7.35e-08
-1.9134567284000001,7.21e-08
-1.9084542271,7.07e-08
-1.9034517259000001,6.94e-08
-1.8984492246,6.82e-08
-1.8934467234,6.71e-08
-1.8884442221000002,6.6e-08
-1.8834417209,6.5e-08
-1.8784392196000002,6.41e-08
-1.8734367184,6.32e-08
-1.8684342171000001,6.230000000000001e-08
-1.8634317159,6.16e-08
-1.8584292146,6.08e-08
-1.8534267134,6.02e-08
-1.8484242121,5.96e-08
-1.8434217109,5.9000000000000006e-08
-1.8384192096,5.8499999999999994e-08
-1.8334167084,5.81e-08
-1.8284142071,5.7699999999999994e-08
-1.8234117059000001,5.7400000000000004e-08
-1.8184092046,5.7300000000000004e-08
-1.8134067034,5.7199999999999996e-08
-1.8084042021000002,5.7300000000000004e-08
-1.8034017009,5.75e-08
-1.7983991996000002,5.7999999999999997e-08
-1.7933966983,5.87e-08
-1.7883941971000001,5.99e-08
-1.7833916958000002,6.16e-08
-1.7783891946000001,6.41e-08
-1.7733866933000002,6.8e-08
-1.7683841921,7.389999999999999e-08
-1.7633816908000002,8.36e-08
-1.7583791896,1.005e-07
-1.7533766883000002,1.335e-07
-1.7483741871,2.114e-07
-1.7433716858000001,4.7060000000000004e-07
-1.7383691846,2.5877e-06
-1.7333666833,6.150299999999999e-06
-1.7283641821,6.476000000000001e-07
-1.7233616808,2.496e-07
-1.7183591796000002,1.4599999999999998e-07
-1.7133566783,1.0449999999999999e-07
-1.7083541771000001,8.369999999999999e-08
-1.7033516758,7.17e-08
-1.6983491746000001,6.42e-08
-1.6933466733000002,5.9000000000000006e-08
-1.6883441721,5.54e-08
-1.6833416708000002,5.2699999999999995e-08
-1.6783391696,5.0599999999999996e-08
-1.6733366683000002,4.8899999999999995e-08
-1.6683341671,4.75e-08
-1.6633316658000001,4.64e-08
-1.6583291646,4.55e-08
-1.6533266633,4.46e-08
-1.6483241621,4.3899999999999996e-08
-1.6433216608,4.3300000000000004e-08
-1.6383191596000002,4.27e-08
-1.6333166583,4.22e-08
-1.6283141571000002,4.1699999999999996e-08
-1.6233116558,4.13e-08
-1.6183091546000001,4.0899999999999996e-08
-1.6133066533000002,4.059999999999999e-08
-1.6083041521,4.0199999999999996e-08
-1.6033016508000002,3.99e-08
-1.5982991496,3.9700000000000005e-08
-1.5932966483000002,3.94e-08
-1.5882941471,3.91e-08
-1.5832916458000001,3.8900000000000004e-08
-1.5782891446,3.87e-08
-1.5732866433000001,3.85e-08
-1.5682841421,3.83e-08
-1.5632816408,3.82e-08
-1.5582791396,3.8100000000000004e-08
-1.5532766383,3.79e-08
-1.5482741371000002,3.79e-08
-1.5432716358,3.78e-08
-1.5382691346000001,3.79e-08
-1.5332666333000002,3.7999999999999996e-08
-1.5282641321000001,3.83e-08
-1.5232616308000002,3.8900000000000004e-08
-1.5182591296,4.0300000000000004e-08
-1.5132566283000002,4.45e-08
-1.5082541271,6.46e-08
-1.5032516258000002,6.172e-07
-1.4982491246,7.83e-08
-1.4932466233000001,4.61e-08
-1.4882441221,4.05e-08
-1.4832416208,3.85e-08
-1.4782391196,3.76e-08
-1.4732366183,3.71e-08
-1.4682341171000002,3.68e-08
-1.4632316158,3.6600000000000003e-08
-1.4582291146000002,3.6499999999999996e-08
-1.4532266133,3.64e-08
-1.4482241121000001,3.63e-08
-1.4432216108000002,3.63e-08
-1.4382191096,3.63e-08
-1.4332166083000002,3.63e-08
-1.4282141071,3.63e-08
-1.4232116058000002,3.63e-08
-1.4182091046,3.63e-08
-1.4132066033000001,3.64e-08
-1.4082041021,3.64e-08
-1.4032016008000001,3.6499999999999996e-08
-1.3981990995,3.6499999999999996e-08
-1.3931965983,3.6600000000000003e-08
-1.388194097,3.67e-08
-1.3831915958,3.68e-08
-1.3781890945,3.69e-08
-1.3731865933,3.7e-08
-1.368184092,3.71e-08
-1.3631815908000002,3.72e-08
-1.3581790894999999,3.7400000000000004e-08
-1.3531765883000002,3.77e-08
-1.3481740869999999,3.91e-08
-1.3431715858000002,5.2e-08
-1.3381690845,3.86e-08
-1.3331665833,3.8100000000000004e-08
-1.328164082,3.8100000000000004e-08
-1.3231615808,3.82e-08
-1.3181590795,3.84e-08
-1.3131565782999999,3.85e-08
-1.308154077,3.86e-08
-1.3031515758,3.88e-08
-1.2981490745,3.8900000000000004e-08
-1.2931465733,3.9e-08
-1.2881440720000001,3.92e-08
-1.2831415708,3.93e-08
-1.2781390695000001,3.95e-08
-1.2731365683,3.9700000000000005e-08
-1.268134067,3.98e-08
-1.2631315658,4e-08
-1.2581290645,4.0099999999999995e-08
-1.2531265633,4.0300000000000004e-08
-1.248124062,4.05e-08
-1.2431215608,4.07e-08
-1.2381190595,4.0899999999999996e-08
-1.2331165582999999,4.12e-08
-1.228114057,4.18e-08
-1.2231115558,4.1699999999999996e-08
-1.2181090545,4.1900000000000005e-08
-1.2131065533,4.22e-08
-1.208104052,4.26e-08
-1.2031015508,4.29e-08
-1.1980990495000001,4.3300000000000004e-08
-1.1930965483,4.37e-08
-1.188094047,4.42e-08
-1.1830915458,4.4699999999999997e-08
-1.1780890445,4.5199999999999994e-08
-1.1730865433,4.5700000000000006e-08
-1.168084042,4.63e-08
-1.1630815408,4.69e-08
-1.1580790395,4.75e-08
-1.1530765383,4.8099999999999994e-08
-1.148074037,4.87e-08
-1.1430715357999999,4.92e-08
-1.1380690345,4.98e-08
-1.1330665333,5.03e-08
-1.128064032,5.08e-08
-1.1230615308,5.12e-08
-1.1180590295000001,5.16e-08
-1.1130565283,5.19e-08
-1.108054027,5.2099999999999997e-08
-1.1030515258,5.2300000000000005e-08
-1.0980490245,5.25e-08
-1.0930465233,5.2699999999999995e-08
-1.088044022,5.28e-08
-1.0830415208,5.3e-08
-1.0780390195,5.32e-08
-1.0730365183,5.3600000000000004e-08
-1.068034017,5.41e-08
-1.0630315157999999,5.47e-08
-1.0580290145,5.55e-08
-1.0530265133,5.65e-08
-1.048024012,5.7699999999999994e-08
-1.0430215108,5.91e-08
-1.0380190095,6.06e-08
-1.0330165083,6.230000000000001e-08
-1.0280140070000001,6.4e-08
-1.0230115058,6.54e-08
-1.0180090045,6.66e-08
-1.0130065033,6.719999999999999e-08
-1.008004002,6.719999999999999e-08
-1.0030015008,6.67e-08
-0.9979989995,6.580000000000001e-08
-0.9929964981999999,6.46e-08
-0.987993997,6.33e-08
-0.9829914956999999,6.22e-08
-0.9779889945,6.14e-08
-0.9729864932,6.12e-08
-0.9679839920000001,6.18e-08
-0.9629814906999999,6.33e-08
-0.9579789895,6.61e-08
-0.9529764881999999,7.019999999999999e-08
-0.947973987,7.54e-08
-0.9429714856999999,8.07e-08
-0.9379689845,8.42e-08
-0.9329664832,8.39e-08
-0.9279639820000001,7.940000000000001e-08
-0.9229614807,7.28e-08
-0.9179589795,6.61e-08
-0.9129564781999999,6.070000000000001e-08
-0.907953977,5.7e-08
-0.9029514756999999,5.51e-08
-0.8979489745,5.54e-08
-0.8929464732,5.87e-08
-0.8879439720000001,6.690000000000001e-08
-0.8829414707,8.26e-08
-0.8779389695,1.0029999999999999e-07
-0.8729364681999999,9.519999999999999e-08
-0.867933967,7.27e-08
-0.8629314656999999,5.6e-08
-0.8579289645,4.69e-08
-0.8529264631999999,4.22e-08
-0.847923962,4.0099999999999995e-08
-0.8429214607,4.05e-08
-0.8379189595000001,4.55e-08
-0.8329164581999999,6.61e-08
-0.827913957,1.127e-07
-0.8229114556999999,6.15e-08
-0.8179089545,3.99e-08
-0.8129064531999999,3.3700000000000004e-08
-0.807903952,3.12e-08
-0.8029014507,3.03e-08
-0.7978989495000001,3.07e-08
-0.7928964481999999,3.61e-08
-0.787893947,8.91e-08
-0.7828914456999999,3.4500000000000005e-08
-0.7778889445,2.85e-08
-0.7728864431999999,2.7200000000000002e-08
-0.767883942,2.67e-08
-0.7628814407,2.65e-08
-0.7578789395000001,2.76e-08
-0.7528764381999999,3.7999999999999996e-08
-0.747873937,2.61e-08
-0.7428714356999999,2.5299999999999998e-08
-0.7378689345,2.5e-08
-0.7328664331999999,2.5e-08
-0.727863932,2.52e-08
-0.7228614307,2.62e-08
-0.7178589295000001,2.48e-08
-0.7128564282,2.4300000000000003e-08
-0.707853927,2.3900000000000002e-08
-0.7028514256999999,2.3799999999999998e-08
-0.6978489245,2.44e-08
-0.6928464231999999,2.45e-08
-0.687843922,2.4199999999999998e-08
-0.6828414207,2.32e-08
-0.6778389195000001,2.23e-08
-0.6728364182,2.23e-08
-0.667833917,2.3500000000000002e-08
-0.6628314157,2.3900000000000002e-08
-0.6578289145,2.16e-08
-0.6528264132,2.0299999999999996e-08
-0.647823912,2.0299999999999996e-08
-0.6428214107,2.29e-08
-0.6378189095,2.0699999999999997e-08
-0.6328164082,1.86e-08
-0.6278139070000001,1.8300000000000002e-08
-0.6228114057,2e-08
-0.6178089045,1.8300000000000002e-08
-0.6128064032,1.74e-08
-0.607803902,1.73e-08
-0.6028014007,1.82e-08
-0.5977988994,1.7e-08
-0.5927963982,1.6799999999999998e-08
-0.5877938969,1.69e-08
-0.5827913957,1.66e-08
-0.5777888944,1.65e-08
-0.5727863932,1.65e-08
-0.5677838919,1.63e-08
-0.5627813907,1.62e-08
-0.5577788894,1.63e-08
-0.5527763882,1.6100000000000002e-08
-0.5477738869,1.59e-08
-0.5427713857,1.6e-08
-0.5377688843999999,1.57e-08
-0.5327663832,1.57e-08
-0.5277638819,1.56e-08
-0.5227613807,1.54e-08
-0.5177588794,1.55e-08
-0.5127563782,1.53e-08
-0.5077538769,1.53e-08
-0.5027513757000001,1.52e-08
-0.4977488744,1.52e-08
-0.4927463732,1.51e-08
-0.48774387189999996,1.51e-08
-0.4827413707,1.5e-08
-0.4777388694,1.5e-08
-0.4727363682,1.5e-08
-0.46773386689999996,1.49e-08
-0.4627313657,1.49e-08
-0.4577288644,1.49e-08
-0.4527263632,1.48e-08
-0.44772386189999996,1.48e-08
-0.4427213607,1.48e-08
-0.4377188594,1.47e-08
-0.4327163582,1.47e-08
-0.42771385689999997,1.47e-08
-0.4227113557,1.47e-08
-0.4177088544,1.46e-08
-0.4127063532,1.46e-08
-0.40770385189999997,1.46e-08
-0.4027013507,1.46e-08
-0.3976988494,1.46e-08
-0.3926963482,1.4499999999999999e-08
-0.38769384689999997,1.4499999999999999e-08
-0.3826913457,1.4499999999999999e-08
-0.3776888444,1.4499999999999999e-08
-0.3726863432,1.44e-08
-0.3676838419,1.44e-08
-0.3626813407,1.44e-08
-0.3576788394,1.44e-08
-0.3526763382,1.44e-08
-0.3476738369,1.4299999999999999e-08
-0.3426713357,1.4299999999999999e-08
-0.33766883439999995,1.4299999999999999e-08
-0.3326663332,1.4299999999999999e-08
-0.32766383190000004,1.4299999999999999e-08
-0.3226613307,1.4299999999999999e-08
-0.3176588294,1.42e-08
-0.3126563282,1.42e-08
-0.30765382690000004,1.42e-08
-0.30265132570000003,1.42e-08
-0.2976488244,1.42e-08
-0.2926463232,1.42e-08
-0.28764382190000004,1.4099999999999999e-08
-0.2826413207,1.4099999999999999e-08
-0.2776388194,1.4099999999999999e-08
-0.2726363182,1.4099999999999999e-08
-0.2676338169,1.4099999999999999e-08
-0.2626313157,1.4099999999999999e-08
-0.2576288144,1.4099999999999999e-08
-0.2526263132,1.4099999999999999e-08
-0.24762381190000002,1.4e-08
-0.2426213107,1.4e-08
-0.23761880940000002,1.4e-08
-0.2326163082,1.4e-08
-0.22761380690000002,1.4e-08
-0.2226113057,1.4e-08
-0.21760880440000002,1.4e-08
-0.2126063032,1.4e-08
-0.20760380190000002,1.3899999999999999e-08
-0.20260130070000001,1.3899999999999999e-08
-0.19759879940000002,1.3899999999999999e-08
-0.19259629809999998,1.3899999999999999e-08
-0.18759379690000003,1.3899999999999999e-08
-0.18259129559999998,1.3899999999999999e-08
-0.1775887944,1.3899999999999999e-08
-0.17258629309999998,1.3899999999999999e-08
-0.1675837919,1.3899999999999999e-08
-0.1625812906,1.3899999999999999e-08
-0.1575787894,1.3899999999999999e-08
-0.1525762881,1.3899999999999999e-08
-0.1475737869,1.38e-08
-0.14257128560000001,1.38e-08
-0.1375687844,1.38e-08
-0.13256628310000002,1.38e-08
-0.1275637819,1.38e-08
-0.1225612806,1.38e-08
-0.1175587794,1.38e-08
-0.1125562781,1.38e-08
-0.1075537769,1.38e-08
-0.1025512756,1.38e-08
-0.0975487744,1.38e-08
-0.0925462731,1.38e-08
-0.0875437719,1.38e-08
-0.0825412706,1.38e-08
-0.0775387694,1.38e-08
-0.0725362681,1.38e-08
-0.0675337669,1.38e-08
-0.0625312656,1.38e-08
-0.0575287644,1.38e-08
-0.0525262631,1.38e-08
-0.0475237619,1.38e-08
-0.0425212606,1.38e-08
-0.0375187594,1.37e-08
-0.0325162581,1.37e-08
-0.0275137569,1.37e-08
-0.022511255600000002,1.37e-08
-0.0175087544,1.37e-08
-0.0125062531,1.37e-08
-0.007503751899999999,1.37e-08
-0.0025012505999999998,1.37e-08
0.0025012505999999998,1.37e-08
0.007503751899999999,1.37e-08
0.0125062531,1.37e-08
0.0175087544,1.37e-08
0.022511255600000002,1.37e-08
0.0275137569,1.37e-08
0.0325162581,1.37e-08
0.0375187594,1.37e-08
0.0425212606,1.38e-08
0.0475237619,1.38e-08
0.0525262631,1.38e-08
0.0575287644,1.38e-08
0.0625312656,1.38e-08
0.0675337669,1.38e-08
0.0725362681,1.38e-08
0.0775387694,1.38e-08
0.0825412706,1.38e-08
0.0875437719,1.38e-08
0.0925462731,1.38e-08
0.0975487744,1.38e-08
0.1025512756,1.38e-08
0.1075537769,1.38e-08
0.1125562781,1.38e-08
0.1175587794,1.38e-08
0.1225612806,1.38e-08
0.1275637819,1.38e-08
0.13256628310000002,1.38e-08
0.1375687844,1.38e-08
0.14257128560000001,1.38e-08
0.1475737869,1.38e-08
0.1525762881,1.3899999999999999e-08
0.1575787894,1.3899999999999999e-08
0.1625812906,1.3899999999999999e-08
0.1675837919,1.3899999999999999e-08
0.17258629309999998,1.3899999999999999e-08
0.1775887944,1.3899999999999999e-08
0.18259129559999998,1.3899999999999999e-08
0.18759379690000003,1.3899999999999999e-08
0.19259629809999998,1.3899999999999999e-08
0.19759879940000002,1.3899999999999999e-08
0.20260130070000001,1.3899999999999999e-08
0.20760380190000002,1.3899999999999999e-08
0.2126063032,1.4e-08
0.21760880440000002,1.4e-08
0.2226113057,1.4e-08
0.22761380690000002,1.4e-08
0.2326163082,1.4e-08
0.23761880940000002,1.4e-08
0.2426213107,1.4e-08
0.24762381190000002,1.4e-08
0.2526263132,1.4099999999999999e-08
0.2576288144,1.4099999999999999e-08
0.2626313157,1.4099999999999999e-08
0.2676338169,1.4099999999999999e-08
0.2726363182,1.4099999999999999e-08
0.2776388194,1.4099999999999999e-08
0.2826413207,1.4099999999999999e-08
0.28764382190000004,1.4099999999999999e-08
0.2926463232,1.42e-08
0.2976488244,1.42e-08
0.30265132570000003,1.42e-08
0.30765382690000004,1.42e-08
0.3126563282,1.42e-08
0.3176588294,1.42e-08
0.3226613307,1.4299999999999999e-08
0.32766383190000004,1.4299999999999999e-08
0.3326663332,1.4299999999999999e-08
0.33766883439999995,1.4299999999999999e-08
0.3426713357,1.4299999999999999e-08
0.3476738369,1.4299999999999999e-08
0.3526763382,1.44e-08
0.3576788394,1.44e-08
0.3626813407,1.44e-08
0.3676838419,1.44e-08
0.3726863432,1.44e-08
0.3776888444,1.4499999999999999e-08
0.3826913457,1.4499999999999999e-08
0.38769384689999997,1.4499999999999999e-08
0.3926963482,1.4499999999999999e-08
0.3976988494,1.46e-08
0.4027013507,1.46e-08
0.40770385189999997,1.46e-08
0.4127063532,1.46e-08
0.4177088544,1.46e-08
0.4227113557,1.47e-08
0.42771385689999997,1.47e-08
0.4327163582,1.47e-08
0.4377188594,1.47e-08
0.4427213607,1.48e-08
0.44772386189999996,1.48e-08
0.4527263632,1.48e-08
0.4577288644,1.49e-08
0.4627313657,1.49e-08
0.46773386689999996,1.49e-08
0.4727363682,1.5e-08
0.4777388694,1.5e-08
0.4827413707,1.5e-08
0.48774387189999996,1.51e-08
0.4927463732,1.51e-08
0.4977488744,1.52e-08
0.5027513757000001,1.52e-08
0.5077538769,1.53e-08
0.5127563782,1.53e-08
0.5177588794,1.55e-08
0.5227613807,1.54e-08
0.5277638819,1.56e-08
0.5327663832,1.57e-08
0.5377688843999999,1.57e-08
0.5427713857,1.6e-08
0.5477738869,1.59e-08
0.5527763882,1.6100000000000002e-08
0.5577788894,1.63e-08
0.5627813907,1.62e-08
0.5677838919,1.63e-08
0.5727863932,1.65e-08
0.5777888944,1.65e-08
0.5827913957,1.66e-08
0.5877938969,1.69e-08
0.5927963982,1.6799999999999998e-08
0.5977988994,1.7e-08
0.6028014007,1.82e-08
0.607803902,1.73e-08
0.6128064032,1.74e-08
0.6178089045,1.8300000000000002e-08
0.6228114057,2e-08
0.6278139070000001,1.8300000000000002e-08
0.6328164082,1.86e-08
0.6378189095,2.0699999999999997e-08
0.6428214107,2.29e-08
0.647823912,2.0299999999999996e-08
0.6528264132,2.0299999999999996e-08
0.6578289145,2.16e-08
0.6628314157,2.3900000000000002e-08
0.667833917,2.3500000000000002e-08
0.6728364182,2.23e-08
0.6778389195000001,2.23e-08
0.6828414207,2.32e-08
0.687843922,2.4199999999999998e-08
0.6928464231999999,2.45e-08
0.6978489245,2.44e-08
0.7028514256999999,2.3799999999999998e-08
0.707853927,2.3900000000000002e-08
0.7128564282,2.4300000000000003e-08
0.7178589295000001,2.48e-08
0.7228614307,2.62e-08
0.727863932,2.52e-08
0.7328664331999999,2.5e-08
0.7378689345,2.5e-08
0.7428714356999999,2.5299999999999998e-08
0.747873937,2.61e-08
0.7528764381999999,3.7999999999999996e-08
0.7578789395000001,2.76e-08
0.7628814407,2.65e-08
0.767883942,2.67e-08
0.7728864431999999,2.7200000000000002e-08
0.7778889445,2.85e-08
0.7828914456999999,3.4500000000000005e-08
0.787893947,8.91e-08
0.7928964481999999,3.61e-08
0.7978989495000001,3.07e-08
0.8029014507,3.03e-08
0.807903952,3.12e-08
0.8129064531999999,3.3700000000000004e-08
0.8179089545,3.99e-08
0.8229114556999999,6.15e-08
0.827913957,1.127e-07
0.8329164581999999,6.61e-08
0.8379189595000001,4.55e-08
0.8429214607,4.05e-08
0.847923962,4.0099999999999995e-08
0.8529264631999999,4.22e-08
0.8579289645,4.69e-08
0.8629314656999999,5.6e-08
0.867933967,7.27e-08
0.8729364681999999,9.519999999999999e-08
0.8779389695,1.0029999999999999e-07
0.8829414707,8.26e-08
0.8879439720000001,6.690000000000001e-08
0.8929464732,5.87e-08
0.8979489745,5.54e-08
0.9029514756999999,5.51e-08
0.907953977,5.7e-08
0.9129564781999999,6.070000000000001e-08
0.9179589795,6.61e-08
0.9229614807,7.28e-08
0.9279639820000001,7.940000000000001e-08
0.9329664832,8.39e-08
0.9379689845,8.42e-08
0.9429714856999999,8.07e-08
0.947973987,7.54e-08
0.9529764881999999,7.019999999999999e-08
0.9579789895,6.61e-08
0.9629814906999999,6.33e-08
0.9679839920000001,6.18e-08
0.9729864932,6.12e-08
0.9779889945,6.14e-08
0.9829914956999999,6.22e-08
0.987993997,6.33e-08
0.9929964981999999,6.46e-08
0.9979989995,6.580000000000001e-08
1.0030015008,6.67e-08
1.008004002,6.719999999999999e-08
1.0130065033,6.719999999999999e-08
1.0180090045,6.66e-08
1.0230115058,6.54e-08
1.0280140070000001,6.4e-08
1.0330165083,6.230000000000001e-08
1.0380190095,6.06e-08
1.0430215108,5.91e-08
1.048024012,5.7699999999999994e-08
1.0530265133,5.65e-08
1.0580290145,5.55e-08
1.0630315157999999,5.47e-08
1.068034017,5.41e-08
1.0730365183,5.3600000000000004e-08
1.0780390195,5.32e-08
1.0830415208,5.3e-08
1.088044022,5.28e-08
1.0930465233,5.2699999999999995e-08
1.0980490245,5.25e-08
1.1030515258,5.2300000000000005e-08
1.108054027,5.2099999999999997e-08
1.1130565283,5.19e-08
1.1180590295000001,5.16e-08
1.1230615308,5.12e-08
1.128064032,5.08e-08
1.1330665333,5.03e-08
1.1380690345,4.98e-08
1.1430715357999999,4.92e-08
1.148074037,4.87e-08
1.1530765383,4.8099999999999994e-08
1.1580790395,4.75e-08
1.1630815408,4.69e-08
1.168084042,4.63e-08
1.1730865433,4.5700000000000006e-08
1.1780890445,4.5199999999999994e-08
1.1830915458,4.4699999999999997e-08
1.188094047,4.42e-08
1.1930965483,4.37e-08
1.1980990495000001,4.3300000000000004e-08
1.2031015508,4.29e-08
1.208104052,4.26e-08
1.2131065533,4.22e-08
1.2181090545,4.1900000000000005e-08
1.2231115558,4.1699999999999996e-08
1.228114057,4.18e-08
1.2331165582999999,4.12e-08
1.2381190595,4.0899999999999996e-08
1.2431215608,4.07e-08
1.248124062,4.05e-08
1.2531265633,4.0300000000000004e-08
1.2581290645,4.0099999999999995e-08
1.2631315658,4e-08
1.268134067,3.98e-08
1.2731365683,3.9700000000000005e-08
1.2781390695000001,3.95e-08
1.2831415708,3.93e-08
1.2881440720000001,3.92e-08
1.2931465733,3.9e-08
1.2981490745,3.8900000000000004e-08
1.3031515758,3.88e-08
1.308154077,3.86e-08
1.3131565782999999,3.85e-08
1.3181590795,3.84e-08
1.3231615808,3.82e-08
1.328164082,3.8100000000000004e-08
1.3331665833,3.8100000000000004e-08
1.3381690845,3.86e-08
1.3431715858000002,5.2e-08
1.3481740869999999,3.91e-08
1.3531765883000002,3.77e-08
1.3581790894999999,3.7400000000000004e-08
1.3631815908000002,3.72e-08
1.368184092,3.71e-08
1.3731865933,3.7e-08
1.3781890945,3.69e-08
1.3831915958,3.68e-08
1.388194097,3.67e-08
1.3931965983,3.6600000000000003e-08
1.3981990995,3.6499999999999996e-08
1.4032016008000001,3.6499999999999996e-08
1.4082041021,3.64e-08
1.4132066033000001,3.64e-08
1.4182091046,3.63e-08
1.4232116058000002,3.63e-08
1.4282141071,3.63e-08
1.4332166083000002,3.63e-08
1.4382191096,3.63e-08
1.4432216108000002,3.63e-08
1.4482241121000001,3.63e-08
1.4532266133,3.64e-08
1.4582291146000002,3.6499999999999996e-08
1.4632316158,3.6600000000000003e-08
1.4682341171000002,3.68e-08
1.4732366183,3.71e-08
1.4782391196,3.76e-08
1.4832416208,3.85e-08
1.4882441221,4.05e-08
1.4932466233000001,4.61e-08
1.4982491246,7.83e-08
1.5032516258000002,6.172e-07
1.5082541271,6.46e-08
1.5132566283000002,4.45e-08
1.5182591296,4.0300000000000004e-08
1.5232616308000002,3.8900000000000004e-08
1.5282641321000001,3.83e-08
1.5332666333000002,3.7999999999999996e-08
1.5382691346000001,3.79e-08
1.5432716358,3.78e-08
1.5482741371000002,3.79e-08
1.5532766383,3.79e-08
1.5582791396,3.8100000000000004e-08
1.5632816408,3.82e-08
1.5682841421,3.83e-08
1.5732866433000001,3.85e-08
1.5782891446,3.87e-08
1.5832916458000001,3.8900000000000004e-08
1.5882941471,3.91e-08
1.5932966483000002,3.94e-08
1.5982991496,3.9700000000000005e-08
1.6033016508000002,3.99e-08
1.6083041521,4.0199999999999996e-08
1.6133066533000002,4.059999999999999e-08
1.6183091546000001,4.0899999999999996e-08
1.6233116558,4.13e-08
1.6283141571000002,4.1699999999999996e-08
1.6333166583,4.22e-08
1.6383191596000002,4.27e-08
1.6433216608,4.3300000000000004e-08
1.6483241621,4.3899999999999996e-08
1.6533266633,4.46e-08
1.6583291646,4.55e-08
1.6633316658000001,4.64e-08
1.6683341671,4.75e-08
1.6733366683000002,4.8899999999999995e-08
1.6783391696,5.0599999999999996e-08
1.6833416708000002,5.2699999999999995e-08
1.6883441721,5.54e-08
1.6933466733000002,5.9000000000000006e-08
1.6983491746000001,6.42e-08
1.7033516758,7.17e-08
1.7083541771000001,8.369999999999999e-08
1.7133566783,1.0449999999999999e-07
1.7183591796000002,1.4599999999999998e-07
1.7233616808,2.496e-07
1.7283641821,6.476000000000001e-07
1.7333666833,6.150299999999999e-06
1.7383691846,2.5877e-06
1.7433716858000001,4.7060000000000004e-07
1.7483741871,2.114e-07
1.7533766883000002,1.335e-07
1.7583791896,1.005e-07
1.7633816908000002,8.36e-08
1.7683841921,7.389999999999999e-08
1.7733866933000002,6.8e-08
1.7783891946000001,6.41e-08
1.7833916958000002,6.16e-08
1.7883941971000001,5.99e-08
1.7933966983,5.87e-08
1.7983991996000002,5.7999999999999997e-08
1.8034017009,5.75e-08
1.8084042021000002,5.7300000000000004e-08
1.8134067034,5.7199999999999996e-08
1.8184092046,5.7300000000000004e-08
1.8234117059000001,5.7400000000000004e-08
1.8284142071,5.7699999999999994e-08
1.8334167084,5.81e-08
1.8384192096,5.8499999999999994e-08
1.8434217109,5.9000000000000006e-08
1.8484242121,5.96e-08
1.8534267134,6.02e-08
1.8584292146,6.08e-08
1.8634317159,6.16e-08
1.8684342171000001,6.230000000000001e-08
1.8734367184,6.32e-08
1.8784392196000002,6.41e-08
1.8834417209,6.5e-08
1.8884442221000002,6.6e-08
1.8934467234,6.71e-08
1.8984492246,6.82e-08
1.9034517259000001,6.94e-08
1.9084542271,7.07e-08
1.9134567284000001,7.21e-08
1.9184592296,7.35e-08
1.9234617309,7.51e-08
1.9284642321,7.67e-08
1.9334667334,7.85e-08
1.9384692346,8.039999999999999e-08
1.9434717359,8.24e-08
1.9484742371000001,8.45e-08
1.9534767384,8.689999999999999e-08
1.9584792396000001,8.939999999999999e-08
1.9634817409,9.22e-08
1.9684842421000002,9.51e-08
1.9734867434,9.84e-08
1.9784892446,1.0189999999999999e-07
1.9834917459,1.058e-07
1.9884942471,1.101e-07
1.9934967484000001,1.149e-07
1.9984992496,1.202e-07
2.0035017509,1.261e-07
2.0085042521000003,1.327e-07
2.0135067534,1.401e-07
2.0185092546,1.486e-07
2.0235117559,1.583e-07
2.0285142571,1.695e-07
2.0335167584000002,1.825e-07
2.0385192596,1.977e-07
2.0435217609,2.156e-07
2.0485242621,2.3719999999999998e-07
2.0535267634,2.6320000000000003e-07
2.0585292646,2.953e-07
2.0635317659,3.3520000000000004e-07
2.0685342671,3.861e-07
2.0735367684,4.523e-07
2.0785392696000002,5.406000000000001e-07
2.0835417709,6.623999999999999e-07
2.0885442721,8.37e-07
2.0935467734,1.1003e-06
2.0985492746000003,1.5243000000000002e-06
2.1035517759,2.2732e-06
2.1085542771,3.7876e-06
2.1135567784,7.6139999999999994e-06
2.1185592796,2.25718e-05
2.1235617809000003,0.00021710259999999998
2.1285642821,7.64481e-05
2.1335667834,1.4363299999999998e-05
2.1385692846,5.775599999999999e-06
2.1435717859,3.1098000000000003e-06
2.1485742871,1.9535e-06
2.1535767884,1.3506999999999998e-06
2.1585792896,9.976e-07
2.1635817909,7.734000000000001e-07
2.1685842921000003,6.223e-07
2.1735867934,5.158e-07
2.1785892946,4.3810000000000004e-07
2.1835917959,3.796e-07
2.1885942971,3.347e-07
2.1935967984,2.994e-07
2.1985992996,2.713e-07
2.2036018009,2.486e-07
2.2086043022,2.301e-07
2.2136068034,2.1469999999999998e-07
2.2186093047,2.0199999999999998e-07
2.2236118059,1.913e-07
2.2286143072,1.823e-07
2.2336168084,1.7460000000000001e-07
2.2386193097,1.6809999999999998e-07
2.2436218109,1.6260000000000001e-07
2.2486243122,1.578e-07
2.2536268134,1.5380000000000001e-07
2.2586293147,1.503e-07
2.2636318159,1.474e-07
2.2686343172,1.449e-07
2.2736368184,1.4279999999999998e-07
2.2786393197,1.4109999999999999e-07
2.2836418209000002,1.396e-07
2.2886443222,1.384e-07
2.2936468234,1.375e-07
2.2986493247,1.368e-07
2.3036518259,1.363e-07
2.3086543272,1.359e-07
2.3136568284,1.358e-07
2.3186593297,1.358e-07
2.3236618309,1.359e-07
2.3286643322,1.362e-07
2.3336668334,1.366e-07
2.3386693347,1.371e-07
2.3436718359,1.377e-07
2.3486743372,1.384e-07
2.3536768384,1.392e-07
2.3586793397,1.402e-07
2.3636818409,1.412e-07
2.3686843422,1.423e-07
2.3736868434000002,1.435e-07
2.3786893447,1.4470000000000002e-07
2.3836918459,1.461e-07
2.3886943472,1.475e-07
2.3936968484,1.491e-07
2.3986993497,1.507e-07
2.4037018509,1.5240000000000001e-07
2.4087043522,1.541e-07
2.4137068534,1.56e-07
2.4187093547,1.579e-07
2.4237118559,1.599e-07
2.4287143572,1.62e-07
2.4337168584,1.6420000000000003e-07
2.4387193597,1.665e-07
2.4437218609,1.688e-07
2.4487243622,1.712e-07
2.4537268634,1.7379999999999998e-07
2.4587293647,1.7640000000000002e-07
2.4637318659,1.791e-07
2.4687343672,1.819e-07
2.4737368684,1.8480000000000001e-07
2.4787393697,1.878e-07
2.4837418709,1.909e-07
2.4887443721999998,1.941e-07
2.4937468734,1.9739999999999998e-07
2.4987493747,2.009e-07
2.5037518759,2.044e-07
2.5087543772,2.081e-07
2.5137568784,2.119e-07
2.5187593797,2.158e-07
2.5237618809,2.198e-07
2.5287643822,2.24e-07
2.5337668834000002,2.284e-07
2.5387693847,2.329e-07
2.5437718859,2.375e-07
2.5487743872,2.423e-07
2.5537768884,2.473e-07
2.5587793897,2.525e-07
2.5637818909,2.578e-07
2.5687843922,2.634e-07
2.5737868934,2.691e-07
2.5787893947,2.75e-07
2.5837918959,2.812e-07
2.5887943972,2.876e-07
2.5937968984,2.9420000000000003e-07
2.5987993997,3.011e-07
2.6038019009999998,3.083e-07
2.6088044022,3.157e-07
2.6138069035,3.2340000000000005e-07
2.6188094047,3.314e-07
2.623811906,3.3979999999999996e-07
2.6288144072,3.4850000000000003e-07
2.6338169085,3.575e-07
2.6388194097,3.6700000000000004e-07
2.643821911,3.768e-07
2.6488244122,3.87e-07
2.6538269135,3.977e-07
2.6588294147,4.089e-07
2.663831916,4.205e-07
2.6688344172,4.3270000000000006e-07
2.6738369185,4.4549999999999996e-07
2.6788394197,4.588e-07
2.683841921,4.7270000000000004e-07
2.6888444222000003,4.874e-07
2.6938469235,5.027000000000001e-07
2.6988494247,5.188e-07
2.703851926,5.357e-07
2.7088544272000004,5.535e-07
2.7138569285000003,5.722e-07
2.7188594297,5.919e-07
2.723861931,6.126e-07
2.7288644322000004,6.345e-07
2.7338669335000003,6.576000000000001e-07
2.7388694347,6.82e-07
2.743871936,7.078e-07
2.7488744372000005,7.352e-07
2.7538769385000004,7.642e-07
2.7588794397000003,7.948999999999999e-07
2.763881941,8.276e-07
2.7688844422,8.624e-07
2.7738869435000004,8.995e-07
2.7788894447000003,9.39e-07
2.7838919460000002,9.813e-07
2.7888944472,1.0265e-06
2.7938969485,1.0748999999999999e-06
2.7988994497000004,1.1269e-06
2.8039019510000003,1.1828e-06
2.8089044522,1.243e-06
2.8139069535,1.308e-06
2.8189094547000004,1.3782e-06
2.8239119560000003,1.4543e-06
2.8289144572000002,1.5369999999999999e-06
2.8339169585,1.6269999999999998e-06
2.8389194597000005,1.7251e-06
2.8439219610000004,1.8325e-06
2.8489244622000003,1.9503e-06
2.8539269635,2.08e-06
2.8589294647,2.223e-06
2.8639319660000004,2.3815e-06
2.8689344672000003,2.5576e-06
2.8739369685000002,2.7541000000000004e-06
2.8789394697,2.9742000000000003e-06
2.883941971,3.2219e-06
2.8889444722000004,3.5021e-06
2.8939469735000003,3.8205e-06
2.8989494747,4.1846e-06
2.903951976,4.6034e-06
2.9089544772000004,5.0886e-06
2.9139569785000003,5.6548000000000005e-06
2.9189594797000002,6.3212e-06
2.923961981,7.1127e-06
2.9289644822000005,8.0629e-06
2.9339669835000004,9.2169e-06
2.9389694847000003,1.06373e-05
2.943971986,1.24124e-05
2.9489744872,1.46705e-05
2.9539769885000005,1.7603e-05
2.9589794897000004,2.1505500000000003e-05
2.9639819910000003,2.68535e-05
2.9689844922,3.445e-05
2.9739869935,4.57321e-05
2.9789894947000004,6.34635e-05
2.9839919960000003,9.345370000000001e-05
2.9889944972,0.000149302
2.9939969985,0.0002666506
2.9989994997000005,0.0005379991000000001
3.0040020010000004,0.0009761659
3.0090045023000003,0.0008011073
3.0140070035,0.0003950547
3.0190095048,0.0002051516
3.0240120060000004,0.0001207926
3.0290145073000003,7.84632e-05
3.0340170085000002,5.4723000000000004e-05
3.0390195098,4.02146e-05
3.044022011,3.07467e-05
3.0490245123000004,2.4244499999999998e-05
3.0540270135000003,1.95943e-05
3.0590295148,1.61575e-05
3.064032016,1.35476e-05
3.0690345173,1.152e-05
3.0740370185000003,9.9141e-06
3.0790395198000002,8.6209e-06
3.084042021,7.5645e-06
3.0890445223,6.6903999999999995e-06
3.0940470235000004,5.959099999999999e-06
3.0990495248000003,5.3411e-06
3.104052026,4.8143e-06
3.1090545273,4.3615e-06
3.1140570285000004,3.9696e-06
3.1190595298000003,3.6282e-06
3.1240620310000002,3.3288e-06
3.1290645323,3.065e-06
3.1340670335,2.8313e-06
3.1390695348000004,2.6232e-06
3.1440720360000003,2.4372e-06
3.1490745373,2.2703e-06
3.1540770385,2.12e-06
3.1590795398,1.984e-06
3.1640820410000003,1.8607e-06
3.1690845423000003,1.7486e-06
3.1740870435,1.6462e-06
3.1790895448,1.5526e-06
3.1840920460000004,1.4666999999999999e-06
3.1890945473000003,1.3878e-06
3.1940970485,1.315e-06
3.1990995498,1.2478e-06
3.2041020510000005,1.186e-06
3.2091045523000004,1.128e-06
3.2141070535000003,1.0744e-06
3.2191095548,1.0246e-06
3.224112056,9.781e-07
3.2291145573000004,9.347e-07
3.2341170585000003,8.942e-07
3.2391195598,8.562000000000001e-07
3.244122061,8.206e-07
3.2491245623,7.872e-07
3.2541270635000004,7.556999999999999e-07
3.2591295648000003,7.261e-07
3.264132066,6.982999999999999e-07
3.2691345673,6.719e-07
3.2741370685000004,6.470999999999999e-07
3.2791395698000003,6.235999999999999e-07
3.284142071,6.013000000000001e-07
3.2891445723,5.803e-07
3.2941470735,5.603000000000001e-07
3.2991495748000004,5.413e-07
3.3041520760000003,5.233e-07
3.3091545773,5.061e-07
3.3141570785,4.898e-07
3.3191595798,4.743e-07
3.3241620810000003,4.594e-07
3.3291645823000002,4.453e-07
3.3341670835,4.318e-07
3.3391695848,4.189e-07
3.3441720860000004,4.0659999999999995e-07
3.3491745873000003,3.9479999999999996e-07
3.3541770885,3.836e-07
3.3591795898,3.728e-07
3.3641820910000004,3.624e-07
3.3691845923000003,3.525e-07
3.3741870935000002,3.43e-07
3.3791895948,3.3380000000000004e-07
3.384192096,3.25e-07
3.3891945973000004,3.166e-07
3.3941970985000003,3.085e-07
3.3991995998,3.007e-07
3.4042021011,2.932e-07
3.4092046023,2.859e-07
3.4142071036000003,2.79e-07
3.4192096048000002,2.7219999999999996e-07
3.4242121061,2.6579999999999996e-07
3.4292146073,2.595e-07
3.4342171086,2.5350000000000004e-07
3.4392196098000003,2.477e-07
3.4442221111,2.4199999999999997e-07
3.4492246123,2.3660000000000001e-07
3.4542271136,2.3129999999999999e-07
3.4592296148000004,2.2629999999999998e-07
3.4642321161000003,2.214e-07
3.4692346173,2.166e-07
3.4742371186,2.12e-07
3.4792396198000004,2.075e-07
3.4842421211000003,2.032e-07
3.4892446223,1.99e-07
3.4942471236,1.95e-07
3.4992496248,1.91e-07
3.5042521261000004,1.8719999999999998e-07
3.5092546273000003,1.8350000000000002e-07
3.5142571286,1.799e-07
3.5192596298,1.7640000000000002e-07
3.5242621311,1.73e-07
3.5292646323000003,1.698e-07
3.5342671336,1.666e-07
3.5392696348,1.635e-07
3.5442721361,1.6039999999999998e-07
3.5492746373000004,1.575e-07
3.5542771386000003,1.5460000000000002e-07
3.5592796398,1.519e-07
3.5642821411,1.491e-07
3.5692846423,1.465e-07
3.5742871436000003,1.439e-07
3.5792896448000002,1.4150000000000002e-07
3.5842921461,1.3900000000000001e-07
3.5892946473,1.366e-07
3.5942971486,1.343e-07
3.5992996498000003,1.321e-07
3.6043021511,1.299e-07
3.6093046523,1.278e-07
3.6143071536,1.257e-07
3.6193096548000003,1.236e-07
3.6243121561000002,1.216e-07
3.6293146573,1.197e-07
3.6343171586,1.178e-07
3.6393196598000004,1.1599999999999999e-07
3.6443221611000003,1.142e-07
3.6493246623,1.124e-07
3.6543271636,1.107e-07
3.6593296648,1.0900000000000001e-07
3.6643321661000003,1.073e-07
3.6693346673000002,1.057e-07
3.6743371686,1.0419999999999999e-07
3.6793396698,1.0259999999999999e-07
3.6843421711,1.011e-07
3.6893446723000003,9.970000000000001e-08
3.6943471736,9.82e-08
3.6993496748,9.679999999999999e-08
3.7043521761,9.54e-08
3.7093546773000003,9.41e-08
3.7143571786000003,9.28e-08
3.7193596798,9.15e-08
3.7243621811,9.02e-08
3.7293646823000004,8.9e-08
3.7343671836000003,8.779999999999999e-08
3.7393696848,8.660000000000001e-08
3.7443721861,8.54e-08
3.7493746873,8.43e-08
3.7543771886000004,8.32e-08
3.7593796898000003,8.210000000000001e-08
3.7643821911,8.1e-08
3.7693846923,8e-08
3.7743871936,7.89e-08
3.7793896948000003,7.79e-08
3.7843921961,7.690000000000001e-08
3.7893946973,7.59e-08
3.7943971986,7.5e-08
3.7993996998000004,7.41e-08
3.8044022011000003,7.31e-08
3.8094047024,7.22e-08
3.8144072036,7.139999999999999e-08
3.8194097049,7.05e-08
3.8244122061000003,6.96e-08
3.8294147074000002,6.88e-08
3.8344172086,6.8e-08
3.8394197099,6.719999999999999e-08
3.8444222111,6.64e-08
3.8494247124000003,6.559999999999999e-08
3.8544272136,6.48e-08
3.8594297149,6.41e-08
3.8644322161,6.33e-08
3.8694347174,6.259999999999999e-08
3.8744372186000002,6.19e-08
3.8794397199,6.12e-08
3.8844422211,6.049999999999999e-08
3.8894447224,5.98e-08
3.8944472236000003,5.92e-08
3.8994497249,5.8499999999999994e-08
3.9044522261,5.79e-08
3.9094547274,5.7300000000000004e-08
3.9144572286000003,5.6600000000000004e-08
3.9194597299000002,5.6e-08
3.9244622311,5.54e-08
3.9294647324,5.48e-08
3.9344672336,5.42e-08
3.9394697349000003,5.37e-08
3.9444722361,5.31e-08
3.9494747374,5.26e-08
3.9544772386,5.2e-08
3.9594797399,5.1500000000000005e-08
3.9644822411000002,5.09e-08
3.9694847424,5.04e-08
3.9744872436,4.9900000000000003e-08
3.9794897449,4.9400000000000006e-08
3.9844922461000003,4.8899999999999995e-08
3.9894947474,4.8399999999999997e-08
3.9944972486,4.79e-08
3.9994997499,4.75e-08
4.0045022511,4.7000000000000004e-08
4.0095047524,4.6500000000000006e-08
4.0145072536,4.61e-08
4.0195097549000005,4.56e-08
4.0245122561,4.5199999999999994e-08
4.0295147574,4.4800000000000004e-08
4.0345172586,4.43e-08
4.0395197599,4.3899999999999996e-08
4.0445222611,4.35e-08
4.0495247624,4.3099999999999996e-08
4.0545272636,4.27e-08
4.0595297649,4.23e-08
4.0645322661000005,4.1900000000000005e-08
4.0695347674,4.15e-08
4.0745372686,4.1100000000000004e-08
4.0795397699,4.08e-08
4.0845422711,4.04e-08
4.0895447724,4e-08
4.0945472736,3.9700000000000005e-08
4.0995497749,3.93e-08
4.1045522761,3.8900000000000004e-08
4.1095547774000005,3.86e-08
4.1145572786,3.83e-08
4.1195597799,3.79e-08
4.1245622811,3.76e-08
4.1295647824,3.73e-08
4.1345672836,3.69e-08
4.1395697849,3.6600000000000003e-08
4.1445722861,3.63e-08
4.1495747874,3.6e-08
4.1545772886000005,3.5699999999999995e-08
4.1595797899,3.54e-08
4.1645822911,3.5099999999999997e-08
4.1695847924,3.48e-08
4.1745872936,3.4500000000000005e-08
4.1795897949,3.42e-08
4.1845922961,3.39e-08
4.1895947974,3.3700000000000004e-08
4.1945972986,3.34e-08
4.1995997999,3.31e-08
4.2046023012000004,3.2799999999999996e-08
4.2096048024,3.26e-08
4.2146073037,3.23e-08
4.2196098049,3.21e-08
4.2246123062,3.18e-08
4.2296148074,3.15e-08
4.2346173087,3.1299999999999996e-08
4.2396198099,3.1e-08
4.2446223112,3.08e-08
4.2496248124000005,3.06e-08
4.2546273137,3.03e-08
4.2596298149,3.01e-08
4.2646323162,2.99e-08
4.2696348174,2.96e-08
4.2746373187,2.94e-08
4.2796398199,2.92e-08
4.2846423212,2.8999999999999998e-08
4.2896448224,2.8700000000000002e-08
4.2946473237000005,2.85e-08
4.2996498249,2.8300000000000002e-08
4.3046523262,2.81e-08
4.3096548274,2.7900000000000002e-08
4.3146573287,2.77e-08
4.3196598299,2.75e-08
4.3246623312,2.73e-08
4.3296648324,2.71e-08
4.3346673337,2.69e-08
4.3396698349000005,2.67e-08
4.3446723362,2.65e-08
4.3496748374,2.63e-08
4.3546773387,2.61e-08
4.3596798399,2.5899999999999997e-08
4.3646823412,2.57e-08
4.3696848424,2.5499999999999997e-08
4.3746873437,2.54e-08
4.3796898449,2.52e-08
4.3846923462000005,2.5e-08
4.3896948474,2.48e-08
4.3946973487,2.4700000000000003e-08
4.3996998499,2.45e-08
4.4047023512,2.4300000000000003e-08
4.4097048524,2.4199999999999998e-08
4.4147073537,2.4e-08
4.4197098549,2.3799999999999998e-08
4.4247123562,2.37e-08
4.4297148574000005,2.3500000000000002e-08
4.4347173587,2.33e-08
4.4397198599,2.32e-08
4.4447223612,2.2999999999999998e-08
4.4497248624,2.29e-08
4.4547273637,2.27e-08
4.4597298649,2.2599999999999997e-08
4.4647323662,2.2400000000000002e-08
4.4697348674,2.23e-08
4.4747373687,2.21e-08
4.4797398699,2.2000000000000002e-08
4.4847423712,2.18e-08
4.4897448724,2.17e-08
4.4947473737,2.16e-08
4.4997498749,2.14e-08
4.5047523762,2.13e-08
4.5097548774,2.12e-08
4.5147573787,2.1e-08
4.5197598799000005,2.09e-08
4.5247623812,2.08e-08
4.5297648824,2.06e-08
4.5347673837,2.0499999999999998e-08
4.5397698849,2.04e-08
4.5447723862,2.02e-08
4.5497748874,2.0099999999999998e-08
4.5547773887,2e-08
4.5597798899,1.99e-08
4.5647823912,1.97e-08
4.5697848924,1.96e-08
4.5747873937,1.95e-08
4.5797898949,1.94e-08
4.5847923962,1.93e-08
4.5897948974,1.91e-08
4.5947973987,1.8999999999999998e-08
4.5997998999,1.89e-08
4.6048024012,1.88e-08
4.6098049025,1.8700000000000002e-08
4.6148074037,1.86e-08
4.619809905,1.85e-08
4.6248124062,1.84e-08
4.6298149075,1.8300000000000002e-08
4.6348174087,1.81e-08
4.63981991,1.8e-08
4.6448224112,1.79e-08
4.6498249125,1.78e-08
4.6548274137,1.77e-08
4.659829915,1.76e-08
4.6648324162,1.75e-08
4.6698349175,1.74e-08
4.6748374187,1.73e-08
4.67983992,1.72e-08
4.6848424212,1.71e-08
4.6898449225,1.7e-08
4.6948474237,1.69e-08
4.699849925,1.6799999999999998e-08
4.7048524262,1.67e-08
4.7098549275,1.67e-08
4.7148574287,1.66e-08
4.71985993,1.65e-08
4.7248624312,1.6399999999999998e-08
4.7298649325,1.63e-08
4.7348674337,1.62e-08
4.739869935,1.6100000000000002e-08
4.7448724362,1.6e-08
4.7498749375,1.59e-08
4.7548774387,1.59e-08
4.75987994,1.58e-08
4.7648824412,1.57e-08
4.7698849425,1.56e-08
4.7748874437,1.57e-08
4.779889945,1.56e-08
4.7848924462,1.54e-08
4.7898949475,1.53e-08
4.7948974487000005,1.52e-08
4.79989995,1.51e-08
4.8049024512,1.5e-08
4.8099049525,1.49e-08
4.8149074537,1.49e-08
4.819909955,1.48e-08
4.8249124562,1.47e-08
4.8299149575,1.46e-08
4.8349174587,1.46e-08
4.83991996,1.4499999999999999e-08
4.8449224612,1.44e-08
4.8499249625,1.4299999999999999e-08
4.8549274637,1.4299999999999999e-08
4.859929965,1.42e-08
4.8649324662,1.4099999999999999e-08
4.8699349675,1.4e-08
4.8749374687,1.4e-08
4.87993997,1.3899999999999999e-08
4.8849424712000005,1.38e-08
4.8899449725,1.38e-08
4.8949474737,1.37e-08
4.899949975,1.3600000000000001e-08
4.9049524762,1.3600000000000001e-08
4.9099549775,1.35e-08
4.9149574787,1.3400000000000001e-08
4.91995998,1.3400000000000001e-08
4.9249624812,1.33e-08
4.9299649825,1.32e-08
4.9349674837,1.32e-08
4.939969985,1.31e-08
4.9449724862,1.3e-08
4.9499749875,1.3e-08
4.9549774887,1.29e-08
4.95997999,1.28e-08
4.9649824912,1.28e-08
4.9699849925,1.27e-08
4.9749874937000005,1.27e-08
4.979989995,1.26e-08
4.9849924962,1.25e-08
4.9899949975,1.25e-08
4.9949974987,1.24e-08
5.0,1.24e-08


==> vertical_scan_3_shift_int.csv <==
-4.9949974987,8.158200000000001e-06
-4.9899949975,8.1988e-06
-4.9849924962,8.2397e-06
-4.979989995,8.2809e-06
-4.9749874937000005,8.3224e-06
-4.9699849925,8.3642e-06
-4.9649824912,8.4064e-06
-4.95997999,8.4488e-06
-4.9549774887,8.4916e-06
-4.9499749875,8.5347e-06
-4.9449724862,8.5782e-06
-4.939969985,8.621900000000001e-06
-4.9349674837,8.666e-06
-4.9299649825,8.710499999999999e-06
-4.9249624812,8.7552e-06
-4.91995998,8.8004e-06
-4.9149574787,8.845800000000001e-06
-4.9099549775,8.8916e-06
-4.9049524762,8.9378e-06
-4.899949975,8.9843e-06
-4.8949474737,9.031200000000001e-06
-4.8899449725,9.0785e-06
-4.8849424712000005,9.1261e-06
-4.87993997,9.174099999999999e-06
-4.8749374687,9.2225e-06
-4.8699349675,9.2713e-06
-4.8649324662,9.3204e-06
-4.859929965,9.37e-06
-4.8549274637,9.4199e-06
-4.8499249625,9.4702e-06
-4.8449224612,9.5209e-06
-4.83991996,9.572100000000001e-06
-4.8349174587,9.6236e-06
-4.8299149575,9.6756e-06
-4.8249124562,9.727999999999999e-06
-4.819909955,9.7808e-06
-4.8149074537,9.834e-06
-4.8099049525,9.8877e-06
-4.8049024512,9.9418e-06
-4.79989995,9.9963e-06
-4.7948974487000005,1.00513e-05
-4.7898949475,1.01068e-05
-4.7848924462,1.01627e-05
-4.779889945,1.0219e-05
-4.7748874437,1.02759e-05
-4.7698849425,1.03332e-05
-4.7648824412,1.0390899999999999e-05
-4.75987994,1.0449200000000002e-05
-4.7548774387,1.05079e-05
-4.7498749375,1.0567200000000001e-05
-4.7448724362,1.06269e-05
-4.739869935,1.06872e-05
-4.7348674337,1.07479e-05
-4.7298649325,1.0809200000000001e-05
-4.7248624312,1.0871e-05
-4.71985993,1.0933299999999999e-05
-4.7148574287,1.0996199999999998e-05
-4.7098549275,1.10596e-05
-4.7048524262,1.11235e-05
-4.699849925,1.1188e-05
-4.6948474237,1.1253099999999999e-05
-4.6898449225,1.1318699999999999e-05
-4.6848424212,1.13849e-05
-4.67983992,1.14516e-05
-4.6748374187,1.1519000000000001e-05
-4.6698349175,1.15869e-05
-4.6648324162,1.1655499999999999e-05
-4.659829915,1.17246e-05
-4.6548274137,1.17944e-05
-4.6498249125,1.18647e-05
-4.6448224112,1.19357e-05
-4.63981991,1.20074e-05
-4.6348174087,1.20796e-05
-4.6298149075,1.21526e-05
-4.6248124062,1.2226199999999998e-05
-4.619809905,1.23004e-05
-4.6148074037,1.23753e-05
-4.6098049025,1.24509e-05
-4.6048024012,1.2527200000000001e-05
-4.5997998999,1.26042e-05
-4.5947973987,1.2681900000000001e-05
-4.5897948974,1.27603e-05
-4.5847923962,1.2839400000000001e-05
-4.5797898949,1.29193e-05
-4.5747873937,1.29999e-05
-4.5697848924,1.3081300000000001e-05
-4.5647823912,1.3163399999999998e-05
-4.5597798899,1.3246199999999999e-05
-4.5547773887,1.3329900000000001e-05
-4.5497748874,1.34144e-05
-4.5447723862,1.34996e-05
-4.5397698849,1.35857e-05
-4.5347673837,1.36725e-05
-4.5297648824,1.3760199999999999e-05
-4.5247623812,1.38488e-05
-4.5197598799000005,1.39381e-05
-4.5147573787,1.40284e-05
-4.5097548774,1.4119500000000001e-05
-4.5047523762,1.4211500000000001e-05
-4.4997498749,1.43044e-05
-4.4947473737,1.4398199999999999e-05
-4.4897448724,1.44929e-05
-4.4847423712,1.45886e-05
-4.4797398699,1.46851e-05
-4.4747373687,1.47827e-05
-4.4697348674,1.4881199999999999e-05
-4.4647323662,1.49806e-05
-4.4597298649,1.5081099999999999e-05
-4.4547273637,1.51826e-05
-4.4497248624,1.52851e-05
-4.4447223612,1.53886e-05
-4.4397198599,1.54932e-05
-4.4347173587,1.55988e-05
-4.4297148574000005,1.57055e-05
-4.4247123562,1.58132e-05
-4.4197098549,1.59221e-05
-4.4147073537,1.6032100000000002e-05
-4.4097048524,1.6143199999999998e-05
-4.4047023512,1.62555e-05
-4.3996998499,1.6368900000000002e-05
-4.3946973487,1.64836e-05
-4.3896948474,1.65994e-05
-4.3846923462000005,1.67164e-05
-4.3796898449,1.68346e-05
-4.3746873437,1.69541e-05
-4.3696848424,1.70749e-05
-4.3646823412,1.71969e-05
-4.3596798399,1.73202e-05
-4.3546773387,1.74449e-05
-4.3496748374,1.7570799999999998e-05
-4.3446723362,1.76982e-05
-4.3396698349000005,1.78269e-05
-4.3346673337,1.7957e-05
-4.3296648324,1.8088499999999998e-05
-4.3246623312,1.82214e-05
-4.3196598299,1.8355799999999998e-05
-4.3146573287,1.84916e-05
-4.3096548274,1.8629e-05
-4.3046523262,1.87679e-05
-4.2996498249,1.89083e-05
-4.2946473237000005,1.90502e-05
-4.2896448224,1.9193800000000002e-05
-4.2846423212,1.9338900000000002e-05
-4.2796398199,1.94857e-05
-4.2746373187,1.96342e-05
-4.2696348174,1.97843e-05
-4.2646323162,1.99361e-05
-4.2596298149,2.0089700000000002e-05
-4.2546273137,2.0245e-05
-4.2496248124000005,2.04021e-05
-4.2446223112,2.0561e-05
-4.2396198099,2.0721700000000002e-05
-4.2346173087,2.08843e-05
-4.2296148074,2.10488e-05
-4.2246123062,2.12152e-05
-4.2196098049,2.13836e-05
-4.2146073037,2.1554e-05
-4.2096048024,2.1726300000000002e-05
-4.2046023012000004,2.1900700000000002e-05
-4.1995997999,2.20772e-05
-4.1945972986,2.2255799999999998e-05
-4.1895947974,2.2436599999999998e-05
-4.1845922961,2.26195e-05
-4.1795897949,2.2804600000000002e-05
-4.1745872936,2.2992e-05
-4.1695847924,2.31816e-05
-4.1645822911,2.3373600000000003e-05
-4.1595797899,2.35679e-05
-4.1545772886000005,2.37647e-05
-4.1495747874,2.3964e-05
-4.1445722861,2.41667e-05
-4.1395697849,2.43718e-05
-4.1345672836,2.45765e-05
-4.1295647824,2.4785500000000002e-05
-4.1245622811,2.49973e-05
-4.1195597799,2.52119e-05
-4.1145572786,2.54292e-05
-4.1095547774000005,2.56492e-05
-4.1045522761,2.58721e-05
-4.0995497749,2.60979e-05
-4.0945472736,2.63265e-05
-4.0895447724,2.6558200000000003e-05
-4.0845422711,2.6792800000000002e-05
-4.0795397699,2.70305e-05
-4.0745372686,2.72713e-05
-4.0695347674,2.75153e-05
-4.0645322661000005,2.77625e-05
-4.0595297649,2.8013e-05
-4.0545272636,2.82668e-05
-4.0495247624,2.85241e-05
-4.0445222611,2.87847e-05
-4.0395197599,2.90489e-05
-4.0345172586,2.93167e-05
-4.0295147574,2.95881e-05
-4.0245122561,2.9863200000000002e-05
-4.0195097549000005,3.01421e-05
-4.0145072536,3.04248e-05
-4.0095047524,3.07114e-05
-4.0045022511,3.10021e-05
-3.9994997499,3.12967e-05
-3.9944972486,3.15955e-05
-3.9894947474,3.18985e-05
-3.9844922461000003,3.22057e-05
-3.9794897449,3.2517399999999995e-05
-3.9744872436,3.28334e-05
-3.9694847424,3.3154e-05
-3.9644822411000002,3.34792e-05
-3.9594797399,3.3809e-05
-3.9544772386,3.4143699999999996e-05
-3.9494747374,3.44832e-05
-3.9444722361,3.4827600000000005e-05
-3.9394697349000003,3.51772e-05
-3.9344672336,3.55318e-05
-3.9294647324,3.58918e-05
-3.9244622311,3.6256999999999995e-05
-3.9194597299000002,3.66278e-05
-3.9144572286000003,3.70041e-05
-3.9094547274,3.7386e-05
-3.9044522261,3.77738e-05
-3.8994497249,3.8167399999999996e-05
-3.8944472236000003,3.8567e-05
-3.8894447224,3.89728e-05
-3.8844422211,3.93848e-05
-3.8794397199,3.98032e-05
-3.8744372186000002,4.02281e-05
-3.8694347174,4.06597e-05
-3.8644322161,4.1098e-05
-3.8594297149,4.15432e-05
-3.8544272136,4.19955e-05
-3.8494247124000003,4.24549e-05
-3.8444222111,4.29217e-05
-3.8394197099,4.3396e-05
-3.8344172086,4.3878e-05
-3.8294147074000002,4.4367700000000006e-05
-3.8244122061000003,4.48654e-05
-3.8194097049,4.5371300000000004e-05
-3.8144072036,4.58854e-05
-3.8094047024,4.640810000000001e-05
-3.8044022011000003,4.693939999999999e-05
-3.7993996998000004,4.74795e-05
-3.7943971986,4.80288e-05
-3.7893946973,4.85872e-05
-3.7843921961,4.91551e-05
-3.7793896948000003,4.97326e-05
-3.7743871936,5.032e-05
-3.7693846923,5.0917399999999995e-05
-3.7643821911,5.15251e-05
-3.7593796898000003,5.21433e-05
-3.7543771886000004,5.2772299999999996e-05
-3.7493746873,5.34123e-05
-3.7443721861,5.40635e-05
-3.7393696848,5.47262e-05
-3.7343671836000003,5.5400600000000006e-05
-3.7293646823000004,5.60871e-05
-3.7243621811,5.67858e-05
-3.7193596798,5.74971e-05
-3.7143571786000003,5.82212e-05
-3.7093546773000003,5.89585e-05
-3.7043521761,5.97092e-05
-3.6993496748,6.04737e-05
-3.6943471736,6.12523e-05
-3.6893446723000003,6.20453e-05
-3.6843421711,6.2853e-05
-3.6793396698,6.36758e-05
-3.6743371686,6.451409999999999e-05
-3.6693346673000002,6.53682e-05
-3.6643321661000003,6.62385e-05
-3.6593296648,6.71254e-05
-3.6543271636,6.80293e-05
-3.6493246623,6.89505e-05
-3.6443221611000003,6.98896e-05
-3.6393196598000004,7.08469e-05
-3.6343171586,7.18229e-05
-3.6293146573,7.28181e-05
-3.6243121561000002,7.38328e-05
-3.6193096548000003,7.486770000000001e-05
-3.6143071536,7.59231e-05
-3.6093046523,7.699970000000001e-05
-3.6043021511,7.80979e-05
-3.5992996498000003,7.92182e-05
-3.5942971486,8.03613e-05
-3.5892946473,8.15277e-05
-3.5842921461,8.271790000000001e-05
-3.5792896448000002,8.39326e-05
-3.5742871436000003,8.51725e-05
-3.5692846423,8.64381e-05
-3.5642821411,8.773e-05
-3.5592796398,8.90491e-05
-3.5542771386000003,9.03959e-05
-3.5492746373000004,9.177120000000001e-05
-3.5442721361,9.31757e-05
-3.5392696348,9.46101e-05
-3.5342671336,9.607530000000001e-05
-3.5292646323000003,9.757200000000001e-05
-3.5242621311,9.91011e-05
-3.5192596298,0.0001006633
-3.5142571286,0.00010225959999999999
-3.5092546273000003,0.0001038908
-3.5042521261000004,0.00010555790000000001
-3.4992496248,0.0001072617
-3.4942471236,0.0001090033
-3.4892446223,0.0001107836
-3.4842421211000003,0.00011260360000000001
-3.4792396198000004,0.00011446440000000001
-3.4742371186,0.000116367
-3.4692346173,0.0001183126
-3.4642321161000003,0.00012030219999999999
-3.4592296148000004,0.0001223369
-3.4542271136,0.000124418
-3.4492246123,0.0001265467
-3.4442221111,0.0001287242
-3.4392196098000003,0.0001309517
-3.4342171086,0.00013323059999999998
-3.4292146073,0.0001355621
-3.4242121061,0.00013794760000000001
-3.4192096048000002,0.0001403885
-3.4142071036000003,0.0001428861
-3.4092046023,0.00014544190000000001
-3.4042021011,0.0001480573
-3.3991995998,0.0001507339
-3.3941970985000003,0.000153473
-3.3891945973000004,0.0001562763
-3.384192096,0.0001591452
-3.3791895948,0.00016208139999999998
-3.3741870935000002,0.0001650864
-3.3691845923000003,0.0001681618
-3.3641820910000004,0.0001713091
-3.3591795898,0.00017453009999999998
-3.3541770885,0.0001778264
-3.3491745873000003,0.0001811995
-3.3441720860000004,0.0001846511
-3.3391695848,0.00018818279999999998
-3.3341670835,0.0001917961
-3.3291645823000002,0.0001954928
-3.3241620810000003,0.00019927419999999998
-3.3191595798,0.00020314200000000001
-3.3141570785,0.0002070977
-3.3091545773,0.00021114259999999998
-3.3041520760000003,0.00021527810000000001
-3.2991495748000004,0.0002195055
-3.2941470735,0.0002238261
-3.2891445723,0.00022824099999999999
-3.284142071,0.0002327512
-3.2791395698000003,0.00023735759999999999
-3.2741370685000004,0.00024206099999999999
-3.2691345673,0.0002468619
-3.264132066,0.0002517609
-3.2591295648000003,0.00025675810000000003
-3.2541270635000004,0.0002618537
-3.2491245623,0.0002670473
-3.244122061,0.0002723386
-3.2391195598,0.0002777268
-3.2341170585000003,0.0002832108
-3.2291145573000004,0.0002887894
-3.224112056,0.0002944608
-3.2191095548,0.0003002228
-3.2141070535000003,0.0003060729
-3.2091045523000004,0.0003120081
-3.2041020510000005,0.000318025
-3.1990995498,0.0003241195
-3.1940970485,0.0003302871
-3.1890945473000003,0.00033652279999999996
-3.1840920460000004,0.00034282089999999996
-3.1790895448,0.0003491749
-3.1740870435,0.0003555779
-3.1690845423000003,0.00036202230000000003
-3.1640820410000003,0.0003684997
-3.1590795398,0.0003750009
-3.1540770385,0.0003815161
-3.1490745373,0.00038803480000000005
-3.1440720360000003,0.0003945456
-3.1390695348000004,0.0004010364
-3.1340670335,0.0004074944
-3.1290645323,0.00041390599999999996
-3.1240620310000002,0.00042025699999999994
-3.1190595298000003,0.0004265326
-3.1140570285000004,0.0004327171
-3.1090545273,0.00043879449999999995
-3.104052026,0.0004447483
-3.0990495248000003,0.0004505614
-3.0940470235000004,0.0004562165
-3.0890445223,0.0004616961
-3.084042021,0.0004669825
-3.0790395198000002,0.0004720579
-3.0740370185000003,0.00047690480000000006
-3.0690345173,0.00048150589999999995
-3.064032016,0.0004858441
-3.0590295148,0.0004899032
-3.0540270135000003,0.0004936673
-3.0490245123000004,0.0004971215000000001
-3.044022011,0.0005002518
-3.0390195098,0.0005030453
-3.0340170085000002,0.0005054904
-3.0290145073000003,0.0005075768
-3.0240120060000004,0.0005092955000000001
-3.0190095048,0.0005106394
-3.0140070035,0.0005116026
-3.0090045023000003,0.0005121813
-3.0040020010000004,0.0005123735
-2.9989994997000005,0.0005121786000000001
-2.9939969985,0.000511596
-2.9889944972,0.0005106313
-2.9839919960000003,0.0005092883
-2.9789894947000004,0.0005075734
-2.9739869935,0.0005054946
-2.9689844922,0.0005030613
-2.9639819910000003,0.0005002845
-2.9589794897000004,0.0004971762000000001
-2.9539769885000005,0.0004937498
-2.9489744872,0.0004900196
-2.943971986,0.0004860009
-2.9389694847000003,0.00048170959999999997
-2.9339669835000004,0.0004771622
-2.9289644822000005,0.00047237580000000003
-2.923961981,0.00046736760000000004
-2.9189594797000002,0.0004621553
-2.9139569785000003,0.0004567563
-2.9089544772000004,0.00045118809999999997
-2.903951976,0.000445468
-2.8989494747,0.0004396132
-2.8939469735000003,0.00043364019999999996
-2.8889444722000004,0.0004275652
-2.883941971,0.000421404
-2.8789394697,0.0004151717
-2.8739369685000002,0.0004088827
-2.8689344672000003,0.0004025509
-2.8639319660000004,0.0003961894
-2.8589294647,0.00038981059999999997
-2.8539269635,0.0003834261
-2.8489244622000003,0.000377047
-2.8439219610000004,0.0003706833
-2.8389194597000005,0.0003643446
-2.8339169585,0.00035803949999999995
-2.8289144572000002,0.0003517762
-2.8239119560000003,0.0003455619
-2.8189094547000004,0.0003394034
-2.8139069535,0.0003333067
-2.8089044522,0.0003272773
-2.8039019510000003,0.00032132
-2.7988994497000004,0.0003154391
-2.7938969485,0.0003096384
-2.7888944472,0.0003039213
-2.7838919460000002,0.00029829060000000003
-2.7788894447000003,0.0002927487
-2.7738869435000004,0.0002872975
-2.7688844422,0.0002819389
-2.763881941,0.0002766739
-2.7588794397000003,0.0002715037
-2.7538769385000004,0.0002664289
-2.7488744372000005,0.00026145
-2.743871936,0.0002565671
-2.7388694347,0.0002517801
-2.7338669335000003,0.0002470889
-2.7288644322000004,0.00024249299999999998
-2.723861931,0.0002379918
-2.7188594297,0.0002335846
-2.7138569285000003,0.00022927049999999999
-2.7088544272000004,0.0002250485
-2.703851926,0.0002209176
-2.6988494247,0.0002168766
-2.6938469235,0.00021292419999999998
-2.6888444222000003,0.00020905919999999998
-2.683841921,0.0002052801
-2.6788394197,0.00020158560000000002
-2.6738369185,0.00019797419999999997
-2.6688344172,0.0001944444
-2.663831916,0.00019099470000000002
-2.6588294147,0.0001876236
-2.6538269135,0.0001843296
-2.6488244122,0.000181111
-2.643821911,0.0001779664
-2.6388194097,0.0001748943
-2.6338169085,0.000171893
-2.6288144072,0.0001689611
-2.623811906,0.000166097
-2.6188094047,0.0001632992
-2.6138069035,0.0001605663
-2.6088044022,0.0001578967
-2.6038019009999998,0.0001552891
-2.5987993997,0.0001527421
-2.5937968984,0.0001502541
-2.5887943972,0.0001478238
-2.5837918959,0.00014545
-2.5787893947,0.0001431312
-2.5737868934,0.0001408662
-2.5687843922,0.00013865360000000002
-2.5637818909,0.0001364923
-2.5587793897,0.0001343811
-2.5537768884,0.00013231860000000002
-2.5487743872,0.0001303039
-2.5437718859,0.0001283357
-2.5387693847,0.000126413
-2.5337668834000002,0.0001245346
-2.5287643822,0.0001226996
-2.5237618809,0.0001209069
-2.5187593797,0.00011915540000000001
-2.5137568784,0.0001174443
-2.5087543772,0.00011577270000000001
-2.5037518759,0.00011413950000000001
-2.4987493747,0.00011254389999999999
-2.4937468734,0.000110985
-2.4887443721999998,0.0001094621
-2.4837418709,0.00010797420000000001
-2.4787393697,0.00010652059999999999
-2.4737368684,0.0001051006
-2.4687343672,0.0001037133
-2.4637318659,0.00010235809999999999
-2.4587293647,0.0001010343
-2.4537268634,9.97412e-05
-2.4487243622,9.84782e-05
-2.4437218609,9.724450000000001e-05
-2.4387193597,9.603969999999999e-05
-2.4337168584,9.48632e-05
-2.4287143572,9.37143e-05
-2.4237118559,9.25925e-05
-2.4187093547,9.14973e-05
-2.4137068534,9.04282e-05
-2.4087043522,8.938469999999999e-05
-2.4037018509,8.836639999999999e-05
-2.3986993497,8.73727e-05
-2.3936968484,8.640340000000001e-05
-2.3886943472,8.545780000000001e-05
-2.3836918459,8.45358e-05
-2.3786893447,8.36368e-05
-2.3736868434000002,8.276059999999999e-05
-2.3686843422,8.19068e-05
-2.3636818409,8.10751e-05
-2.3586793397,8.02652e-05
-2.3536768384,7.94768e-05
-2.3486743372,7.87096e-05
-2.3436718359,7.79635e-05
-2.3386693347,7.72382e-05
-2.3336668334,7.65334e-05
-2.3286643322,7.584909999999999e-05
-2.3236618309,7.5185e-05
-2.3186593297,7.4541e-05
-2.3136568284,7.39169e-05
-2.3086543272,7.33128e-05
-2.3036518259,7.27284e-05
-2.2986493247,7.21637e-05
-2.2936468234,7.16188e-05
-2.2886443222,7.10935e-05
-2.2836418209000002,7.05879e-05
-2.2786393197,7.0102e-05
-2.2736368184,6.96359e-05
-2.2686343172,6.91897e-05
-2.2636318159,6.87634e-05
-2.2586293147,6.835729999999999e-05
-2.2536268134,6.79716e-05
-2.2486243122,6.76063e-05
-2.2436218109,6.72619e-05
-2.2386193097,6.693850000000001e-05
-2.2336168084,6.66365e-05
-2.2286143072,6.635630000000001e-05
-2.2236118059,6.60983e-05
-2.2186093047,6.58629e-05
-2.2136068034,6.565069999999999e-05
-2.2086043022,6.54622e-05
-2.2036018009,6.52981e-05
-2.1985992996,6.51591e-05
-2.1935967984,6.504590000000001e-05
-2.1885942971,6.49593e-05
-2.1835917959,6.49004e-05
-2.1785892946,6.487e-05
-2.1735867934,6.486939999999999e-05
-2.1685842921000003,6.48997e-05
-2.1635817909,6.49623e-05
-2.1585792896,6.50587e-05
-2.1535767884,6.51903e-05
-2.1485742871,6.53591e-05
-2.1435717859,6.55668e-05
-2.1385692846,6.58157e-05
-2.1335667834,6.61081e-05
-2.1285642821,6.644640000000001e-05
-2.1235617809000003,6.683350000000001e-05
-2.1185592796,6.72725e-05
-2.1135567784,6.77667e-05
-2.1085542771,6.83199e-05
-2.1035517759,6.89363e-05
-2.0985492746000003,6.96205e-05
-2.0935467734,7.03775e-05
-2.0885442721,7.1213e-05
-2.0835417709,7.21333e-05
-2.0785392696000002,7.31453e-05
-2.0735367684,7.4257e-05
-2.0685342671,7.54771e-05
-2.0635317659,7.68154e-05
-2.0585292646,7.8283e-05
-2.0535267634,7.98924e-05
-2.0485242621,8.16578e-05
-2.0435217609,8.359510000000001e-05
-2.0385192596,8.57226e-05
-2.0335167584000002,8.806100000000001e-05
-2.0285142571,9.06341e-05
-2.0235117559,9.34693e-05
-2.0185092546,9.659809999999999e-05
-2.0135067534,0.00010005700000000001
-2.0085042521000003,0.00010388819999999999
-2.0035017509,0.00010814120000000001
-1.9984992496,0.00011287399999999999
-1.9934967484000001,0.0001181546
-1.9884942471,0.0001240638
-1.9834917459,0.0001306973
-1.9784892446,0.0001381697
-1.9734867434,0.0001466188
-1.9684842421000002,0.0001562107
-1.9634817409,0.0001671477
-1.9584792396000001,0.000179677
-1.9534767384,0.0001941025
-1.9484742371000001,0.0002108004
-1.9434717359,0.0002302385
-1.9384692346,0.0002530015
-1.9334667334,0.000279823
-1.9284642321,0.000311625
-1.9234617309,0.0003495652
-1.9184592296,0.00039508660000000005
-1.9134567284000001,0.0004499608
-1.9084542271,0.0005162932
-1.9034517259000001,0.0005964294999999999
-1.8984492246,0.0006926353
-1.8934467234,0.0008063266
-1.8884442221000002,0.0009365361
-1.8834417209,0.0010774068
-1.8784392196000002,0.001215261
-1.8734367184,0.0013276237
-1.8684342171000001,0.0013882295000000001
-1.8634317159,0.0013790814000000002
-1.8584292146,0.0013016774000000001
-1.8534267134,0.0011762646
-1.8484242121,0.0010297962
-1.8434217109,0.0008841916000000001
-1.8384192096,0.0007520838999999999
-1.8334167084,0.0006383293
-1.8284142071,0.000543138
-1.8234117059000001,0.00046458629999999995
-1.8184092046,0.0004000918
-1.8134067034,0.0003471211
-1.8084042021000002,0.0003034625
-1.8034017009,0.00026728799999999997
-1.7983991996000002,0.0002371277
-1.7933966983,0.0002118146
-1.7883941971000001,0.0001904267
-1.7833916958000002,0.00017223580000000002
-1.7783891946000001,0.0001566653
-1.7733866933000002,0.00014325659999999999
-1.7683841921,0.0001316428
-1.7633816908000002,0.0001215292
-1.7583791896,0.000112677
-1.7533766883000002,0.00010489209999999999
-1.7483741871,9.80155e-05
-1.7433716858000001,9.19162e-05
-1.7383691846,8.64856e-05
-1.7333666833,8.16335e-05
-1.7283641821,7.728430000000001e-05
-1.7233616808,7.33744e-05
-1.7183591796000002,6.98503e-05
-1.7133566783,6.66664e-05
-1.7083541771000001,6.37842e-05
-1.7033516758,6.11706e-05
-1.6983491746000001,5.87975e-05
-1.6933466733000002,5.66408e-05
-1.6883441721,5.46799e-05
-1.6833416708000002,5.289729999999999e-05
-1.6783391696,5.12778e-05
-1.6733366683000002,4.98088e-05
-1.6683341671,4.84797e-05
-1.6633316658000001,4.72816e-05
-1.6583291646,4.62076e-05
-1.6533266633,4.52521e-05
-1.6483241621,4.4411400000000006e-05
-1.6433216608,4.36833e-05
-1.6383191596000002,4.30674e-05
-1.6333166583,4.25647e-05
-1.6283141571000002,4.2178800000000003e-05
-1.6233116558,4.1915299999999995e-05
-1.6183091546000001,4.17825e-05
-1.6133066533000002,4.17922e-05
-1.6083041521,4.19605e-05
-1.6033016508000002,4.23087e-05
-1.5982991496,4.28653e-05
-1.5932966483000002,4.3668e-05
-1.5882941471,4.47676e-05
-1.5832916458000001,4.62325e-05
-1.5782891446,4.8156400000000005e-05
-1.5732866433000001,5.06699e-05
-1.5682841421,5.39585e-05
-1.5632816408,5.82925e-05
-1.5582791396,6.40769e-05
-1.5532766383,7.193979999999999e-05
-1.5482741371000002,8.289569999999999e-05
-1.5432716358,9.866629999999999e-05
-1.5382691346000001,0.0001223526
-1.5332666333000002,0.00015996819999999998
-1.5282641321000001,0.00022429119999999998
-1.5232616308000002,0.0003456501
-1.5182591296,0.0006045837
-1.5132566283000002,0.0012047978
-1.5082541271,0.0020478506
-1.5032516258000002,0.001501972
-1.4982491246,0.0007328828
-1.4932466233000001,0.0003917307
-1.4882441221,0.00023971110000000002
-1.4832416208,0.0001627555
-1.4782391196,0.00011925549999999999
-1.4732366183,9.249530000000001e-05
-1.4682341171000002,7.49296e-05
-1.4632316158,6.27988e-05
-1.4582291146000002,5.40742e-05
-1.4532266133,4.7588100000000006e-05
-1.4482241121000001,4.26318e-05
-1.4432216108000002,3.87561e-05
-1.4382191096,3.56653e-05
-1.4332166083000002,3.31591e-05
-1.4282141071,3.10977e-05
-1.4232116058000002,2.93816e-05
-1.4182091046,2.79386e-05
-1.4132066033000001,2.6715500000000002e-05
-1.4082041021,2.5672800000000003e-05
-1.4032016008000001,2.4780900000000002e-05
-1.3981990995,2.4017800000000002e-05
-1.3931965983,2.3367600000000003e-05
-1.388194097,2.2819299999999997e-05
-1.3831915958,2.23665e-05
-1.3781890945,2.20073e-05
-1.3731865933,2.17447e-05
-1.368184092,2.1588299999999998e-05
-1.3631815908000002,2.15562e-05
-1.3581790894999999,2.16797e-05
-1.3531765883000002,2.20121e-05
-1.3481740869999999,2.2644699999999997e-05
-1.3431715858000002,2.37409e-05
-1.3381690845,2.56125e-05
-1.3331665833,2.89112e-05
-1.328164082,3.51854e-05
-1.3231615808,4.88833e-05
-1.3181590795,8.73592e-05
-1.3131565782999999,0.0002718732
-1.308154077,0.0018942583
-1.3031515758,0.0002610032
-1.2981490745,8.3471e-05
-1.2931465733,4.59374e-05
-1.2881440720000001,3.2327e-05
-1.2831415708,2.5885e-05
-1.2781390695000001,2.2306e-05
-1.2731365683,2.009e-05
-1.268134067,1.86053e-05
-1.2631315658,1.75487e-05
-1.2581290645,1.67604e-05
-1.2531265633,1.6149600000000002e-05
-1.248124062,1.56619e-05
-1.2431215608,1.52635e-05
-1.2381190595,1.49324e-05
-1.2331165582999999,1.46548e-05
-1.228114057,1.44219e-05
-1.2231115558,1.4229300000000001e-05
-1.2181090545,1.4077000000000001e-05
-1.2131065533,1.397e-05
-1.208104052,1.39221e-05
-1.2031015508,1.39645e-05
-1.1980990495000001,1.41698e-05
-1.1930965483,1.47299e-05
-1.188094047,1.62844e-05
-1.1830915458,2.2115900000000003e-05
-1.1780890445,8.22635e-05
-1.1730865433,8.5904e-05
-1.168084042,2.1779499999999997e-05
-1.1630815408,1.56262e-05
-1.1580790395,1.38425e-05
-1.1530765383,1.30539e-05
-1.148074037,1.26117e-05
-1.1430715357999999,1.2321700000000001e-05
-1.1380690345,1.21096e-05
-1.1330665333,1.1941800000000001e-05
-1.128064032,1.1801199999999998e-05
-1.1230615308,1.1678900000000001e-05
-1.1180590295000001,1.15696e-05
-1.1130565283,1.1470899999999999e-05
-1.108054027,1.13823e-05
-1.1030515258,1.13064e-05
-1.0980490245,1.12516e-05
-1.0930465233,1.12457e-05
-1.088044022,1.14056e-05
-1.0830415208,1.2728699999999999e-05
-1.0780390195,3.91731e-05
-1.0730365183,1.1971700000000001e-05
-1.068034017,1.09824e-05
-1.0630315157999999,1.0718299999999999e-05
-1.0580290145,1.05797e-05
-1.0530265133,1.0482200000000001e-05
-1.048024012,1.04044e-05
-1.0430215108,1.0338699999999998e-05
-1.0380190095,1.02822e-05
-1.0330165083,1.0233e-05
-1.0280140070000001,1.01901e-05
-1.0230115058,1.01525e-05
-1.0180090045,1.01202e-05
-1.0130065033,1.00986e-05
-1.008004002,1.01488e-05
-1.0030015008,1.2272e-05
-0.9979989995,1.00188e-05
-0.9929964981999999,9.8828e-06
-0.987993997,9.793e-06
-0.9829914956999999,9.7047e-06
-0.9779889945,9.615e-06
-0.9729864932,9.5262e-06
-0.9679839920000001,9.4422e-06
-0.9629814906999999,9.3668e-06
-0.9579789895,9.3034e-06
-0.9529764881999999,9.2556e-06
-0.947973987,9.2292e-06
-0.9429714856999999,9.3543e-06
-0.9379689845,9.2296e-06
-0.9329664832,9.2491e-06
-0.9279639820000001,9.276100000000001e-06
-0.9229614807,9.2818e-06
-0.9179589795,9.2377e-06
-0.9129564781999999,9.1313e-06
-0.907953977,8.9788e-06
-0.9029514756999999,8.8127e-06
-0.8979489745,8.6604e-06
-0.8929464732,8.542799999999999e-06
-0.8879439720000001,8.4476e-06
-0.8829414707,8.398500000000001e-06
-0.8779389695,8.3999e-06
-0.8729364681999999,8.4701e-06
-0.867933967,8.6273e-06
-0.8629314656999999,8.819299999999999e-06
-0.8579289645,8.8086e-06
-0.8529264631999999,8.497e-06
-0.847923962,8.154400000000001e-06
-0.8429214607,7.9166e-06
-0.8379189595000001,7.768200000000001e-06
-0.8329164581999999,7.6803e-06
-0.827913957,7.6452e-06
-0.8229114556999999,7.6899e-06
-0.8179089545,7.9367e-06
-0.8129064531999999,8.4943e-06
-0.807903952,7.994199999999999e-06
-0.8029014507,7.4837e-06
-0.7978989495000001,7.2904e-06
-0.7928964481999999,7.195800000000001e-06
-0.787893947,7.1401e-06
-0.7828914456999999,7.1173000000000004e-06
-0.7778889445,7.1983e-06
-0.7728864431999999,7.9561e-06
-0.767883942,7.1171e-06
-0.7628814407,6.9351e-06
-0.7578789395000001,6.8696e-06
-0.7528764381999999,6.8254e-06
-0.747873937,6.7922e-06
-0.7428714356999999,6.8e-06
-0.7378689345,6.911e-06
-0.7328664331999999,6.688300000000001e-06
-0.727863932,6.6418e-06
-0.7228614307,6.6063e-06
-0.7178589295000001,6.5740999999999994e-06
-0.7128564282,6.5532e-06
-0.707853927,6.519500000000001e-06
-0.7028514256999999,6.4742e-06
-0.6978489245,6.4406e-06
-0.6928464231999999,6.4096000000000004e-06
-0.687843922,6.3814e-06
-0.6828414207,6.3529e-06
-0.6778389195000001,6.319400000000001e-06
-0.6728364182,6.2858e-06
-0.667833917,6.2538e-06
-0.6628314157,6.2263e-06
-0.6578289145,6.2011e-06
-0.6528264132,6.1715e-06
-0.647823912,6.135e-06
-0.6428214107,6.1024e-06
-0.6378189095,6.0769e-06
-0.6328164082,6.0586e-06
-0.6278139070000001,6.0189e-06
-0.6228114057,5.9846e-06
-0.6178089045,5.9578e-06
-0.6128064032,5.9434000000000006e-06
-0.607803902,5.902100000000001e-06
-0.6028014007,5.8728e-06
-0.5977988994,5.8477e-06
-0.5927963982,5.8221000000000006e-06
-0.5877938969,5.7934e-06
-0.5827913957,5.7676e-06
-0.5777888944,5.7429e-06
-0.5727863932,5.716499999999999e-06
-0.5677838919,5.6914e-06
-0.5627813907,5.6665e-06
-0.5577788894,5.6415e-06
-0.5527763882,5.6172e-06
-0.5477738869,5.5927e-06
-0.5427713857,5.5683000000000005e-06
-0.5377688843999999,5.5446e-06
-0.5327663832,5.5202999999999995e-06
-0.5277638819,5.4966e-06
-0.5227613807,5.473300000000001e-06
-0.5177588794,5.4495e-06
-0.5127563782,5.4266e-06
-0.5077538769,5.4033000000000004e-06
-0.5027513757000001,5.3804999999999996e-06
-0.4977488744,5.3578e-06
-0.4927463732,5.3352999999999996e-06
-0.48774387189999996,5.3128999999999996e-06
-0.4827413707,5.2908e-06
-0.4777388694,5.2687e-06
-0.4727363682,5.2467999999999995e-06
-0.46773386689999996,5.2251e-06
-0.4627313657,5.2035e-06
-0.4577288644,5.1820000000000005e-06
-0.4527263632,5.1607e-06
-0.44772386189999996,5.1395000000000005e-06
-0.4427213607,5.1185e-06
-0.4377188594,5.0976e-06
-0.4327163582,5.0768e-06
-0.42771385689999997,5.0562e-06
-0.4227113557,5.0357e-06
-0.4177088544,5.0154e-06
-0.4127063532,4.9951e-06
-0.40770385189999997,4.975e-06
-0.4027013507,4.9551e-06
-0.3976988494,4.9352e-06
-0.3926963482,4.9155e-06
-0.38769384689999997,4.8959e-06
-0.3826913457,4.8764e-06
-0.3776888444,4.8571e-06
-0.3726863432,4.8379e-06
-0.3676838419,4.8188e-06
-0.3626813407,4.7998e-06
-0.3576788394,4.780899999999999e-06
-0.3526763382,4.7622e-06
-0.3476738369,4.7435e-06
-0.3426713357,4.725e-06
-0.33766883439999995,4.7066e-06
-0.3326663332,4.6883e-06
-0.32766383190000004,4.6700999999999996e-06
-0.3226613307,4.652e-06
-0.3176588294,4.634e-06
-0.3126563282,4.6162e-06
-0.30765382690000004,4.5984e-06
-0.30265132570000003,4.5808e-06
-0.2976488244,4.5633e-06
-0.2926463232,4.5458e-06
-0.28764382190000004,4.5285e-06
-0.2826413207,4.5113e-06
-0.2776388194,4.4941e-06
-0.2726363182,4.4771e-06
-0.2676338169,4.4602e-06
-0.2626313157,4.4434e-06
-0.2576288144,4.4266e-06
-0.2526263132,4.41e-06
-0.24762381190000002,4.3935e-06
-0.2426213107,4.3771e-06
-0.23761880940000002,4.3607e-06
-0.2326163082,4.3445e-06
-0.22761380690000002,4.3283e-06
-0.2226113057,4.3123e-06
-0.21760880440000002,4.2963e-06
-0.2126063032,4.2804000000000006e-06
-0.20760380190000002,4.2647e-06
-0.20260130070000001,4.2489999999999995e-06
-0.19759879940000002,4.2334e-06
-0.19259629809999998,4.2178e-06
-0.18759379690000003,4.2024e-06
-0.18259129559999998,4.1871e-06
-0.1775887944,4.1718000000000004e-06
-0.17258629309999998,4.1567e-06
-0.1675837919,4.1416e-06
-0.1625812906,4.1266000000000004e-06
-0.1575787894,4.1117e-06
-0.1525762881,4.0969e-06
-0.1475737869,4.082099999999999e-06
-0.14257128560000001,4.0674e-06
-0.1375687844,4.052900000000001e-06
-0.13256628310000002,4.0384e-06
-0.1275637819,4.0239e-06
-0.1225612806,4.0096e-06
-0.1175587794,3.9953e-06
-0.1125562781,3.9811e-06
-0.1075537769,3.967e-06
-0.1025512756,3.953e-06
-0.0975487744,3.9391e-06
-0.0925462731,3.9252e-06
-0.0875437719,3.9113999999999995e-06
-0.0825412706,3.8976e-06
-0.0775387694,3.8839999999999996e-06
-0.0725362681,3.8704e-06
-0.0675337669,3.8569e-06
-0.0625312656,3.8435000000000006e-06
-0.0575287644,3.8301e-06
-0.0525262631,3.8168000000000005e-06
-0.0475237619,3.8036000000000003e-06
-0.0425212606,3.7904e-06
-0.0375187594,3.7774e-06
-0.0325162581,3.7644e-06
-0.0275137569,3.7513999999999998e-06
-0.022511255600000002,3.7385000000000003e-06
-0.0175087544,3.7256999999999998e-06
-0.0125062531,3.7130000000000003e-06
-0.007503751899999999,3.7002999999999995e-06
-0.0025012505999999998,3.6877e-06
0.0025012505999999998,3.6752e-06
0.007503751899999999,3.6626999999999997e-06
0.0125062531,3.6502999999999996e-06
0.0175087544,3.6379000000000004e-06
0.022511255600000002,3.6257e-06
0.0275137569,3.6133999999999996e-06
0.0325162581,3.6013e-06
0.0375187594,3.5892000000000003e-06
0.0425212606,3.5772000000000002e-06
0.0475237619,3.5651999999999998e-06
0.0525262631,3.5533e-06
0.0575287644,3.5415e-06
0.0625312656,3.5297000000000003e-06
0.0675337669,3.5179000000000002e-06
0.0725362681,3.5062999999999998e-06
0.0775387694,3.4947e-06
0.0825412706,3.4831e-06
0.0875437719,3.4716000000000004e-06
0.0925462731,3.4602e-06
0.0975487744,3.4488e-06
0.1025512756,3.4375e-06
0.1075537769,3.4263e-06
0.1125562781,3.415e-06
0.1175587794,3.4038999999999997e-06
0.1225612806,3.3927999999999995e-06
0.1275637819,3.3818e-06
0.13256628310000002,3.3708e-06
0.1375687844,3.3599000000000002e-06
0.14257128560000001,3.3489999999999996e-06
0.1475737869,3.3382e-06
0.1525762881,3.3274e-06
0.1575787894,3.3167000000000004e-06
0.1625812906,3.306e-06
0.1675837919,3.2954000000000002e-06
0.17258629309999998,3.2849e-06
0.1775887944,3.2744e-06
0.18259129559999998,3.2638999999999998e-06
0.18759379690000003,3.2535000000000003e-06
0.19259629809999998,3.2432e-06
0.19759879940000002,3.2329e-06
0.20260130070000001,3.2226e-06
0.20760380190000002,3.2124e-06
0.2126063032,3.2022000000000004e-06
0.21760880440000002,3.1921e-06
0.2226113057,3.1821e-06
0.22761380690000002,3.1720999999999997e-06
0.2326163082,3.1620999999999998e-06
0.23761880940000002,3.1522e-06
0.2426213107,3.1423000000000004e-06
0.24762381190000002,3.1325e-06
0.2526263132,3.1227999999999996e-06
0.2576288144,3.113e-06
0.2626313157,3.1034e-06
0.2676338169,3.0937e-06
0.2726363182,3.0841000000000003e-06
0.2776388194,3.0745999999999998e-06
0.2826413207,3.0651e-06
0.28764382190000004,3.0556e-06
0.2926463232,3.0462e-06
0.2976488244,3.0369e-06
0.30265132570000003,3.0276e-06
0.30765382690000004,3.0183e-06
0.3126563282,3.009e-06
0.3176588294,2.9999000000000003e-06
0.3226613307,2.9907e-06
0.32766383190000004,2.9816000000000004e-06
0.3326663332,2.9725e-06
0.33766883439999995,2.9635e-06
0.3426713357,2.9545e-06
0.3476738369,2.9456000000000002e-06
0.3526763382,2.9367e-06
0.3576788394,2.9279000000000004e-06
0.3626813407,2.919e-06
0.3676838419,2.9103e-06
0.3726863432,2.9014999999999997e-06
0.3776888444,2.8927999999999996e-06
0.3826913457,2.8842000000000003e-06
0.38769384689999997,2.8756e-06
0.3926963482,2.867e-06
0.3976988494,2.8585000000000002e-06
0.4027013507,2.85e-06
0.40770385189999997,2.8415e-06
0.4127063532,2.8331e-06
0.4177088544,2.8247000000000002e-06
0.4227113557,2.8164e-06
0.42771385689999997,2.8081e-06
0.4327163582,2.7998000000000003e-06
0.4377188594,2.7916e-06
0.4427213607,2.7834e-06
0.44772386189999996,2.7751999999999997e-06
0.4527263632,2.7670999999999997e-06
0.4577288644,2.7589999999999998e-06
0.4627313657,2.7510000000000004e-06
0.46773386689999996,2.7430000000000002e-06
0.4727363682,2.735e-06
0.4777388694,2.7270999999999997e-06
0.4827413707,2.7192e-06
0.48774387189999996,2.7114e-06
0.4927463732,2.7035e-06
0.4977488744,2.6957999999999997e-06
0.5027513757000001,2.688e-06
0.5077538769,2.6805e-06
0.5127563782,2.6727e-06
0.5177588794,2.6652999999999997e-06
0.5227613807,2.6575e-06
0.5277638819,2.6501e-06
0.5327663832,2.6426e-06
0.5377688843999999,2.635e-06
0.5427713857,2.6277e-06
0.5477738869,2.6202e-06
0.5527763882,2.6127999999999998e-06
0.5577788894,2.6055000000000003e-06
0.5627813907,2.5981e-06
0.5677838919,2.5911e-06
0.5727863932,2.5836e-06
0.5777888944,2.5764e-06
0.5827913957,2.5702e-06
0.5877938969,2.5625e-06
0.5927963982,2.5553e-06
0.5977988994,2.5491999999999997e-06
0.6028014007,2.5431e-06
0.607803902,2.5347e-06
0.6128064032,2.5281e-06
0.6178089045,2.5225e-06
0.6228114057,2.5153e-06
0.6278139070000001,2.5077e-06
0.6328164082,2.501e-06
0.6378189095,2.4947e-06
0.6428214107,2.488e-06
0.647823912,2.4808e-06
0.6528264132,2.4738e-06
0.6578289145,2.4672e-06
0.6628314157,2.4608000000000002e-06
0.667833917,2.454e-06
0.6728364182,2.4471000000000003e-06
0.6778389195000001,2.4404e-06
0.6828414207,2.4338999999999997e-06
0.687843922,2.4311000000000003e-06
0.6928464231999999,2.4209e-06
0.6978489245,2.4141999999999997e-06
0.7028514256999999,2.4078e-06
0.707853927,2.4021000000000003e-06
0.7128564282,2.4065e-06
0.7178589295000001,2.3904e-06
0.7228614307,2.3827e-06
0.727863932,2.3764e-06
0.7328664331999999,2.371e-06
0.7378689345,2.3686e-06
0.7428714356999999,2.3767e-06
0.747873937,2.3578e-06
0.7528764381999999,2.3474e-06
0.7578789395000001,2.3408e-06
0.7628814407,2.3356e-06
0.767883942,2.3322e-06
0.7728864431999999,2.332e-06
0.7778889445,2.3305e-06
0.7828914456999999,2.3191e-06
0.787893947,2.3086000000000002e-06
0.7928964481999999,2.301e-06
0.7978989495000001,2.2951e-06
0.8029014507,2.2902e-06
0.807903952,2.2861e-06
0.8129064531999999,2.2822e-06
0.8179089545,2.2772e-06
0.8229114556999999,2.2703e-06
0.827913957,2.2624e-06
0.8329164581999999,2.2549000000000002e-06
0.8379189595000001,2.2482e-06
0.8429214607,2.242e-06
0.847923962,2.2362e-06
0.8529264631999999,2.2308000000000003e-06
0.8579289645,2.2253e-06
0.8629314656999999,2.2198e-06
0.867933967,2.2138999999999997e-06
0.8729364681999999,2.2078e-06
0.8779389695,2.2015e-06
0.8829414707,2.1952e-06
0.8879439720000001,2.1889e-06
0.8929464732,2.1827000000000003e-06
0.8979489745,2.1767e-06
0.9029514756999999,2.1709e-06
0.907953977,2.1651e-06
0.9129564781999999,2.1594e-06
0.9179589795,2.1538e-06
0.9229614807,2.1481e-06
0.9279639820000001,2.1425e-06
0.9329664832,2.1368e-06
0.9379689845,2.1311000000000002e-06
0.9429714856999999,2.1254e-06
0.947973987,2.1197e-06
0.9529764881999999,2.114e-06
0.9579789895,2.1083e-06
0.9629814906999999,2.1027000000000002e-06
0.9679839920000001,2.0971000000000002e-06
0.9729864932,2.0916e-06
0.9779889945,2.0861000000000002e-06
0.9829914956999999,2.0807e-06
0.987993997,2.0752e-06
0.9929964981999999,2.0699000000000003e-06
0.9979989995,2.0645e-06
1.0030015008,2.0591999999999997e-06
1.008004002,2.0539e-06
1.0130065033,2.0486e-06
1.0180090045,2.0433e-06
1.0230115058,2.0381e-06
1.0280140070000001,2.0328e-06
1.0330165083,2.0276e-06
1.0380190095,2.0224e-06
1.0430215108,2.0172e-06
1.048024012,2.0121e-06
1.0530265133,2.0069e-06
1.0580290145,2.0018e-06
1.0630315157999999,1.9967e-06
1.068034017,1.9916e-06
1.0730365183,1.9866e-06
1.0780390195,1.9816e-06
1.0830415208,1.9766e-06
1.088044022,1.9716e-06
1.0930465233,1.9666999999999997e-06
1.0980490245,1.9616999999999998e-06
1.1030515258,1.9568e-06
1.108054027,1.9519e-06
1.1130565283,1.9471e-06
1.1180590295000001,1.9422e-06
1.1230615308,1.9374000000000003e-06
1.128064032,1.9326e-06
1.1330665333,1.9278e-06
1.1380690345,1.9231e-06
1.1430715357999999,1.9183000000000003e-06
1.148074037,1.9136e-06
1.1530765383,1.9089e-06
1.1580790395,1.9042e-06
1.1630815408,1.8996e-06
1.168084042,1.8949e-06
1.1730865433,1.8903e-06
1.1780890445,1.8857e-06
1.1830915458,1.8811e-06
1.188094047,1.8765000000000002e-06
1.1930965483,1.8719999999999998e-06
1.1980990495000001,1.8674000000000001e-06
1.2031015508,1.8629e-06
1.208104052,1.8584e-06
1.2131065533,1.8539e-06
1.2181090545,1.8494e-06
1.2231115558,1.845e-06
1.228114057,1.8405000000000002e-06
1.2331165582999999,1.8361e-06
1.2381190595,1.8317e-06
1.2431215608,1.8272999999999999e-06
1.248124062,1.8230000000000002e-06
1.2531265633,1.8186e-06
1.2581290645,1.8143000000000001e-06
1.2631315658,1.81e-06
1.268134067,1.8057e-06
1.2731365683,1.8013999999999998e-06
1.2781390695000001,1.7971000000000001e-06
1.2831415708,1.7929e-06
1.2881440720000001,1.7886000000000001e-06
1.2931465733,1.7844e-06
1.2981490745,1.7802000000000001e-06
1.3031515758,1.776e-06
1.308154077,1.7719e-06
1.3131565782999999,1.7677e-06
1.3181590795,1.7636000000000001e-06
1.3231615808,1.7594e-06
1.328164082,1.7553e-06
1.3331665833,1.7512e-06
1.3381690845,1.7472e-06
1.3431715858000002,1.7431e-06
1.3481740869999999,1.7391e-06
1.3531765883000002,1.735e-06
1.3581790894999999,1.731e-06
1.3631815908000002,1.727e-06
1.368184092,1.723e-06
1.3731865933,1.719e-06
1.3781890945,1.7150999999999999e-06
1.3831915958,1.7111000000000002e-06
1.388194097,1.7072e-06
1.3931965983,1.7033e-06
1.3981990995,1.6994e-06
1.4032016008000001,1.6955000000000001e-06
1.4082041021,1.6916e-06
1.4132066033000001,1.6878e-06
1.4182091046,1.6838999999999999e-06
1.4232116058000002,1.6800999999999998e-06
1.4282141071,1.6763e-06
1.4332166083000002,1.6724e-06
1.4382191096,1.6687e-06
1.4432216108000002,1.6649000000000001e-06
1.4482241121000001,1.6611e-06
1.4532266133,1.6574e-06
1.4582291146000002,1.6536000000000001e-06
1.4632316158,1.6499e-06
1.4682341171000002,1.6462e-06
1.4732366183,1.6425e-06
1.4782391196,1.6387999999999999e-06
1.4832416208,1.6350999999999998e-06
1.4882441221,1.6314e-06
1.4932466233000001,1.6278000000000001e-06
1.4982491246,1.6241e-06
1.5032516258000002,1.6205000000000002e-06
1.5082541271,1.6169e-06
1.5132566283000002,1.6133e-06
1.5182591296,1.6097e-06
1.5232616308000002,1.6061000000000002e-06
1.5282641321000001,1.6026e-06
1.5332666333000002,1.599e-06
1.5382691346000001,1.5955e-06
1.5432716358,1.5919e-06
1.5482741371000002,1.5884000000000001e-06
1.5532766383,1.5849e-06
1.5582791396,1.5813999999999998e-06
1.5632816408,1.5779e-06
1.5682841421,1.5745e-06
1.5732866433000001,1.5709999999999999e-06
1.5782891446,1.5675999999999998e-06
1.5832916458000001,1.5641e-06
1.5882941471,1.5607e-06
1.5932966483000002,1.5573e-06
1.5982991496,1.5538999999999999e-06
1.6033016508000002,1.5505e-06
1.6083041521,1.5471e-06
1.6133066533000002,1.5437000000000001e-06
1.6183091546000001,1.5404e-06
1.6233116558,1.5369999999999999e-06
1.6283141571000002,1.5337e-06
1.6333166583,1.5304e-06
1.6383191596000002,1.5271000000000002e-06
1.6433216608,1.5238e-06
1.6483241621,1.5205e-06
1.6533266633,1.5172e-06
1.6583291646,1.5138999999999998e-06
1.6633316658000001,1.5107e-06
1.6683341671,1.5074000000000002e-06
1.6733366683000002,1.5042e-06
1.6783391696,1.501e-06
1.6833416708000002,1.4977e-06
1.6883441721,1.4944999999999998e-06
1.6933466733000002,1.4913e-06
1.6983491746000001,1.4881e-06
1.7033516758,1.485e-06
1.7083541771000001,1.4818000000000002e-06
1.7133566783,1.4787000000000001e-06
1.7183591796000002,1.4755e-06
1.7233616808,1.4724e-06
1.7283641821,1.4691999999999998e-06
1.7333666833,1.4661e-06
1.7383691846,1.463e-06
1.7433716858000001,1.4599e-06
1.7483741871,1.4568e-06
1.7533766883000002,1.4538e-06
1.7583791896,1.4507e-06
1.7633816908000002,1.4477000000000001e-06
1.7683841921,1.4446000000000001e-06
1.7733866933000002,1.4415999999999999e-06
1.7783891946000001,1.4384999999999999e-06
1.7833916958000002,1.4355e-06
1.7883941971000001,1.4325e-06
1.7933966983,1.4294999999999998e-06
1.7983991996000002,1.4265e-06
1.8034017009,1.4236000000000002e-06
1.8084042021000002,1.4206e-06
1.8134067034,1.4176e-06
1.8184092046,1.4147e-06
1.8234117059000001,1.4117e-06
1.8284142071,1.4088e-06
1.8334167084,1.4059e-06
1.8384192096,1.4030000000000002e-06
1.8434217109,1.4001e-06
1.8484242121,1.3972e-06
1.8534267134,1.3943000000000001e-06
1.8584292146,1.3914e-06
1.8634317159,1.3885e-06
1.8684342171000001,1.3857e-06
1.8734367184,1.3828e-06
1.8784392196000002,1.38e-06
1.8834417209,1.3771000000000001e-06
1.8884442221000002,1.3743000000000001e-06
1.8934467234,1.3715000000000001e-06
1.8984492246,1.3687000000000001e-06
1.9034517259000001,1.3659000000000001e-06
1.9084542271,1.3631e-06
1.9134567284000001,1.3603e-06
1.9184592296,1.3576e-06
1.9234617309,1.3558000000000002e-06
1.9284642321,1.3521000000000001e-06
1.9334667334,1.3493000000000002e-06
1.9384692346,1.3465000000000002e-06
1.9434717359,1.3438e-06
1.9484742371000001,1.3411000000000002e-06
1.9534767384,1.3384e-06
1.9584792396000001,1.3357e-06
1.9634817409,1.3330000000000002e-06
1.9684842421000002,1.3303e-06
1.9734867434,1.3276e-06
1.9784892446,1.3249e-06
1.9834917459,1.3222999999999998e-06
1.9884942471,1.3196e-06
1.9934967484000001,1.3169e-06
1.9984992496,1.3143e-06
2.0035017509,1.3116999999999999e-06
2.0085042521000003,1.309e-06
2.0135067534,1.3063999999999999e-06
2.0185092546,1.3038e-06
2.0235117559,1.3012000000000001e-06
2.0285142571,1.2986000000000002e-06
2.0335167584000002,1.296e-06
2.0385192596,1.2935e-06
2.0435217609,1.2909e-06
2.0485242621,1.2883000000000002e-06
2.0535267634,1.2858e-06
2.0585292646,1.2831999999999998e-06
2.0635317659,1.2806999999999999e-06
2.0685342671,1.2781999999999999e-06
2.0735367684,1.2756000000000001e-06
2.0785392696000002,1.2731e-06
2.0835417709,1.2706e-06
2.0885442721,1.2681e-06
2.0935467734,1.2656e-06
2.0985492746000003,1.2631e-06
2.1035517759,1.2606e-06
2.1085542771,1.2581999999999999e-06
2.1135567784,1.2557e-06
2.1185592796,1.2532e-06
2.1235617809000003,1.2508e-06
2.1285642821,1.2484e-06
2.1335667834,1.2459e-06
2.1385692846,1.2435e-06
2.1435717859,1.2411e-06
2.1485742871,1.2387e-06
2.1535767884,1.2362000000000001e-06
2.1585792896,1.2338e-06
2.1635817909,1.2315e-06
2.1685842921000003,1.2291e-06
2.1735867934,1.2267e-06
2.1785892946,1.2243e-06
2.1835917959,1.2219e-06
2.1885942971,1.2196e-06
2.1935967984,1.2172e-06
2.1985992996,1.2149e-06
2.2036018009,1.2126e-06
2.2086043022,1.2101999999999999e-06
2.2136068034,1.2079000000000001e-06
2.2186093047,1.2056e-06
2.2236118059,1.2033e-06
2.2286143072,1.201e-06
2.2336168084,1.1987e-06
2.2386193097,1.1964e-06
2.2436218109,1.1941e-06
2.2486243122,1.1918e-06
2.2536268134,1.1896e-06
2.2586293147,1.1873e-06
2.2636318159,1.1851e-06
2.2686343172,1.1829000000000001e-06
2.2736368184,1.1806e-06
2.2786393197,1.1785e-06
2.2836418209000002,1.1762999999999999e-06
2.2886443222,1.1743000000000001e-06
2.2936468234,1.1727e-06
2.2986493247,1.1731e-06
2.3036518259,1.2275e-06
2.3086543272,1.1719e-06
2.3136568284,1.1643e-06
2.3186593297,1.1612e-06
2.3236618309,1.1587e-06
2.3286643322,1.1564e-06
2.3336668334,1.1542e-06
2.3386693347,1.152e-06
2.3436718359,1.1498e-06
2.3486743372,1.1476e-06
2.3536768384,1.1454999999999999e-06
2.3586793397,1.1433e-06
2.3636818409,1.1412e-06
2.3686843422,1.1391e-06
2.3736868434000002,1.1369e-06
2.3786893447,1.1348000000000001e-06
2.3836918459,1.1327e-06
2.3886943472,1.1306e-06
2.3936968484,1.1284999999999999e-06
2.3986993497,1.1264e-06
2.4037018509,1.1243e-06
2.4087043522,1.1222e-06
2.4137068534,1.1201999999999999e-06
2.4187093547,1.1181e-06
2.4237118559,1.116e-06
2.4287143572,1.114e-06
2.4337168584,1.1118999999999999e-06
2.4387193597,1.1099e-06
2.4437218609,1.1078e-06
2.4487243622,1.1058e-06
2.4537268634,1.1038e-06
2.4587293647,1.1017e-06
2.4637318659,1.0997e-06
2.4687343672,1.0976999999999999e-06
2.4737368684,1.0957e-06
2.4787393697,1.0937e-06
2.4837418709,1.0917e-06
2.4887443721999998,1.0897e-06
2.4937468734,1.0877e-06
2.4987493747,1.0858e-06
2.5037518759,1.0838e-06
2.5087543772,1.0818000000000002e-06
2.5137568784,1.0798e-06
2.5187593797,1.0779e-06
2.5237618809,1.0759e-06
2.5287643822,1.074e-06
2.5337668834000002,1.0720999999999999e-06
2.5387693847,1.0701000000000001e-06
2.5437718859,1.0682e-06
2.5487743872,1.0662999999999999e-06
2.5537768884,1.0643000000000001e-06
2.5587793897,1.0624e-06
2.5637818909,1.0605e-06
2.5687843922,1.0586e-06
2.5737868934,1.0567e-06
2.5787893947,1.0548e-06
2.5837918959,1.0529000000000001e-06
2.5887943972,1.0511e-06
2.5937968984,1.0492e-06
2.5987993997,1.0473000000000001e-06
2.6038019009999998,1.0454e-06
2.6088044022,1.0436e-06
2.6138069035,1.0417e-06
2.6188094047,1.0399e-06
2.623811906,1.038e-06
2.6288144072,1.0362000000000001e-06
2.6338169085,1.0343e-06
2.6388194097,1.0325e-06
2.643821911,1.0307e-06
2.6488244122,1.0288e-06
2.6538269135,1.027e-06
2.6588294147,1.0252e-06
2.663831916,1.0234e-06
2.6688344172,1.0215999999999999e-06
2.6738369185,1.0198e-06
2.6788394197,1.018e-06
2.683841921,1.0162000000000001e-06
2.6888444222000003,1.0145e-06
2.6938469235,1.0127e-06
2.6988494247,1.0109000000000001e-06
2.703851926,1.0091e-06
2.7088544272000004,1.0073999999999999e-06
2.7138569285000003,1.0056e-06
2.7188594297,1.0039e-06
2.723861931,1.0021e-06
2.7288644322000004,1.0004e-06
2.7338669335000003,9.986e-07
2.7388694347,9.969e-07
2.743871936,9.952e-07
2.7488744372000005,9.934e-07
2.7538769385000004,9.917e-07
2.7588794397000003,9.9e-07
2.763881941,9.883e-07
2.7688844422,9.866e-07
2.7738869435000004,9.848999999999999e-07
2.7788894447000003,9.832e-07
2.7838919460000002,9.815e-07
2.7888944472,9.798000000000001e-07
2.7938969485,9.782e-07
2.7988994497000004,9.765e-07
2.8039019510000003,9.748e-07
2.8089044522,9.731999999999998e-07
2.8139069535,9.715000000000001e-07
2.8189094547000004,9.699e-07
2.8239119560000003,9.682e-07
2.8289144572000002,9.666e-07
2.8339169585,9.648999999999999e-07
2.8389194597000005,9.633e-07
2.8439219610000004,9.617e-07
2.8489244622000003,9.601000000000001e-07
2.8539269635,9.585e-07
2.8589294647,9.568999999999999e-07
2.8639319660000004,9.553e-07
2.8689344672000003,9.537e-07
2.8739369685000002,9.522e-07
2.8789394697,9.506000000000001e-07
2.883941971,9.490999999999999e-07
2.8889444722000004,9.475e-07
2.8939469735000003,9.459999999999999e-07
2.8989494747,9.445e-07
2.903951976,9.43e-07
2.9089544772000004,9.416e-07
2.9139569785000003,9.401999999999999e-07
2.9189594797000002,9.387999999999999e-07
2.923961981,9.373999999999999e-07
2.9289644822000005,9.361e-07
2.9339669835000004,9.348999999999999e-07
2.9389694847000003,9.337000000000001e-07
2.943971986,9.327e-07
2.9489744872,9.318e-07
2.9539769885000005,9.312000000000001e-07
2.9589794897000004,9.309000000000001e-07
2.9639819910000003,9.311e-07
2.9689844922,9.321999999999999e-07
2.9739869935,9.348999999999999e-07
2.9789894947000004,9.406e-07
2.9839919960000003,9.531e-07
2.9889944972,9.848e-07
2.9939969985,1.0968e-06
2.9989994997000005,2.0931e-06
3.0040020010000004,2.6606e-06
3.0090045023000003,1.1229999999999999e-06
3.0140070035,9.834e-07
3.0190095048,9.443000000000001e-07
3.0240120060000004,9.275e-07
3.0290145073000003,9.184000000000001e-07
3.0340170085000002,9.125e-07
3.0390195098,9.081999999999999e-07
3.044022011,9.048999999999999e-07
3.0490245123000004,9.022e-07
3.0540270135000003,8.998e-07
3.0590295148,8.976000000000001e-07
3.064032016,8.956e-07
3.0690345173,8.937e-07
3.0740370185000003,8.919e-07
3.0790395198000002,8.902e-07
3.084042021,8.884999999999999e-07
3.0890445223,8.868999999999999e-07
3.0940470235000004,8.853e-07
3.0990495248000003,8.837e-07
3.104052026,8.820999999999999e-07
3.1090545273,8.806e-07
3.1140570285000004,8.791e-07
3.1190595298000003,8.776000000000001e-07
3.1240620310000002,8.761e-07
3.1290645323,8.746e-07
3.1340670335,8.731000000000001e-07
3.1390695348000004,8.717000000000001e-07
3.1440720360000003,8.701999999999999e-07
3.1490745373,8.687999999999999e-07
3.1540770385,8.673e-07
3.1590795398,8.659e-07
3.1640820410000003,8.645e-07
3.1690845423000003,8.629999999999999e-07
3.1740870435,8.615999999999999e-07
3.1790895448,8.601999999999999e-07
3.1840920460000004,8.587999999999999e-07
3.1890945473000003,8.573999999999999e-07
3.1940970485,8.559999999999999e-07
3.1990995498,8.545999999999999e-07
3.2041020510000005,8.531999999999999e-07
3.2091045523000004,8.518999999999999e-07
3.2141070535000003,8.504999999999999e-07
3.2191095548,8.490999999999999e-07
3.224112056,8.477e-07
3.2291145573000004,8.464e-07
3.2341170585000003,8.45e-07
3.2391195598,8.436e-07
3.244122061,8.423000000000001e-07
3.2491245623,8.409000000000001e-07
3.2541270635000004,8.396e-07
3.2591295648000003,8.382e-07
3.264132066,8.369e-07
3.2691345673,8.356e-07
3.2741370685000004,8.342e-07
3.2791395698000003,8.329000000000001e-07
3.284142071,8.316e-07
3.2891445723,8.303e-07
3.2941470735,8.289e-07
3.2991495748000004,8.276e-07
3.3041520760000003,8.262999999999999e-07
3.3091545773,8.25e-07
3.3141570785,8.237e-07
3.3191595798,8.224e-07
3.3241620810000003,8.211e-07
3.3291645823000002,8.198000000000001e-07
3.3341670835,8.185e-07
3.3391695848,8.172e-07
3.3441720860000004,8.159e-07
3.3491745873000003,8.147e-07
3.3541770885,8.134e-07
3.3591795898,8.120999999999999e-07
3.3641820910000004,8.108e-07
3.3691845923000003,8.095999999999999e-07
3.3741870935000002,8.083e-07
3.3791895948,8.070000000000001e-07
3.384192096,8.058e-07
3.3891945973000004,8.045e-07
3.3941970985000003,8.033e-07
3.3991995998,8.02e-07
3.4042021011,8.008e-07
3.4092046023,7.995e-07
3.4142071036000003,7.982999999999999e-07
3.4192096048000002,7.970000000000001e-07
3.4242121061,7.958e-07
3.4292146073,7.946e-07
3.4342171086,7.933e-07
3.4392196098000003,7.920999999999999e-07
3.4442221111,7.909e-07
3.4492246123,7.897e-07
3.4542271136,7.884999999999999e-07
3.4592296148000004,7.872e-07
3.4642321161000003,7.86e-07
3.4692346173,7.848000000000001e-07
3.4742371186,7.836e-07
3.4792396198000004,7.823999999999999e-07
3.4842421211000003,7.812e-07
3.4892446223,7.8e-07
3.4942471236,7.788e-07
3.4992496248,7.776000000000001e-07
3.5042521261000004,7.764e-07
3.5092546273000003,7.753e-07
3.5142571286,7.740999999999999e-07
3.5192596298,7.729e-07
3.5242621311,7.717000000000001e-07
3.5292646323000003,7.705e-07
3.5342671336,7.694e-07
3.5392696348,7.681999999999999e-07
3.5442721361,7.67e-07
3.5492746373000004,7.659e-07
3.5542771386000003,7.647e-07
3.5592796398,7.636e-07
3.5642821411,7.624e-07
3.5692846423,7.612999999999999e-07
3.5742871436000003,7.601e-07
3.5792896448000002,7.590000000000001e-07
3.5842921461,7.578e-07
3.5892946473,7.567e-07
3.5942971486,7.555e-07
3.5992996498000003,7.543999999999999e-07
3.6043021511,7.533e-07
3.6093046523,7.521e-07
3.6143071536,7.51e-07
3.6193096548000003,7.498999999999999e-07
3.6243121561000002,7.487999999999999e-07
3.6293146573,7.476e-07
3.6343171586,7.465000000000001e-07
3.6393196598000004,7.454000000000001e-07
3.6443221611000003,7.443000000000001e-07
3.6493246623,7.431999999999999e-07
3.6543271636,7.421e-07
3.6593296648,7.41e-07
3.6643321661000003,7.399e-07
3.6693346673000002,7.387999999999999e-07
3.6743371686,7.376999999999999e-07
3.6793396698,7.366e-07
3.6843421711,7.355e-07
3.6893446723000003,7.344e-07
3.6943471736,7.333e-07
3.6993496748,7.323000000000001e-07
3.7043521761,7.312000000000001e-07
3.7093546773000003,7.301e-07
3.7143571786000003,7.29e-07
3.7193596798,7.28e-07
3.7243621811,7.269e-07
3.7293646823000004,7.258e-07
3.7343671836000003,7.248e-07
3.7393696848,7.237000000000001e-07
3.7443721861,7.226000000000001e-07
3.7493746873,7.216e-07
3.7543771886000004,7.204999999999999e-07
3.7593796898000003,7.195000000000001e-07
3.7643821911,7.184000000000001e-07
3.7693846923,7.173999999999999e-07
3.7743871936,7.162999999999999e-07
3.7793896948000003,7.153000000000001e-07
3.7843921961,7.143000000000001e-07
3.7893946973,7.131999999999999e-07
3.7943971986,7.122e-07
3.7993996998000004,7.112000000000001e-07
3.8044022011000003,7.101000000000001e-07
3.8094047024,7.091e-07
3.8144072036,7.081e-07
3.8194097049,7.071e-07
3.8244122061000003,7.06e-07
3.8294147074000002,7.05e-07
3.8344172086,7.040000000000001e-07
3.8394197099,7.03e-07
3.8444222111,7.02e-07
3.8494247124000003,7.009999999999999e-07
3.8544272136,7e-07
3.8594297149,6.990000000000001e-07
3.8644322161,6.979999999999999e-07
3.8694347174,6.970000000000001e-07
3.8744372186000002,6.96e-07
3.8794397199,6.95e-07
3.8844422211,6.94e-07
3.8894447224,6.93e-07
3.8944472236000003,6.920999999999999e-07
3.8994497249,6.911e-07
3.9044522261,6.901000000000001e-07
3.9094547274,6.891e-07
3.9144572286000003,6.881999999999999e-07
3.9194597299000002,6.872e-07
3.9244622311,6.862000000000001e-07
3.9294647324,6.851999999999999e-07
3.9344672336,6.843000000000001e-07
3.9394697349000003,6.833e-07
3.9444722361,6.823999999999999e-07
3.9494747374,6.814000000000001e-07
3.9544772386,6.805e-07
3.9594797399,6.795e-07
3.9644822411000002,6.786e-07
3.9694847424,6.776000000000001e-07
3.9744872436,6.767e-07
3.9794897449,6.756999999999999e-07
3.9844922461000003,6.748000000000001e-07
3.9894947474,6.739e-07
3.9944972486,6.729e-07
3.9994997499,6.72e-07
4.0045022511,6.711e-07
4.0095047524,6.701e-07
4.0145072536,6.692e-07
4.0195097549000005,6.683e-07
4.0245122561,6.674e-07
4.0295147574,6.665000000000001e-07
4.0345172586,6.655e-07
4.0395197599,6.646e-07
4.0445222611,6.637e-07
4.0495247624,6.628e-07
4.0545272636,6.619e-07
4.0595297649,6.609999999999999e-07
4.0645322661000005,6.601e-07
4.0695347674,6.592e-07
4.0745372686,6.583e-07
4.0795397699,6.575e-07
4.0845422711,6.566e-07
4.0895447724,6.556999999999999e-07
4.0945472736,6.548000000000001e-07
4.0995497749,6.539e-07
4.1045522761,6.529999999999999e-07
4.1095547774000005,6.522e-07
4.1145572786,6.512999999999999e-07
4.1195597799,6.504000000000001e-07
4.1245622811,6.495999999999999e-07
4.1295647824,6.487e-07
4.1345672836,6.479000000000001e-07
4.1395697849,6.47e-07
4.1445722861,6.460999999999999e-07
4.1495747874,6.453e-07
4.1545772886000005,6.444e-07
4.1595797899,6.436e-07
4.1645822911,6.428e-07
4.1695847924,6.418999999999999e-07
4.1745872936,6.411e-07
4.1795897949,6.403e-07
4.1845922961,6.394e-07
4.1895947974,6.386e-07
4.1945972986,6.378000000000001e-07
4.1995997999,6.37e-07
4.2046023012000004,6.361e-07
4.2096048024,6.353e-07
4.2146073037,6.345e-07
4.2196098049,6.337e-07
4.2246123062,6.329e-07
4.2296148074,6.321000000000001e-07
4.2346173087,6.313e-07
4.2396198099,6.304999999999999e-07
4.2446223112,6.297e-07
4.2496248124000005,6.289e-07
4.2546273137,6.282e-07
4.2596298149,6.274e-07
4.2646323162,6.266e-07
4.2696348174,6.258e-07
4.2746373187,6.251e-07
4.2796398199,6.243e-07
4.2846423212,6.235e-07
4.2896448224,6.228e-07
4.2946473237000005,6.22e-07
4.2996498249,6.213e-07
4.3046523262,6.204999999999999e-07
4.3096548274,6.198e-07
4.3146573287,6.190999999999999e-07
4.3196598299,6.183e-07
4.3246623312,6.176e-07
4.3296648324,6.169e-07
4.3346673337,6.162e-07
4.3396698349000005,6.155e-07
4.3446723362,6.147999999999999e-07
4.3496748374,6.141e-07
4.3546773387,6.134e-07
4.3596798399,6.127000000000001e-07
4.3646823412,6.12e-07
4.3696848424,6.113e-07
4.3746873437,6.107e-07
4.3796898449,6.1e-07
4.3846923462000005,6.093e-07
4.3896948474,6.087e-07
4.3946973487,6.081e-07
4.3996998499,6.074e-07
4.4047023512,6.068e-07
4.4097048524,6.062e-07
4.4147073537,6.056e-07
4.4197098549,6.05e-07
4.4247123562,6.044e-07
4.4297148574000005,6.038e-07
4.4347173587,6.032e-07
4.4397198599,6.026e-07
4.4447223612,6.021e-07
4.4497248624,6.015e-07
4.4547273637,6.01e-07
4.4597298649,6.004e-07
4.4647323662,5.999000000000001e-07
4.4697348674,5.993999999999999e-07
4.4747373687,5.989e-07
4.4797398699,5.985e-07
4.4847423712,5.979999999999999e-07
4.4897448724,5.975e-07
4.4947473737,5.971e-07
4.4997498749,5.967e-07
4.5047523762,5.963e-07
4.5097548774,5.959e-07
4.5147573787,5.956000000000001e-07
4.5197598799000005,5.952e-07
4.5247623812,5.949e-07
4.5297648824,5.946e-07
4.5347673837,5.943e-07
4.5397698849,5.941e-07
4.5447723862,5.938e-07
4.5497748874,5.936e-07
4.5547773887,5.935e-07
4.5597798899,5.933e-07
4.5647823912,5.932e-07
4.5697848924,5.931e-07
4.5747873937,5.931e-07
4.5797898949,5.931e-07
4.5847923962,5.932e-07
4.5897948974,5.933e-07
4.5947973987,5.934e-07
4.5997998999,5.936e-07
4.6048024012,5.939e-07
4.6098049025,5.942000000000001e-07
4.6148074037,5.946e-07
4.619809905,5.951e-07
4.6248124062,5.956000000000001e-07
4.6298149075,5.962e-07
4.6348174087,5.970000000000001e-07
4.63981991,5.978e-07
4.6448224112,5.987e-07
4.6498249125,5.998e-07
4.6548274137,6.01e-07
4.659829915,6.024e-07
4.6648324162,6.039000000000001e-07
4.6698349175,6.056e-07
4.6748374187,6.075e-07
4.67983992,6.096000000000001e-07
4.6848424212,6.12e-07
4.6898449225,6.147e-07
4.6948474237,6.177e-07
4.699849925,6.21e-07
4.7048524262,6.247999999999999e-07
4.7098549275,6.29e-07
4.7148574287,6.338000000000001e-07
4.71985993,6.390999999999999e-07
4.7248624312,6.452e-07
4.7298649325,6.521e-07
4.7348674337,6.6e-07
4.739869935,6.690000000000001e-07
4.7448724362,6.793000000000001e-07
4.7498749375,6.912e-07
4.7548774387,7.05e-07
4.75987994,7.211e-07
4.7648824412,7.401e-07
4.7698849425,7.625e-07
4.7748874437,7.894e-07
4.779889945,8.218000000000001e-07
4.7848924462,8.615e-07
4.7898949475,9.106e-07
4.7948974487000005,9.723e-07
4.79989995,1.0515e-06
4.8049024512,1.1551e-06
4.8099049525,1.2944e-06
4.8149074537,1.4875e-06
4.819909955,1.7662000000000001e-06
4.8249124562,2.1894e-06
4.8299149575,2.8769999999999997e-06
4.8349174587,4.1043e-06
4.83991996,6.6235e-06
4.8449224612,1.3128599999999998e-05
4.8499249625,3.93e-05
4.8549274637,0.0002829125
4.859929965,7.88796e-05
4.8649324662,1.9189100000000002e-05
4.8699349675,8.455499999999999e-06
4.8749374687,4.865e-06
4.87993997,3.2523e-06
4.8849424712000005,2.3942e-06
4.8899449725,1.8843000000000001e-06
4.8949474737,1.5571e-06
4.899949975,1.3346e-06
4.9049524762,1.1764e-06
4.9099549775,1.06e-06
4.9149574787,9.718000000000002e-07
4.91995998,9.033e-07
4.9249624812,8.49e-07
4.9299649825,8.053e-07
4.9349674837,7.695e-07
4.939969985,7.398e-07
4.9449724862,7.148e-07
4.9499749875,6.937e-07
4.9549774887,6.756e-07
4.95997999,6.6e-07
4.9649824912,6.463e-07
4.9699849925,6.344e-07
4.9749874937000005,6.239e-07
4.979989995,6.145e-07
4.9849924962,6.062e-07
4.9899949975,5.987e-07
4.9949974987,5.919e-07
5.0,5.857e-07


==> zero_neg_0.csv <==
Da,Dc
-9.0,-1.000069444444
-8.9,-1.011306179775
-8.8,-1.022798295455
-8.7,-1.034554597701
-8.6,-1.046584302326
-8.5,-1.058897058824
-8.4,-1.0715029761900001
-8.3,-1.084412650602
-8.2,-1.097637195122
-8.1,-1.111188271605
-8.0,-1.125078125
-7.9,-1.139319620253
-7.8,-1.153926282051
-7.7,-1.168912337662
-7.6,-1.184292763158
-7.5,-1.2000833333329999
-7.4,-1.216300675676
-7.3,-1.232962328767
-7.2,-1.250086805556
-7.1,-1.267693661972
-7.0,-1.2858035714290001
-6.9,-1.304438405797
-6.8,-1.323621323529
-6.7,-1.343376865672
-6.6,-1.363731060606
-6.5,-1.384711538462
-6.4,-1.40634765625
-6.3,-1.428670634921
-6.2,-1.451713709677
-6.1,-1.4755122950819999
-6.0,-1.500104166667
-5.9,-1.5255296610170002
-5.8,-1.5518318965520002
-5.7,-1.5790570175440002
-5.6,-1.607254464286
-5.5,-1.636477272727
-5.4,-1.6667824074070001
-5.3,-1.698231132075
-5.2,-1.730889423077
-5.1,-1.764828431373
-5.0,-1.800125
-4.9,-1.836862244898
-4.8,-1.875130208333
-4.7,-1.915026595745
-4.6,-1.956657608696
-4.5,-2.000138888889
-4.4,-2.045596590909
-4.3,-2.093168604651
-4.2,-2.143005952381
-4.1,-2.195274390244
-4.0,-2.25015625
-3.9,-2.307852564103
-3.8,-2.368585526316
-3.7,-2.432601351351
-3.6,-2.500173611111
-3.5,-2.5716071428569998
-3.4,-2.647242647059
-3.3,-2.727462121212
-3.2,-2.8126953125
-3.1,-2.9034274193550003
-3.0,-3.000208333333
-2.9,-3.103663793103
-2.8,-3.214508928571
-2.7,-3.3335648148150003
-2.6,-3.461778846154
-2.5,-3.60025
-2.4,-3.750260416667
-2.3,-3.9133152173909997
-2.2,-4.091193181818
-2.1,-4.286011904762
-2.0,-4.5003125
-1.9,-4.737171052632
-1.8,-5.000347222222
-1.7,-5.294485294118
-1.6,-5.625390625
-1.5,-6.000416666667
-1.4,-6.429017857143
-1.3,-6.923557692308
-1.2,-7.500520833333
-1.1,-8.182386363636
-1.0,-9.000625
-0.9,-10.000694444444
-0.8,-11.25078125
-0.7,-12.858035714286
-0.6,-15.001041666667
-0.5,-18.00125
-0.4,-22.5015625
-0.3,-30.002083333334
-0.2,-45.003125
-0.1,-90.00625000000299
0.0,-605279622.197936
0.1,-197860152176.68402
0.2,-80845686575.2869
0.3,-1351080303191415.0
0.4,-27935216435.94856
0.5,-3387454218777.188
0.6,-415717033973081.6
0.7,-757007397.2793816
0.8,-7332680686.41385
0.9,-69887524364.80011
1.0,-654122445822.2594
1.1,-6006633712354.992
1.2,-54043235765712.1
1.3,-477933135576080.0
1.4,-3602880033467529.0
1.5,-457952251.4149148
1.6,-1277908529.059128
1.7,-3537729617.636366
1.8,-9715096353.14291
1.9,-26463038453.127182
2.0,-71497482176.77496
2.1,-191601642570.55228
2.2,-509302731743.41864
2.3,-1342794206464.1816
2.4,-3512441771321.8447
2.5,-9111076854074.37
2.6,-23465667379541.926
2.7,-59900121813379.38
2.8,-151472463995653.06
2.9,-384130625212712.75
3.0,-948126344948321.4
3.1,-2326859964031027.5
3.2,-5240552548218893.0
3.3,-1.4861879288762856e+16
3.4,-3.062447808917327e+16
3.5,-6.3050396316723096e+16
3.6,-3.2425919305805452e+16
3.7,-1063007212.9504896
3.8,-1608505093.1303856
3.9,-2426141926.6684127
4.0,-3647740204.410508
4.1,-5467041495.694304
4.2,-8167871755.10754
4.3,-12164698073.781225
4.4,-18060816502.00247
4.5,-26731652564.92329
4.6,-39443462007.88209
4.7,-58022148290.01755
4.8,-85092531853.74895
4.9,-124416624309.65758
5.0,-181368632952.3208
5.1,-263605529071.44336
5.2,-382000346815.7625
5.3,-551951942681.8529
5.4,-795203453099.5619
5.5,-1142349843530.1394
5.6,-1636374176599.2947
5.7,-2337405879758.516
5.8,-3329413485823.927
5.9,-4729035458792.262
6.0,-6698884000694.757
6.1,-9463306725397.541
6.2,-13334448957910.264
6.3,-18734033226542.312
6.4,-26250501782633.52
6.5,-36694965775504.164
6.6,-51159668234280.13
6.7,-71165391010080.23
6.8,-98629579921233.8
6.9,-136293173321507.06
7.0,-188210164815446.47
7.1,-259963917250728.9
7.2,-356328803798118.3
7.3,-487056008623742.5
7.4,-666532801701145.5
7.5,-906765091985187.2
7.6,-1233418353503585.5
7.7,-1671215371975514.0
7.8,-2266327656671161.0
7.9,-3027952205517889.0
8.0,-4117576939352007.5
8.1,-5404319706949985.0
8.2,-7774635324215429.0
8.3,-9967967383032616.0
8.4,-1.3756450022128486e+16
8.5,-1.914029868766778e+16
8.6,-2.21319756069314e+16
8.7,-3.91813170187591e+16
8.8,-5.2842236084463064e+16
8.9,-5.3442716207477976e+16
9.0,-8.106479409869254e+16


==> zero_pos_0.csv <==
Da,Dc
-9.0,8.106479409869254e+16
-8.9,5.3442716207477976e+16
-8.8,5.2842236084463064e+16
-8.7,3.91813170187591e+16
-8.6,2.21319756069314e+16
-8.5,1.914029868766778e+16
-8.4,1.3756450022128486e+16
-8.3,9967967383032616.0
-8.2,7774635324215429.0
-8.1,5404319706949985.0
-8.0,4117576939352007.5
-7.9,3027952205517889.0
-7.8,2266327656671161.0
-7.7,1671215371975514.0
-7.6,1233418353503585.5
-7.5,906765091985187.2
-7.4,666532801701145.5
-7.3,487056008623742.5
-7.2,356328803798118.3
-7.1,259963917250728.9
-7.0,188210164815446.47
-6.9,136293173321507.06
-6.8,98629579921233.8
-6.7,71165391010080.23
-6.6,51159668234280.13
-6.5,36694965775504.164
-6.4,26250501782633.52
-6.3,18734033226542.312
-6.2,13334448957910.264
-6.1,9463306725397.541
-6.0,6698884000694.757
-5.9,4729035458792.262
-5.8,3329413485823.927
-5.7,2337405879758.516
-5.6,1636374176599.2947
-5.5,1142349843530.1394
-5.4,795203453099.5619
-5.3,551951942681.8529
-5.2,382000346815.7625
-5.1,263605529071.44336
-5.0,181368632952.3208
-4.9,124416624309.65758
-4.8,85092531853.74895
-4.7,58022148290.01755
-4.6,39443462007.88209
-4.5,26731652564.92329
-4.4,18060816502.00247
-4.3,12164698073.781225
-4.2,8167871755.10754
-4.1,5467041495.694304
-4.0,3647740204.410508
-3.9,2426141926.6684127
-3.8,1608505093.1303856
-3.7,1063007212.9504896
-3.6,3.2425919305805452e+16
-3.5,6.3050396316723096e+16
-3.4,3.062447808917327e+16
-3.3,1.4861879288762856e+16
-3.2,5240552548218893.0
-3.1,2326859964031027.5
-3.0,948126344948321.4
-2.9,384130625212712.75
-2.8,151472463995653.06
-2.7,59900121813379.38
-2.6,23465667379541.926
-2.5,9111076854074.37
-2.4,3512441771321.8447
-2.3,1342794206464.1816
-2.2,509302731743.41864
-2.1,191601642570.55228
-2.0,71497482176.77496
-1.9,26463038453.127182
-1.8,9715096353.14291
-1.7,3537729617.636366
-1.6,1277908529.059128
-1.5,457952251.4149148
-1.4,3602880033467529.0
-1.3,477933135576080.0
-1.2,54043235765712.1
-1.1,6006633712354.992
-1.0,654122445822.2594
-0.9,69887524364.80011
-0.8,7332680686.41385
-0.7,757007397.2793816
-0.6,415717033973081.6
-0.5,3387454218777.188
-0.4,27935216435.94856
-0.3,1351080303191415.0
-0.2,80845686575.2869
-0.1,197860152176.68402
0.0,605279622.197936
0.1,90.00625000000299
0.2,45.003125
0.3,30.002083333334
0.4,22.5015625
0.5,18.00125
0.6,15.001041666667
0.7,12.858035714286
0.8,11.25078125
0.9,10.000694444444
1.0,9.000625
1.1,8.182386363636
1.2,7.500520833333
1.3,6.923557692308
1.4,6.429017857143
1.5,6.000416666667
1.6,5.625390625
1.7,5.294485294118
1.8,5.000347222222
1.9,4.737171052632
2.0,4.5003125
2.1,4.286011904762
2.2,4.091193181818
2.3,3.9133152173909997
2.4,3.750260416667
2.5,3.60025
2.6,3.461778846154
2.7,3.3335648148150003
2.8,3.214508928571
2.9,3.103663793103
3.0,3.000208333333
3.1,2.9034274193550003
3.2,2.8126953125
3.3,2.727462121212
3.4,2.647242647059
3.5,2.5716071428569998
3.6,2.500173611111
3.7,2.432601351351
3.8,2.368585526316
3.9,2.307852564103
4.0,2.25015625
4.1,2.195274390244
4.2,2.143005952381
4.3,2.093168604651
4.4,2.045596590909
4.5,2.000138888889
4.6,1.956657608696
4.7,1.915026595745
4.8,1.875130208333
4.9,1.836862244898
5.0,1.800125
5.1,1.764828431373
5.2,1.730889423077
5.3,1.698231132075
5.4,1.6667824074070001
5.5,1.636477272727
5.6,1.607254464286
5.7,1.5790570175440002
5.8,1.5518318965520002
5.9,1.5255296610170002
6.0,1.500104166667
6.1,1.4755122950819999
6.2,1.451713709677
6.3,1.428670634921
6.4,1.40634765625
6.5,1.384711538462
6.6,1.363731060606
6.7,1.343376865672
6.8,1.323621323529
6.9,1.304438405797
7.0,1.2858035714290001
7.1,1.267693661972
7.2,1.250086805556
7.3,1.232962328767
7.4,1.216300675676
7.5,1.2000833333329999
7.6,1.184292763158
7.7,1.168912337662
7.8,1.153926282051
7.9,1.139319620253
8.0,1.125078125
8.1,1.111188271605
8.2,1.097637195122
8.3,1.084412650602
8.4,1.0715029761900001
8.5,1.058897058824
8.6,1.046584302326
8.7,1.034554597701
8.8,1.022798295455
8.9,1.011306179775
9.0,1.000069444444

